Role of solitary states in forming spatiotemporal patterns in a 2D lattice of van der Pol oscillators

The behavior of the ensemble of coupled van der Pol oscillators is abundant when coupling parameters are changed. Incoherent and chimera-like regimes are observed at small values of the coupling strength parameter. Synchronization takes place with an increase in the coupling strength and coupling range parameters. Various chimera and solitary states are realised when the coupling strength parameter is sufficiently large. The single van der Pol oscillator is taken in the regime of relaxation oscillations. Therefore, the lattice may realise spiral wave and spiral wave chimera regimes. Besides, target wave and solitary state regimes are observed in the ensemble. Finally, the solitary state and solitary state chimera regimes are firstly shown for the lattice of coupled van der Pol oscillators.

==> CLS_SnapShot2D-k=0-x-t=2.00000000.dat <==
0	0	1.7922603616098776
0	1	1.7921651293887257
0	2	1.7921257796882466
0	3	1.7923546530841850
0	4	1.7929549783006700
0	5	1.7938478081752884
0	6	1.7946889383943314
0	7	1.7963024369812544
0	8	1.7997748232698738
0	9	1.8043035974203883
0	10	1.8085084009175760
0	11	1.8134892114265735
0	12	1.8197296307053790
0	13	1.8274927558222751
0	14	1.8363098461386498
0	15	1.8366422459355645
0	16	1.8473076030482856
0	17	1.8569621971186427
0	18	1.8699108417392620
0	19	1.8829230812947280
0	20	2.0032383157550955
0	21	1.9223815599564023
0	22	1.9623148843843317
0	23	1.9309056033258278
0	24	1.9525119227887489
0	25	1.9738630330483085
0	26	2.0039147695791377
0	27	2.0020792055635557
0	28	1.9637253037477358
0	29	1.8623722886802621
0	30	1.7377738066156130
0	31	1.5164741477895449
0	32	1.2614856084989230
0	33	1.0215471550934887
0	34	0.8292930775558697
0	35	0.6988583453725699
0	36	0.6000164183274952
0	37	0.5367341962218803
0	38	0.5259499992952967
0	39	0.6108199760514218
0	40	0.7712610733615586
0	41	0.8801910775612214
0	42	0.8055706361480013
0	43	0.4337513277592287
0	44	-0.2070264775195058
0	45	-0.9012134235076278
0	46	-1.4746567827768020
0	47	-1.8774207119038919
0	48	-1.9839994540035923
0	49	-1.4498855239548814
0	50	-0.5255231632255594
0	51	0.1585777644832595
0	52	0.5739165678020159
0	53	0.8253632918959157
0	54	0.9774759322179249
0	55	1.0648908380956317
0	56	1.1070247763810221
0	57	1.1157627128358363
0	58	1.0985919692248589
0	59	1.0606479546467509
0	60	1.0050222849082138
0	61	0.9332846247509631
0	62	0.8457520328155519
0	63	0.7416837269619352
0	64	0.6196579062502234
0	65	0.4772911217263788
0	66	0.3123592705551422
0	67	0.1220817497279753
0	68	-0.0954941492738564
0	69	-0.3405743331046691
0	70	-0.6097560154983728
0	71	-0.8938680499529310
0	72	-1.1768592865895122
0	73	-1.4378073393604331
0	74	-1.6567801073874295
0	75	-1.8213512898777366
0	76	-1.9295320804437068
0	77	-1.9876374080426560
0	78	-2.0056832545119181
0	79	-1.9936298781666058
0	80	-1.9596549262618355
0	81	-1.9099176932087767
0	82	-1.8487802696563549
0	83	-1.7791759835375391
0	84	-1.7029026252503834
0	85	-1.6218954619302435
0	86	-1.5376379660642860
0	87	-1.4511483782603842
0	88	-1.3629797909517996
0	89	-1.2729939393866925
0	90	-1.1867950497091273
0	91	-1.1042658564145582
0	92	-1.0252167403997305
0	93	-0.9494874351568590
0	94	-0.8771632089910921
0	95	-0.8388246400022754
0	96	-0.8008241249120581
0	97	-0.7637022828934714
0	98	-0.7281885178223927
0	99	-0.6956547012479551
1	0	1.7702689715187541
1	1	1.7697290389210742
1	2	1.7693478396099795
1	3	1.7693348744695323
1	4	1.7698812015707122
1	5	1.7707220779935395
1	6	1.7714608210152245
1	7	1.7732390239616007
1	8	1.7769588963893190
1	9	1.7819890780151082
1	10	1.7874454516351099
1	11	1.7938218159182404
1	12	1.8014955829982515
1	13	1.8111226723976626
1	14	1.8218097468601946
1	15	1.8238732210851814
1	16	1.8385475211196081
1	17	1.8506621401076455
1	18	1.8662067851806936
1	19	1.8812494776376860
1	20	1.8950385976548036
1	21	1.9251459380385656
1	22	1.8960444412473978
1	23	1.9475206352895131
1	24	1.9643971512886333
1	25	1.9840656723357695
1	26	2.0051593639597800
1	27	1.9992005823322727
1	28	1.9513844084446459
1	29	1.8604116966742947
1	30	1.6855346184230195
1	31	1.4573576670488815
1	32	1.2081173591085612
1	33	0.9804601779972789
1	34	0.7932575276115691
1	35	0.6592412910501672
1	36	0.5576499517048104
1	37	0.4952091189609125
1	38	0.4914039386629223
1	39	0.5863036780941800
1	40	0.7486577559843943
1	41	0.8394331056466231
1	42	0.7190225394079935
1	43	0.2939851280651788
1	44	-0.3617279178226893
1	45	-1.0257837938506300
1	46	-1.5599190700413239
1	47	-1.9207446436572275
1	48	-1.9560925635316915
1	49	-1.3477645501613971
1	50	-0.4498906785306508
1	51	0.1935996731805329
1	52	0.5874719362405865
1	53	0.8285010104149534
1	54	0.9754973066109285
1	55	1.0604754188069656
1	56	1.1017030809035531
1	57	1.1103004949996520
1	58	1.0935774282407500
1	59	1.0563693047091629
1	60	1.0016090982965564
1	61	0.9307883369557262
1	62	0.8440207253226641
1	63	0.7406140896009358
1	64	0.6189475347693263
1	65	0.4768012971625901
1	66	0.3115216172934644
1	67	0.1203600877414239
1	68	-0.0988131189070698
1	69	-0.3463011727123488
1	70	-0.6186288488228473
1	71	-0.9062172135330037
1	72	-1.1921991493234729
1	73	-1.4546462394522242
1	74	-1.6729539863910861
1	75	-1.8347725521404801
1	76	-1.9388037445303650
1	77	-1.9921908093701066
1	78	-2.0055378258728092
1	79	-1.9890686665319444
1	80	-1.9510066832727724
1	81	-1.8974481741365736
1	82	-1.8326572888785000
1	83	-1.7594484565393929
1	84	-1.6794783956245198
1	85	-1.5946682465334030
1	86	-1.5063945386665218
1	87	-1.4156239568990190
1	88	-1.3227112876324714
1	89	-1.2272521252076696
1	90	-1.1355988575962166
1	91	-1.0475540814308344
1	92	-0.9628060448943938
1	93	-0.8810158232393779
1	94	-0.8020493782181377
1	95	-0.7608539876589613
1	96	-0.7196549200810428
1	97	-0.6790791379731715
1	98	-0.6398919206836525
1	99	-0.6037930290880151
2	0	1.7440347193125663
2	1	1.7365959665815460
2	2	1.7363643807525484
2	3	1.7365488294394287
2	4	1.7373657849724442
2	5	1.7385366554915136
2	6	1.7390690009564911
2	7	1.7410170882655964
2	8	1.7450049551890938
2	9	1.7503558634483525
2	10	1.7568638346691059
2	11	1.7649681637847521
2	12	1.7782194873915362
2	13	1.7907739908850040
2	14	1.8039656087633014
2	15	1.8104048647102811
2	16	1.8260416162856645
2	17	1.8412344041258293
2	18	1.8593320901597221
2	19	1.8767385642869259
2	20	1.8962503339258847
2	21	1.9340071159623329
2	22	1.9253673388949977
2	23	1.9532607703836609
2	24	1.9720051162399970
2	25	1.9912008358580129
2	26	2.0058892762233054
2	27	1.9551636925182319
2	28	1.9522661753357171
2	29	1.8435456987932473
2	30	1.6634477138115478
2	31	1.4290958035530390
2	32	1.1770629980968190
2	33	0.9495608924695613
2	34	0.7627448022095062
2	35	0.6262537020628819
2	36	0.5244360304919617
2	37	0.4677202400181374
2	38	0.4773809312222179
2	39	0.5870063188210686
2	40	0.7451841023649241
2	41	0.7969989834436375
2	42	0.6080720944358552
2	43	0.1213208863304611
2	44	-0.5383748833001623
2	45	-1.1614742790899684
2	46	-1.6495342652616585
2	47	-1.9595275214977044
2	48	-1.9106496050402877
2	49	-1.2389044989509836
2	50	-0.3796622475192169
2	51	0.2226847302085108
2	52	0.5957110370035745
2	53	0.8268039127986081
2	54	0.9690633992663380
2	55	1.0519439952149763
2	56	1.0925032739010956
2	57	1.1013632534355704
2	58	1.0854279652454315
2	59	1.0493076483682762
2	60	0.9957586003805363
2	61	0.9261409038139959
2	62	0.8405451885254547
2	63	0.7380682146731514
2	64	0.6170833886316560
2	65	0.4752331753855220
2	66	0.3097366580819132
2	67	0.1176788662372740
2	68	-0.1032453836802937
2	69	-0.3534564977371077
2	70	-0.6293882623244021
2	71	-0.9209666277186395
2	72	-1.2103189629891897
2	73	-1.4742996656199070
2	74	-1.6915456368952329
2	75	-1.8498651308646776
2	76	-1.9488508434021614
2	77	-1.9966379811040464
2	78	-2.0044962473317245
2	79	-1.9829188416384793
2	80	-1.9401504845131767
2	81	-1.8821951851323622
2	82	-1.8131941488690577
2	83	-1.7358229158028347
2	84	-1.6515674710435895
2	85	-1.5623403795674118
2	86	-1.4695013551883858
2	87	-1.3737979185160483
2	88	-1.2753133625440214
2	89	-1.1733285101321527
2	90	-1.0751581901775682
2	91	-0.9804856404088631
2	92	-0.8887864463068518
2	93	-0.7993616675905212
2	94	-0.7114308230539025
2	95	-0.6667072667524241
2	96	-0.6214617174117676
2	97	-0.5762430192872204
2	98	-0.5320241056048524
2	99	-0.4909629547833285
3	0	1.7115585775231719
3	1	1.7042127519028019
3	2	1.7030892797956836
3	3	1.7025727920734366
3	4	1.7031750849418059
3	5	1.7043245694461064
3	6	1.7047926967191935
3	7	1.7063798253282256
3	8	1.7102352279062314
3	9	1.7163662294812085
3	10	1.7240947605353996
3	11	1.7352516788513082
3	12	1.7503275883025076
3	13	1.7659040310703840
3	14	1.7821196409542683
3	15	1.7916670971997286
3	16	1.8084913664028164
3	17	1.8214919455336205
3	18	1.8474928944975717
3	19	1.8674827408577306
3	20	1.8904739190440469
3	21	1.9035364265256325
3	22	1.9282463906315224
3	23	1.9537521942739353
3	24	1.9747074456043634
3	25	1.9945296824157719
3	26	2.0034692938535712
3	27	1.9982847914946240
3	28	1.9433438386997401
3	29	1.8279156355370012
3	30	1.6411538261122613
3	31	1.4026198006421928
3	32	1.1495285025213609
3	33	0.9220947364885717
3	34	0.7355645562053302
3	35	0.5994361923561840
3	36	0.5023890438299751
3	37	0.4585031632692955
3	38	0.4894742556015450
3	39	0.6145998949352970
3	40	0.7520934429611007
3	41	0.7371885162226288
3	42	0.4584999310475546
3	43	-0.0858696232962649
3	44	-0.7299945310168148
3	45	-1.3011938158861434
3	46	-1.7371560768504968
3	47	-1.9878915235353667
3	48	-1.8491121908730752
3	49	-1.1358482986547065
3	50	-0.3233157819857834
3	51	0.2406894889028997
3	52	0.5951503591161398
3	53	0.8176857838319127
3	54	0.9561012713766204
3	55	1.0375378574106482
3	56	1.0780148517677910
3	57	1.0875956432888860
3	58	1.0729006706045170
3	59	1.0383238328693796
3	60	0.9864404785404490
3	61	0.9184767483628942
3	62	0.8344175036341126
3	63	0.7332899865834156
3	64	0.6133301813696914
3	65	0.4720765786165685
3	66	0.3065929185929424
3	67	0.1137761441460694
3	68	-0.1088843135715176
3	69	-0.3619487352815972
3	70	-0.6417537400226507
3	71	-0.9376456410526983
3	72	-1.2305830016828876
3	73	-1.4960186567172569
3	74	-1.7117471719114863
3	75	-1.8658617484878870
3	76	-1.9590281464859041
3	77	-2.0005051058967429
3	78	-2.0022707040059302
3	79	-1.9750690182790471
3	80	-1.9271324334907360
3	81	-1.8643434343127741
3	82	-1.7906997933297479
3	83	-1.7087199551888781
3	84	-1.6196950701778892
3	85	-1.5255437718102314
3	86	-1.4276106365738814
3	87	-1.3265310735370603
3	88	-1.2219633477988854
3	89	-1.1126409397022345
3	90	-1.0071415424033028
3	91	-0.9049822471344277
3	92	-0.8052331190672840
3	93	-0.7063387935715773
3	94	-0.6046739892737828
3	95	-0.5556132832258948
3	96	-0.5052103574557709
3	97	-0.4538762173062679
3	98	-0.4024789486532380
3	99	-0.3536982316079365
4	0	1.6761882279136617
4	1	1.6691377233609779
4	2	1.6671402229410019
4	3	1.6648259358177628
4	4	1.6647416251026934
4	5	1.6653102633688670
4	6	1.6647261853341655
4	7	1.6659438459960720
4	8	1.6695269770828267
4	9	1.6765069823882606
4	10	1.6854104782282386
4	11	1.6984621756875860
4	12	1.7110719192093111
4	13	1.7336425683262939
4	14	1.7538531801167434
4	15	1.7665244337096400
4	16	1.7878769017644149
4	17	1.8064173287400045
4	18	1.8338621645603082
4	19	1.8575860672947651
4	20	1.8629240496806350
4	21	1.9019839716208329
4	22	1.9255508078600276
4	23	1.9522484433103386
4	24	1.9774469656602889
4	25	1.9999660727853317
4	26	2.0041887081795342
4	27	1.9950847811555137
4	28	1.9347629889622542
4	29	1.8122385020269831
4	30	1.6193653981296825
4	31	1.3777913645338600
4	32	1.1243409341367501
4	33	0.8973473935236540
4	34	0.7130070944726531
4	35	0.5823100736256128
4	36	0.4968975100439316
4	37	0.4739472396816813
4	38	0.5307090229143466
4	39	0.6615509899959301
4	40	0.7487658275907521
4	41	0.6361441874380508
4	42	0.2588733984894452
4	43	-0.3202383235483882
4	44	-0.9252286400274566
4	45	-1.4362411503572208
4	46	-1.8159710165126317
4	47	-2.0017644953248057
4	48	-1.7790042232623333
4	49	-1.0508856479984456
4	50	-0.2875671695714098
4	51	0.2432209381110485
4	52	0.5824818596488318
4	53	0.7984493426542605
4	54	0.9343052762862742
4	55	1.0152190298442274
4	56	1.0564212161454338
4	57	1.0672695223482531
4	58	1.0544140711081527
4	59	1.0219885041885322
4	60	0.9722872931651567
4	61	0.9065289712061834
4	62	0.8245397513673262
4	63	0.7252505392280602
4	64	0.6067862350038060
4	65	0.4665588587154867
4	66	0.3014668438009058
4	67	0.1081919567322424
4	68	-0.1160031168401315
4	69	-0.3718472249912793
4	70	-0.6555803092817697
4	71	-0.9559086937295659
4	72	-1.2524700227150065
4	73	-1.5191462224607526
4	74	-1.7328654300696056
4	75	-1.8821145546642697
4	76	-1.9688077833461415
4	77	-2.0034274298490136
4	78	-1.9986677198002929
4	79	-1.9654865275824469
4	80	-1.9120686864564520
4	81	-1.8441464213153855
4	82	-1.7655615036214747
4	83	-1.6786791890675334
4	84	-1.5844725722125190
4	85	-1.4849507401309641
4	86	-1.3815870452246353
4	87	-1.2747563698320741
4	88	-1.1638333013941105
4	89	-1.0465656589236132
4	90	-0.9332190059656080
4	91	-0.8231377645848411
4	92	-0.7147874839828825
4	93	-0.6051294914124175
4	94	-0.4767179129513621
4	95	-0.4217239934032084
4	96	-0.3639428941904838
4	97	-0.3034879510041808
4	98	-0.2406896708761705
4	99	-0.1780263353526212
5	0	1.6381762719158051
5	1	1.6383346905424783
5	2	1.6255790150140967
5	3	1.6217411590021669
5	4	1.6212559247938356
5	5	1.6213300309456116
5	6	1.6191799252355699
5	7	1.6206616833663616
5	8	1.6241326930469353
5	9	1.6320257488145131
5	10	1.6426100559655232
5	11	1.6582408109945019
5	12	1.6782948504302366
5	13	1.6989525836513855
5	14	1.7234885322356055
5	15	1.7398582047484790
5	16	1.7644203759923629
5	17	1.7985733437754712
5	18	1.8184258166288341
5	19	1.8466259076277043
5	20	1.8655663606185877
5	21	1.8979253406871357
5	22	1.9234234656922535
5	23	1.9525792024565487
5	24	1.9815575931764722
5	25	2.0021797012355518
5	26	2.0057013157024914
5	27	1.9917127007911881
5	28	1.9258447343278271
5	29	1.7966693510772607
5	30	1.5986658281642239
5	31	1.3549843525949383
5	32	1.1021049336478512
5	33	0.8773667179365754
5	34	0.6992540066555738
5	35	0.5809176859358958
5	36	0.5148872336215286
5	37	0.5198313788486443
5	38	0.5989703297976101
5	39	0.7086828237415543
5	40	0.7064451588364056
5	41	0.4752951575542460
5	42	0.0147332520126515
5	43	-0.5630693371103083
5	44	-1.1106689058271326
5	45	-1.5584667988925260
5	46	-1.8807439101019194
5	47	-2.0009758892437661
5	48	-1.7121466764301747
5	49	-0.9941855071585489
5	50	-0.2781071959590701
5	51	0.2258757252096036
5	52	0.5540338031602546
5	53	0.7659389304478716
5	54	0.9008921567204493
5	55	0.9824833052825475
5	56	1.0251855581862215
5	57	1.0382842422738909
5	58	1.0279989940151686
5	59	0.9983390158918559
5	60	0.9515941466343472
5	61	0.8887035081237200
5	62	0.8094482381344373
5	63	0.7126182314714462
5	64	0.5962491731596734
5	65	0.4576191643910194
5	66	0.2934510922346076
5	67	0.1002081926333803
5	68	-0.1251060081298562
5	69	-0.3834148015899637
5	70	-0.6708748785270926
5	71	-0.9755158302706666
5	72	-1.2755395869343584
5	73	-1.5431208875491447
5	74	-1.7543001846079067
5	75	-1.8980789125257880
5	76	-1.9777810539456795
5	77	-2.0051496194085394
5	78	-1.9935859275747361
5	79	-1.9542144207107819
5	80	-1.8951303773255175
5	81	-1.8218939867497452
5	82	-1.7381765843059092
5	83	-1.6461429570918169
5	84	-1.5466118034967415
5	85	-1.4415855833950872
5	86	-1.3323571941884282
5	87	-1.2194967888720438
5	88	-1.1018196762898074
5	89	-0.9772163731845503
5	90	-0.8553044376637572
5	91	-0.7368592649665532
5	92	-0.6193272986411138
5	93	-0.4968521274390796
5	94	-0.3611306617339805
5	95	-0.3017372268420839
5	96	-0.2380237860647270
5	97	-0.1697323035310808
5	98	-0.0962983487136111
5	99	-0.0195518322080685
6	0	1.5731419545427208
6	1	1.5648213224687768
6	2	1.5601652058991244
6	3	1.5540349576988077
6	4	1.5499190581992124
6	5	1.5454908706581305
6	6	1.5417807913073140
6	7	1.5420681921229495
6	8	1.5454996632256981
6	9	1.5561869625324456
6	10	1.5675409429874978
6	11	1.5872553625678549
6	12	1.6112296337010223
6	13	1.6375895682072417
6	14	1.6676518921114214
6	15	1.7069297047193315
6	16	1.7335951172372519
6	17	1.7583717434637640
6	18	1.7994514832912094
6	19	1.8324382708942848
6	20	1.8635587009711923
6	21	1.8968311320916944
6	22	1.9272947938308533
6	23	1.9577867286076645
6	24	1.9978777975401618
6	25	1.9952320760900457
6	26	2.0055390848593881
6	27	1.9833359067135707
6	28	1.9018627100191723
6	29	1.7582540200258991
6	30	1.5501198510828080
6	31	1.3039781511857000
6	32	1.0512656962546152
6	33	0.8302241285117050
6	34	0.6573244263257377
6	35	0.5413040240683826
6	36	0.4941360773811103
6	37	0.5218743178553984
6	38	0.5961605395920858
6	39	0.6239338380362022
6	40	0.4734703982042370
6	41	0.1057350966316376
6	42	-0.3999766355020274
6	43	-0.9193446909907963
6	44	-1.3700861269089053
6	45	-1.7255124144392577
6	46	-1.9581488273050907
6	47	-1.9707465510006088
6	48	-1.5926678777836227
6	49	-0.9055921975459434
6	50	-0.2625928891128572
6	51	0.1978767443710283
6	52	0.5059553102065850
6	53	0.7095703234851619
6	54	0.8421308350117942
6	55	0.9244900269160339
6	56	0.9698083035981503
6	57	0.9866995791337252
6	58	0.9809452675993128
6	59	0.9562153680398747
6	60	0.9145273375813487
6	61	0.8566124439849196
6	62	0.7819893198475719
6	63	0.6893729595759706
6	64	0.5765799532896716
6	65	0.4406779304673032
6	66	0.2781493739057780
6	67	0.0850158263772985
6	68	-0.1421230628104372
6	69	-0.4045185855616175
6	70	-0.6981580515381175
6	71	-1.0098189729639200
6	72	-1.3150968310352162
6	73	-1.5832187361608727
6	74	-1.7889448876983276
6	75	-1.9225577647126086
6	76	-1.9899733592082522
6	77	-2.0050641630445671
6	78	-1.9822417575259417
6	79	-1.9327592379395517
6	80	-1.8644778216608815
6	81	-1.7826389462781220
6	82	-1.6906162702893879
6	83	-1.5902574524035415
6	84	-1.4818780848413238
6	85	-1.3676274253023217
6	86	-1.2487661150123761
6	87	-1.1258483965393538
6	88	-0.9972471738229083
6	89	-0.8596140174602969
6	90	-0.7269058705120321
6	91	-0.5949120761539428
6	92	-0.4635012976232737
6	93	-0.3210546862409540
6	94	-0.1693649076744895
6	95	-0.1051131597717364
6	96	-0.0345287409518905
6	97	0.0431491297254761
6	98	0.1298663999422719
6	99	0.2259844797074342
7	0	1.4988851962961460
7	1	1.4867897884299290
7	2	1.4817920501540274
7	3	1.4810708777065247
7	4	1.4689580545762884
7	5	1.4612135859909108
7	6	1.2534592585133193
7	7	1.4438748785879072
7	8	1.4475600653882881
7	9	1.4590509892349641
7	10	1.4750848117851216
7	11	1.4977601421291762
7	12	1.5270017231750794
7	13	1.5586759318798931
7	14	1.5954880837913941
7	15	1.6392026633704113
7	16	1.6815063817836091
7	17	1.7262671103055192
7	18	1.7679809142495977
7	19	1.8090505617876775
7	20	1.8469794394508137
7	21	1.8859763895631882
7	22	1.9246932934813492
7	23	1.9636451842124101
7	24	1.9729434684927705
7	25	1.9998498785325174
7	26	2.0040779849888382
7	27	1.9726641499916977
7	28	1.8798711716069547
7	29	1.7245291083080243
7	30	1.5098903287927157
7	31	1.2645414066056004
7	32	1.0159200148936753
7	33	0.8022724341629524
7	34	0.6389690058281448
7	35	0.5412026248249383
7	36	0.5142392854300727
7	37	0.5417788916965517
7	38	0.5464226534910205
7	39	0.4220755287666806
7	40	0.1111442509274980
7	41	-0.3329318984771493
7	42	-0.8054597194420916
7	43	-1.2320738736836971
7	44	-1.5842925249267124
7	45	-1.8507318414562084
7	46	-1.9961609015789654
7	47	-1.9216770019280462
7	48	-1.5146741359604876
7	49	-0.8896002555921803
7	50	-0.3109249733488220
7	51	0.1174621449585163
7	52	0.4135076835426106
7	53	0.6146057657656460
7	54	0.7491997398963710
7	55	0.8359200202523225
7	56	0.8868931081587114
7	57	0.9102357990950548
7	58	0.9113505820879314
7	59	0.8937889537115273
7	60	0.8591473494274658
7	61	0.8079921278577964
7	62	0.7397356059714869
7	63	0.6529014701566734
7	64	0.5451729561651688
7	65	0.4134279561048385
7	66	0.2538712945469529
7	67	0.0621583249292656
7	68	-0.1655784320553015
7	69	-0.4309610091927553
7	70	-0.7298308133611388
7	71	-1.0476241262558734
7	72	-1.3570911203960354
7	73	-1.6242989262620366
7	74	-1.8228808406195396
7	75	-1.9448255847644638
7	76	-1.9989139201775605
7	77	-2.0011191381733382
7	78	-1.9667055333762775
7	79	-1.9068898624856019
7	80	-1.8292179572529725
7	81	-1.7385820175860107
7	82	-1.6380540081193737
7	83	-1.5291494102786973
7	84	-1.4115494724819537
7	85	-1.2876776062336701
7	86	-1.1587899659970475
7	87	-1.0255088067241274
7	88	-0.8856186060463894
7	89	-0.7344962721938522
7	90	-0.5898312360697343
7	91	-0.4527116123207378
7	92	-0.3057501642555285
7	93	-0.1378997344283064
7	94	0.0364710093143430
7	95	0.1047831342107459
7	96	0.1827709493314860
7	97	0.2733143947232770
7	98	0.3832769071879306
7	99	0.5285547176644175
8	0	1.4143575523622940
8	1	1.4189400582000997
8	2	1.4090541643940526
8	3	1.3871725865938378
8	4	1.3752077958724078
8	5	1.3146032167084050
8	6	1.3497803608211008
8	7	1.3315109726275867
8	8	1.3311923489893533
8	9	1.3502855317444342
8	10	1.3699918025803763
8	11	1.3945844699404835
8	12	1.4277224988256512
8	13	1.4642137915640523
8	14	1.5175347414305507
8	15	1.5692056902603437
8	16	1.6227197296868507
8	17	1.6770518483266852
8	18	1.7269509811563692
8	19	1.7796803727601742
8	20	1.8259274453399696
8	21	1.8767490528069026
8	22	1.8026009738998923
8	23	1.9414159751735816
8	24	1.9793981014056135
8	25	2.0020750322945391
8	26	2.0019450471308775
8	27	1.9624368926789981
8	28	1.8608263731494716
8	29	1.6985450077826592
8	30	1.4826575035011780
8	31	1.2423312123603718
8	32	0.9999732502052153
8	33	0.7905583616802004
8	34	0.6442401348916008
8	35	0.5638947480928113
8	36	0.5373953337759008
8	37	0.4996720934473654
8	38	0.3551859805431116
8	39	0.0629729556912624
8	40	-0.3377322421599127
8	41	-0.7617615248436108
8	42	-1.1477673511397899
8	43	-1.4743374711224815
8	44	-1.7372423058773179
8	45	-1.9264450013263610
8	46	-2.0039339868647494
8	47	-1.8880393924064804
8	48	-1.5107886572088260
8	49	-0.9649993254761812
8	50	-0.4419300082154010
8	51	-0.0344553145905906
8	52	0.2590934437824238
8	53	0.4654055349978375
8	54	0.6081912060597957
8	55	0.7044218181700914
8	56	0.7655342407044216
8	57	0.7993256174654858
8	58	0.8109734835579105
8	59	0.8036114635572945
8	60	0.7787974071255375
8	61	0.7368785137449039
8	62	0.6771599128925412
8	63	0.5980899774023772
8	64	0.4972719605661446
8	65	0.3714514892671496
8	66	0.2166157202890311
8	67	0.0281027539551987
8	68	-0.1983900600867876
8	69	-0.4648677209026305
8	70	-0.7670569377830148
8	71	-1.0890720212447371
8	72	-1.4007795665771219
8	73	-1.6651050902953393
8	74	-1.8548126356950299
8	75	-1.9639062626224579
8	76	-2.0040797701721607
8	77	-1.9932170435797685
8	78	-1.9472113076839441
8	79	-1.8771113981203282
8	80	-1.7900821887305516
8	81	-1.6905651299649453
8	82	-1.5814412722136628
8	83	-1.4639007498535646
8	84	-1.3368723955914570
8	85	-1.2032181922490985
8	86	-1.0642221300543151
8	87	-0.9206884642002173
8	88	-0.7698228682792210
8	89	-0.6055055988258387
8	90	-0.4501095940080244
8	91	-0.3041588623049851
8	92	-0.1543451175015093
8	93	0.0218442914195369
8	94	0.2209359696798807
8	95	0.2894251139532019
8	96	0.3715096722762108
8	97	0.4762694821099401
8	98	0.6292358640541358
8	99	0.9794462264182662
9	0	1.3497645258764734
9	1	1.3264507233628200
9	2	1.3203718933134996
9	3	1.2688274777744428
9	4	1.2528939809989450
9	5	1.2372522396016428
9	6	1.2348473815473453
9	7	1.2094328650841530
9	8	1.1682108126571549
9	9	1.2086435956722930
9	10	1.2243555857723245
9	11	1.2606368826887668
9	12	1.2998668234673765
9	13	1.3416579705425831
9	14	1.4187815728644049
9	15	1.4787649732419870
9	16	1.5524082531154708
9	17	1.6307968149251324
9	18	1.6666331792794080
9	19	1.7705212941963699
9	20	1.8160934607704038
9	21	1.8253960821459003
9	22	1.8899594997822462
9	23	1.9416904534109138
9	24	1.9804972365846929
9	25	2.0031953948726580
9	26	1.9994945652540452
9	27	1.9536107894810744
9	28	1.8446920644763218
9	29	1.6779475308397667
9	30	1.4632216282395902
9	31	1.2292941341876373
9	32	0.9918712075756372
9	33	0.7979837035737238
9	34	0.6673868933568059
9	35	0.5846770596989819
9	36	0.4911321535038857
9	37	0.3090433315487096
9	38	0.0065032173467821
9	39	-0.3702936205791234
9	40	-0.7540703951275255
9	41	-1.0996498527221272
9	42	-1.3938686173699815
9	43	-1.6378230964150606
9	44	-1.8314728996526257
9	45	-1.9636227783488183
9	46	-2.0017934062256688
9	47	-1.8887936813555783
9	48	-1.5814157973139427
9	49	-1.1318059783026260
9	50	-0.6682069475933081
9	51	-0.2781746165492830
9	52	0.0199425982998923
9	53	0.2397397848646623
9	54	0.3987906667146738
9	55	0.5120124837263517
9	56	0.5900916589556540
9	57	0.6404511897655920
9	58	0.6680067387283426
9	59	0.6756236563766094
9	60	0.6646861776295322
9	61	0.6354572473539396
9	62	0.5872289985530833
9	63	0.5184996469222464
9	64	0.4269026401977010
9	65	0.3091816581243279
9	66	0.1612269703159039
9	67	-0.0218195317674804
9	68	-0.2445814207039455
9	69	-0.5093684652672064
9	70	-0.8118079491050417
9	71	-1.1348347421303850
9	72	-1.4457082335352984
9	73	-1.7045944326397919
9	74	-1.8837313391654711
9	75	-1.9792128167061360
9	76	-2.0053876363329639
9	77	-1.9816927227353538
9	78	-1.9244174282967810
9	79	-1.8443007821260835
9	80	-1.7481657980366303
9	81	-1.6400180660980805
9	82	-1.5225764517542315
9	83	-1.3968071359633862
9	84	-1.2608001823866444
9	85	-1.1179933902915127
9	86	-0.9697881052552692
9	87	-0.8172511357894197
9	88	-0.6570412493032737
9	89	-0.4813421588048220
9	90	-0.3178742139753162
9	91	-0.1655453416316336
9	92	-0.0132508272768662
9	93	0.1612791505361715
9	94	0.3793552856397317
9	95	0.4411275882934642
9	96	0.5178847094861768
9	97	0.6250744350669887
9	98	0.8104974057352001
9	99	1.9390308956440296
10	0	1.2848485228176123
10	1	1.2417479420628184
10	2	1.2268426619583159
10	3	1.1754383426660733
10	4	1.1400178095042670
10	5	1.1096162755197152
10	6	1.1298056349718464
10	7	1.0750158628003816
10	8	1.0193961671373457
10	9	1.0769883790922998
10	10	1.1011555528277948
10	11	1.1393786749754962
10	12	1.2318336650567014
10	13	1.2285326315835774
10	14	1.3128402075189691
10	15	1.4024157345756851
10	16	1.4849231715690780
10	17	1.5603842475201606
10	18	1.6245456888891834
10	19	1.6905598941331741
10	20	1.7520754754969976
10	21	1.8242488057257793
10	22	1.8845967690674259
10	23	1.9396504099268772
10	24	1.9817104466088975
10	25	2.0042409816159847
10	26	1.9966072922840146
10	27	1.9447710263296190
10	28	1.8304668628331313
10	29	1.6622951665178254
10	30	1.4513974556048286
10	31	1.2236744038868306
10	32	1.0028828213106629
10	33	0.8233719684155959
10	34	0.6874177623254452
10	35	0.5385557518027864
10	36	0.3077917152939612
10	37	-0.0168933446715096
10	38	-0.3896777296576892
10	39	-0.7500286461915812
10	40	-1.0674070795461510
10	41	-1.3351513409606930
10	42	-1.5577344029655953
10	43	-1.7404219497230327
10	44	-1.8833327984389945
10	45	-1.9776976881562323
10	46	-2.0021642403804787
10	47	-1.9231091141259931
10	48	-1.7122138445855097
10	49	-1.3838505701120887
10	50	-1.0043297047137061
10	51	-0.6442783805926238
10	52	-0.3408227239672819
10	53	-0.0990270397168666
10	54	0.0877730597330252
10	55	0.2299686906232000
10	56	0.3363596243943993
10	57	0.4134189728708881
10	58	0.4656628040408945
10	59	0.4956802706028255
10	60	0.5047837105097938
10	61	0.4933219326742713
10	62	0.4607851705121013
10	63	0.4059024801733819
10	64	0.3265577450076002
10	65	0.2196886731897847
10	66	0.0812871540002639
10	67	-0.0934832686642263
10	68	-0.3093375023604569
10	69	-0.5686872023894654
10	70	-0.8669974999393683
10	71	-1.1862951096622349
10	72	-1.4919176978325586
10	73	-1.7421165277336179
10	74	-1.9090316914303587
10	75	-1.9905971652111911
10	76	-2.0031869518830154
10	77	-1.9672701473739942
10	78	-1.8992805252997609
10	79	-1.8096310540642502
10	80	-1.7048915675268150
10	81	-1.5884822951065867
10	82	-1.4633631819150612
10	83	-1.3301156809163843
10	84	-1.1860921925359125
10	85	-1.0354444923783173
10	86	-0.8797171222659803
10	87	-0.7202798075971466
10	88	-0.5531715026727901
10	89	-0.3682589616592012
10	90	-0.1998109849176124
10	91	-0.0442216606510446
10	92	0.1075014010205290
10	93	0.2801645501773017
10	94	0.4523613868762615
10	95	0.5758943605157769
10	96	0.6336434701618591
10	97	0.7380963391916496
10	98	0.9778833313088567
10	99	0.0432717165744864
11	0	1.1641924148665055
11	1	1.1615849988661857
11	2	1.1437591277188743
11	3	1.0792815772136986
11	4	1.0419764351566267
11	5	1.0538108943504232
11	6	1.0098056877881061
11	7	0.9840534341034614
11	8	0.9526886053017858
11	9	0.8662817487581987
11	10	1.6459309348467621
11	11	0.9601808050731513
11	12	1.0382335929631608
11	13	1.0958588318234563
11	14	1.1899051028637642
11	15	1.2952595595382754
11	16	1.3906862409646052
11	17	1.4763545321150340
11	18	1.5674639844799094
11	19	1.6467302643685160
11	20	1.7281574100697217
11	21	1.8085424137374466
11	22	1.8773288095929082
11	23	1.9384207789475314
11	24	1.9834771793576016
11	25	2.0049860584062751
11	26	1.9941217809289096
11	27	1.9394578936828619
11	28	1.8254508352068657
11	29	1.6627938220409020
11	30	1.4608323966369237
11	31	1.2369343723768429
11	32	1.0301173315433654
11	33	0.8437332178557415
11	34	0.6429960034626252
11	35	0.3645161719753135
11	36	0.0059019818567011
11	37	-0.3775955119323925
11	38	-0.7331579915759122
11	39	-1.0371053199042513
11	40	-1.2876615790905248
11	41	-1.4921677629053243
11	42	-1.6593639807713370
11	43	-1.7956201706098591
11	44	-1.9021673114270428
11	45	-1.9749624796017415
11	46	-2.0043538220139081
11	47	-1.9755533981784523
11	48	-1.8728522988961169
11	49	-1.6899590667740212
11	50	-1.4393032022374050
11	51	-1.1515992907238881
11	52	-0.8638056699731678
11	53	-0.6002460985831876
11	54	-0.3734952736109254
11	55	-0.1850103168068130
11	56	-0.0323054161023843
11	57	0.0881174367376300
11	58	0.1793199316886164
11	59	0.2435568299400319
11	60	0.2830912256313984
11	61	0.2962891088431937
11	62	0.2856215670687106
11	63	0.2496184748842026
11	64	0.1867356125120501
11	65	0.0944034071627480
11	66	-0.0309835954054786
11	67	-0.1939280622581254
11	68	-0.3988762286611828
11	69	-0.6479902307648705
11	70	-0.9363995957831694
11	71	-1.2455723701982957
11	72	-1.5400422052599703
11	73	-1.7775087916051557
11	74	-1.9305467133850167
11	75	-1.9983095852884674
11	76	-1.9981874864871580
11	77	-1.9510069316208021
11	78	-1.8731032248119612
11	79	-1.7745483262842645
11	80	-1.6616579551619903
11	81	-1.5377212552409045
11	82	-1.4056886862565796
11	83	-1.2660972330801694
11	84	-1.1154053133820541
11	85	-0.9585231147919258
11	86	-0.7975672204853104
11	87	-0.6338208483622675
11	88	-0.4624277034315454
11	89	-0.2665037657429036
11	90	-0.0950898270933810
11	91	0.0617182129691120
11	92	0.2111776437497203
11	93	0.3784578131980533
11	94	0.5631208952248528
11	95	0.5787035798841995
11	96	0.7300358018521315
11	97	0.8198731288126654
11	98	1.1032376948219713
11	99	0.5720245186349684
12	0	1.1006379628090190
12	1	1.0798995882061366
12	2	1.0535058613719459
12	3	0.9682982774974964
12	4	0.8978156947719057
12	5	0.8856154935142001
12	6	0.8303280215118525
12	7	0.8424573554445659
12	8	0.8314945369280043
12	9	0.6098983129146506
12	10	0.6970537528579024
12	11	0.3766128213585940
12	12	0.8535858319505657
12	13	0.9318529107058197
12	14	1.0424828204915635
12	15	1.1869349195670420
12	16	1.3033124995166008
12	17	1.3981056224449766
12	18	1.4882103285115889
12	19	1.6061716574286777
12	20	1.7006411511837667
12	21	1.7907998472198938
12	22	1.8686788499126175
12	23	1.9350300034903121
12	24	1.9832352710061463
12	25	2.0050938282176785
12	26	1.9935690624455773
12	27	1.9395152525097201
12	28	1.8298063383341656
12	29	1.6772130945755686
12	30	1.4846187534586643
12	31	1.2797985723208922
12	32	1.0754566554493030
12	33	0.8366263501762893
12	34	0.5157025034628157
12	35	0.1135102911014813
12	36	-0.3036217485180692
12	37	-0.6778350584552035
12	38	-0.9871766770095307
12	39	-1.2283749719401198
12	40	-1.4161315030843822
12	41	-1.5669653650570055
12	42	-1.6903637527450097
12	43	-1.7921999150064261
12	44	-1.8749410572044656
12	45	-1.9388751617569078
12	46	-1.9826480384157632
12	47	-2.0031971922259224
12	48	-1.9950706823409008
12	49	-1.9490580336428778
12	50	-1.8514590549246506
12	51	-1.6965092311888867
12	52	-1.4927606323542584
12	53	-1.2561414425879651
12	54	-1.0090131698647511
12	55	-0.7710031145843544
12	56	-0.5563393274475080
12	57	-0.3727802315113885
12	58	-0.2232217986537878
12	59	-0.1078166622254549
12	60	-0.0254573357336337
12	61	0.0252877846761364
12	62	0.0455274559223156
12	63	0.0357262473294681
12	64	-0.0046137004848484
12	65	-0.0771470310312059
12	66	-0.1846764525015642
12	67	-0.3309502315852752
12	68	-0.5196747747956967
12	69	-0.7522783516871253
12	70	-1.0233138354861848
12	71	-1.3141738458540673
12	72	-1.5901330868981474
12	73	-1.8102056009149443
12	74	-1.9479781966796261
12	75	-2.0027804873480020
12	76	-1.9915910868733910
12	77	-1.9347210276368962
12	78	-1.8481353766514763
12	79	-1.7416104948156181
12	80	-1.6214066974516212
12	81	-1.4906879112767633
12	82	-1.3527096510214667
12	83	-1.2079391948210783
12	84	-1.0520612585736273
12	85	-0.8909745431776352
12	86	-0.7267890101171540
12	87	-0.5606172685280784
12	88	-0.3871466380606399
12	89	-0.1825279417142790
12	90	-0.0100002238683099
12	91	0.1467969492406532
12	92	0.2939451588536008
12	93	0.4560880133678172
12	94	0.6421625622756006
12	95	0.6846638120190320
12	96	0.5634634498790707
12	97	0.9084141182929051
12	98	1.3454020790409236
12	99	0.7986997456716578
13	0	1.0078230945214544
13	1	0.9728252445534391
13	2	0.9523050602464623
13	3	0.8330586646794261
13	4	0.6986346318100086
13	5	0.9071905988499626
13	6	0.7300662653984273
13	7	0.7061316671299703
13	8	0.0890279289314612
13	9	0.3033334635559127
13	10	0.3975681321659651
13	11	0.5771447304317576
13	12	0.7243619193026305
13	13	0.6452990579236326
13	14	0.8139123582019365
13	15	1.0047887657982915
13	16	1.1438910172409269
13	17	1.2607061581585202
13	18	1.3958241314533482
13	19	1.5366720344899962
13	20	1.6569854913531381
13	21	1.7720669735489740
13	22	1.8591700348496125
13	23	1.9311855780494041
13	24	1.9821509776408246
13	25	2.0049372384359190
13	26	1.9945647073499186
13	27	1.9445980017669813
13	28	1.8437226944366323
13	29	1.7047759773771214
13	30	1.5362228115033434
13	31	1.3439381152447041
13	32	1.1030999176876382
13	33	0.7531802071675775
13	34	0.3043848476829251
13	35	-0.1650376395044980
13	36	-0.5811726570852943
13	37	-0.8835450842474086
13	38	-1.1210335963152585
13	39	-1.3079346713889688
13	40	-1.4547688668939540
13	41	-1.5726309571412793
13	42	-1.6675832165306752
13	43	-1.7451920105746463
13	44	-1.8093790585039737
13	45	-1.8628852573547703
13	46	-1.9080613621769105
13	47	-1.9483637581041386
13	48	-1.9826340522676611
13	49	-2.0004325966728307
13	50	-2.0017065285191760
13	51	-1.9777276328392888
13	52	-1.9181141788191267
13	53	-1.8110804794436397
13	54	-1.6508522061164410
13	55	-1.4434726678948748
13	56	-1.2094446184173870
13	57	-0.9750180134835085
13	58	-0.7617921076538030
13	59	-0.5824765841121221
13	60	-0.4421429969974964
13	61	-0.3412856531439411
13	62	-0.2785240575012798
13	63	-0.2522418229111479
13	64	-0.2615840653292599
13	65	-0.3068968769152843
13	66	-0.3897680575815088
13	67	-0.5127436603290635
13	68	-0.6782839894018895
13	69	-0.8865942527598186
13	70	-1.1314190981999426
13	71	-1.3945973932135109
13	72	-1.6437634208401426
13	73	-1.8411880899703661
13	74	-1.9620999859456560
13	75	-2.0049001112770544
13	76	-1.9845702694269156
13	77	-1.9198883083315184
13	78	-1.8260872439763542
13	79	-1.7126681768985097
13	80	-1.5859917838949826
13	81	-1.4492636319282779
13	82	-1.3062377606595104
13	83	-1.1574256594692480
13	84	-0.9977894557860892
13	85	-0.8340034048733949
13	86	-0.6597518173292011
13	87	-0.4928115503392039
13	88	-0.3193031907186528
13	89	-0.1109050177590887
13	90	0.0593731549131673
13	91	0.2139116244522352
13	92	0.3570222630054480
13	93	0.5133586862000643
13	94	0.6968343518648772
13	95	0.7415953392913174
13	96	0.7875898575802794
13	97	0.7584613632108055
13	98	0.7443867201293953
13	99	0.9333016222187005
14	0	0.9486610935846677
14	1	0.7562912073558848
14	2	0.8496792392345680
14	3	0.7066670857125958
14	4	0.5550169814887879
14	5	0.9212874013890821
14	6	0.5831239565211201
14	7	0.5627532685091371
14	8	-1.6563983028099791
14	9	-0.0966556830142461
14	10	0.1393445667223842
14	11	0.3283032869104230
14	12	1.2116182938062694
14	13	0.4513425032440063
14	14	0.6676064936961013
14	15	0.8794633591049302
14	16	1.0365692507234137
14	17	1.1565786475700683
14	18	1.3116490940829184
14	19	1.4941062122742133
14	20	1.6342956275751379
14	21	1.7604629538229855
14	22	1.8543473066848066
14	23	1.9296829001784623
14	24	1.9817765447133227
14	25	2.0048140014544775
14	26	1.9957010406371749
14	27	1.9502335716299151
14	28	1.8684133397317435
14	29	1.7554212539102949
14	30	1.6095666742340071
14	31	1.4017716725518519
14	32	1.0684879719414360
14	33	0.5849153576213331
14	34	0.0489011834552699
14	35	-0.3846292588213081
14	36	-0.7466431410854630
14	37	-1.0098833249126395
14	38	-1.2197551440322412
14	39	-1.3838499032149405
14	40	-1.5093998819128902
14	41	-1.6049893927756658
14	42	-1.6745962563810168
14	43	-1.7233941572706597
14	44	-1.7566645457518046
14	45	-1.7818871291793805
14	46	-1.8140863133469680
14	47	-1.8378017134051099
14	48	-1.8717000168586519
14	49	-1.9014907511097003
14	50	-1.9345224540317274
14	51	-1.9681749863919642
14	52	-1.9944596543000028
14	53	-2.0027700812665761
14	54	-1.9776994671557175
14	55	-1.9027892254985752
14	56	-1.7686394010414650
14	57	-1.5824692282244885
14	58	-1.3681317102847061
14	59	-1.1547460608427200
14	60	-0.9650281043895823
14	61	-0.8114771682911106
14	62	-0.6987121921449988
14	63	-0.6271942211151127
14	64	-0.5961484104727464
14	65	-0.6051254313249684
14	66	-0.6545379900897619
14	67	-0.7455415282861714
14	68	-0.8790421071202353
14	69	-1.0537271291613468
14	70	-1.2625041606987144
14	71	-1.4882346292378641
14	72	-1.7022570890266551
14	73	-1.8716468482064774
14	74	-1.9738388245257337
14	75	-2.0054577066587642
14	76	-1.9780425945832445
14	77	-1.9077432516767869
14	78	-1.8085526410875821
14	79	-1.6896168967876211
14	80	-1.5574895351208857
14	81	-1.4155850248204966
14	82	-1.2683442849130504
14	83	-1.1165523650836569
14	84	-0.9543966431763962
14	85	-0.7892270849696310
14	86	-0.6145066607810000
14	87	-0.4487259734891747
14	88	-0.2776709502073708
14	89	-0.0723530516217839
14	90	0.0941035372795775
14	91	0.2444889581573917
14	92	0.3837498623288401
14	93	0.5345987153724227
14	94	0.7139601465291047
14	95	0.7562690324422561
14	96	0.8098499316072888
14	97	0.8510147259814307
14	98	0.9030601786147191
14	99	0.9761743993237060
15	0	0.8731947941605938
15	1	0.7893452445016328
15	2	0.9180909153265753
15	3	0.6469107400738260
15	4	0.4799035326438525
15	5	0.3364127983295796
15	6	0.5101163120201289
15	7	0.4734863080376174
15	8	0.5442726339278713
15	9	-1.7673560793499021
15	10	0.0640872790870651
15	11	0.2715958000140827
15	12	0.4132675940391651
15	13	0.3028019294266500
15	14	0.5970122197166595
15	15	0.8275720229421477
15	16	0.9935686233088148
15	17	1.1223250757575991
15	18	1.2827359315242439
15	19	1.4736205652239236
15	20	1.6130913591451781
15	21	1.7552544417505140
15	22	1.8506113720661832
15	23	1.9265916021038823
15	24	1.9792893760694732
15	25	2.0039593445839681
15	26	1.9989289380238306
15	27	1.9652093973242433
15	28	1.9057104157615035
15	29	1.8194550180595388
15	30	1.6797938799184635
15	31	1.4094736842333127
15	32	0.9477118505161986
15	33	0.3467468232134995
15	34	-0.1772526250728965
15	35	-0.5795085965078689
15	36	-0.9128219993688000
15	37	-1.1523523213749765
15	38	-1.3413440075515644
15	39	-1.4849597078812591
15	40	-1.5893458924399211
15	41	-1.6609973351968579
15	42	-1.7011022361466686
15	43	-1.7112440577075629
15	44	-1.6985503962693467
15	45	-1.6668740396704365
15	46	-1.6483058100739205
15	47	-1.6225013450688031
15	48	-1.6291408090403572
15	49	-1.6492226445846261
15	50	-1.6914560315217988
15	51	-1.7530453298683444
15	52	-1.8246045407866265
15	53	-1.8975122522189707
15	54	-1.9601245367217119
15	55	-1.9983552721256403
15	56	-1.9960916415628851
15	57	-1.9401674572992003
15	58	-1.8285273528975592
15	59	-1.6743369224294864
15	60	-1.5011975442803067
15	61	-1.3333187588024740
15	62	-1.1885074591113010
15	63	-1.0769250619236470
15	64	-1.0034001651092470
15	65	-0.9700760330257996
15	66	-0.9780624028312873
15	67	-1.0280988038060095
15	68	-1.1200093870759313
15	69	-1.2512904127006428
15	70	-1.4144311767550675
15	71	-1.5939753334358517
15	72	-1.7657817555968554
15	73	-1.9024697627266940
15	74	-1.9840293173059864
15	75	-2.0049690367904041
15	76	-1.9724380300457889
15	77	-1.8989589742428499
15	78	-1.7966206379091734
15	79	-1.6739526976958876
15	80	-1.5376605198619311
15	81	-1.3914761000159648
15	82	-1.2406966005009519
15	83	-1.0865141725482823
15	84	-0.9226669412288635
15	85	-0.7569305442219090
15	86	-0.5827141980831384
15	87	-0.4190739177229230
15	88	-0.2512258090940525
15	89	-0.0516470771110719
15	90	0.1094667133473201
15	91	0.2554228538125779
15	92	0.3908795283772502
15	93	0.5373099680315416
15	94	0.7128586115560610
15	95	0.7380916279371431
15	96	0.7893490034747241
15	97	0.8331355810784904
15	98	0.8833178839495436
15	99	0.9469699103500292
16	0	0.8492270113546779
16	1	0.7692299463912917
16	2	0.4881152289735640
16	3	0.6552527001208596
16	4	0.4692933826559802
16	5	0.4075628254643898
16	6	0.9144827683767192
16	7	0.5703328966179831
16	8	0.5269777582078163
16	9	-0.4178445200264994
16	10	0.1266704685861644
16	11	0.2031550184460478
16	12	0.4401411805889282
16	13	-0.1417596896019375
16	14	0.3788391121749894
16	15	0.6245145112508408
16	16	0.8965556860930554
16	17	1.0575173923512733
16	18	1.2268937214356950
16	19	1.4547899328130063
16	20	1.6237927910357883
16	21	1.7531537583494732
16	22	1.8479631604347275
16	23	1.9239996929821006
16	24	1.9758080517707308
16	25	2.0018770771003496
16	26	2.0033927575810466
16	27	1.9845181643635665
16	28	1.9480140059948183
16	29	1.8779996957086902
16	30	1.7112794426819318
16	31	1.3429149569246230
16	32	0.7118132641114852
16	33	0.1030400195788906
16	34	-0.3976206326002432
16	35	-0.7692655565915421
16	36	-1.0716392384168705
16	37	-1.2856343769738192
16	38	-1.4521740175096791
16	39	-1.5740300939900784
16	40	-1.6555693853281188
16	41	-1.6996472258562458
16	42	-1.6994917750901144
16	43	-1.6622523126290543
16	44	-1.5387057620000486
16	45	-1.3480355270244748
16	46	-1.1876418634993879
16	47	-1.0525825592488189
16	48	-1.0377149558974996
16	49	-1.0949193500710164
16	50	-1.2002762330908578
16	51	-1.3328075866400357
16	52	-1.4745947823696404
16	53	-1.6151728068789477
16	54	-1.7464222339818956
16	55	-1.8600703474741764
16	56	-1.9465566210311183
16	57	-1.9955935090298849
16	58	-1.9994955027648071
16	59	-1.9565694797307036
16	60	-1.8730358230913460
16	61	-1.7624089901857241
16	62	-1.6418761799681560
16	63	-1.5278307865322502
16	64	-1.4332438001620214
16	65	-1.3672099742411108
16	66	-1.3355679244528729
16	67	-1.3416831162139660
16	68	-1.3864587102783323
16	69	-1.4677612042010701
16	70	-1.5788723320806550
16	71	-1.7068528341688021
16	72	-1.8323892645465161
16	73	-1.9335846326848614
16	74	-1.9930906317152886
16	75	-2.0035487948549422
16	76	-1.9675672731462890
16	77	-1.8934202065328725
16	78	-1.7905919176015268
16	79	-1.6665280349806153
16	80	-1.5278158074150008
16	81	-1.3784848002570744
16	82	-1.2247553804893181
16	83	-1.0685082184251167
16	84	-0.9033246039340683
16	85	-0.7373434209346885
16	86	-0.5642326939114143
16	87	-0.4032283134044048
16	88	-0.2392374510407695
16	89	-0.0442612585768425
16	90	0.1134510506427694
16	91	0.2505100951660282
16	92	0.3819681668030052
16	93	0.5257085560458046
16	94	0.8372320198004052
16	95	0.7225213223547342
16	96	0.7646076763086036
16	97	0.8003825702075172
16	98	0.8395969820294840
16	99	0.8891514610718600
17	0	0.8302219364247357
17	1	0.7526633470824665
17	2	0.6311350578949719
17	3	0.8286004757391997
17	4	0.4636135643650069
17	5	0.4296996359171587
17	6	1.6763341141683643
17	7	0.6040974871586543
17	8	0.6327992650076952
17	9	-1.3627635121599209
17	10	-0.0732804450015536
17	11	0.1081334238506498
17	12	1.0590542158834595
17	13	1.5476214170693738
17	14	0.2312141362175249
17	15	0.5195390046860479
17	16	0.8703523086293989
17	17	1.0295036157791499
17	18	1.2315136788082259
17	19	1.4599865465706729
17	20	1.6246228645825824
17	21	1.7515723737760354
17	22	1.8435927395291913
17	23	1.9173046383340269
17	24	1.9687673698117230
17	25	1.9964975639378504
17	26	2.0054567048389718
17	27	2.0008321123217354
17	28	1.9807368648389563
17	29	1.9101163907228629
17	30	1.6890606999899942
17	31	1.2279179523551997
17	32	0.5470986837805462
17	33	-0.0819806155199511
17	34	-0.5757158696756479
17	35	-0.9283412805618980
17	36	-1.2081629991792489
17	37	-1.4019854174659465
17	38	-1.5486992377819235
17	39	-1.6490657119438847
17	40	-1.7040232325966675
17	41	-1.7027330821909490
17	42	-1.6240781177519368
17	43	-1.2609086014453499
17	44	0.1406204886607206
17	45	1.6758032919394636
17	46	1.8514561008221153
17	47	1.7035048755579842
17	48	1.2367628436722871
17	49	0.5433236498821556
17	50	-0.0655213230540700
17	51	-0.5334307849046560
17	52	-0.8934916161710638
17	53	-1.1786636718326760
17	54	-1.4122405221458183
17	55	-1.6045987968101978
17	56	-1.7593849312928329
17	57	-1.8764342795821165
17	58	-1.9552890899512272
17	59	-1.9965536748007777
17	60	-2.0020746498895376
17	61	-1.9757128817374972
17	62	-1.9240536803031538
17	63	-1.8563332119216063
17	64	-1.7835519562606463
17	65	-1.7170832211087264
17	66	-1.6671929289764142
17	67	-1.6418299839986861
17	68	-1.6457477882745333
17	69	-1.6797924863478557
17	70	-1.7400902210315528
17	71	-1.8174052425168024
17	72	-1.8974303705578479
17	73	-1.9633859662230411
17	74	-2.0006585307076703
17	75	-2.0008033819887125
17	76	-1.9625948835475999
17	77	-1.8900933285889248
17	78	-1.7896882897969648
17	79	-1.6671683250822649
17	80	-1.5285250767521212
17	81	-1.3777841827042416
17	82	-1.2220055658376787
17	83	-1.0639174950207682
17	84	-0.8976571728157710
17	85	-0.7318079378147375
17	86	-0.5601907123892726
17	87	-0.4020682674740816
17	88	-0.2421507102975700
17	89	-0.0530074453098727
17	90	0.0964832926493185
17	91	0.2334388895784296
17	92	0.3636161707364033
17	93	0.4972744013404214
17	94	0.8059012394824677
17	95	0.6947336484942210
17	96	0.7403082957316992
17	97	0.7804214915783763
17	98	0.8178860730022992
17	99	0.8654167972717440
18	0	0.8501272644460993
18	1	0.7629835181574935
18	2	0.6019984470086677
18	3	1.8938154768462288
18	4	0.5339016422100019
18	5	0.4120351324076185
18	6	-1.5284361335168544
18	7	0.6917276179863135
18	8	0.9752265987122820
18	9	-1.8985794688851452
18	10	-0.3473381932941894
18	11	0.1460750011335508
18	12	-1.7783363333668913
18	13	0.9507121033377561
18	14	1.9922428666503569
18	15	-0.5984925598812176
18	16	0.8479201633253378
18	17	1.0641959713556339
18	18	1.2621189757160545
18	19	1.4772071196437182
18	20	1.6317532672617228
18	21	1.7510305738505634
18	22	1.8372445328095248
18	23	1.9065755591805982
18	24	1.9555084063336063
18	25	1.9836817284641881
18	26	1.9982747460017118
18	27	2.0046824758580182
18	28	1.9958964475703451
18	29	1.9098694932957616
18	30	1.5698074011513445
18	31	1.0066618899405062
18	32	0.2672650747569744
18	33	-0.3458177650051077
18	34	-0.7959377571955636
18	35	-1.1072423531795943
18	36	-1.3504817154964337
18	37	-1.5159589522399906
18	38	-1.6371693179339593
18	39	-1.7097849825629914
18	40	-1.7132771830700837
18	41	-1.3859214720686091
18	42	0.6262057701207845
18	43	-1.4204228216300461
18	44	-1.4193881946136784
18	45	-0.9460184292108943
18	46	-0.1723855300741967
18	47	0.7670295088536425
18	48	1.4670698342669644
18	49	1.9269743168347180
18	50	1.8910736358335358
18	51	1.0703761376881664
18	52	0.1108511509139305
18	53	-0.5379083877502306
18	54	-0.9694638633720923
18	55	-1.2767521779320476
18	56	-1.5056235542051619
18	57	-1.6776900973066338
18	58	-1.8052969463163793
18	59	-1.8968559774262042
18	60	-1.9580673821773726
18	61	-1.9928738327763844
18	62	-2.0043553898849424
18	63	-1.9956710451894446
18	64	-1.9710540382992703
18	65	-1.9365500710816546
18	66	-1.8999706391065760
18	67	-1.8698255551318737
18	68	-1.8535710533564564
18	69	-1.8558215966929141
18	70	-1.8769870580547261
18	71	-1.9126235459367147
18	72	-1.9537137525475987
18	73	-1.9884408307156658
18	74	-2.0052226730486740
18	75	-1.9956671830787398
18	76	-1.9560580281051423
18	77	-1.8869984626375542
18	78	-1.7917867053075760
18	79	-1.6741241032719154
18	80	-1.5387759156199232
18	81	-1.3892526510554069
18	82	-1.2329273145896267
18	83	-1.0735275567346800
18	84	-0.9064036815601780
18	85	-0.7405531239257077
18	86	-0.5702184939131092
18	87	-0.4149018119940803
18	88	-0.2591604012260326
18	89	-0.0759619564480302
18	90	0.0706721572690161
18	91	0.4368259507462446
18	92	0.3247867554565377
18	93	0.4412743734502028
18	94	0.6383055767540550
18	95	0.6249397795270800
18	96	0.6733956440414415
18	97	0.7140646655313402
18	98	0.7481974313815857
18	99	0.7870620526832023
19	0	0.8896462365889710
19	1	0.8039852248020143
19	2	0.6936119978916124
19	3	-0.2661059127383568
19	4	0.9410845037579837
19	5	0.4698848661896391
19	6	0.2026039526758566
19	7	-1.5537506714709983
19	8	-1.9265433949994744
19	9	-1.2343708705877607
19	10	-0.4231688146597147
19	11	0.1011680272495565
19	12	0.3486040636639434
19	13	-0.5792172897235814
19	14	-0.3840819102371660
19	15	0.7076617517266126
19	16	0.9207542293677486
19	17	1.1342249935763162
19	18	1.3121807705616533
19	19	1.5045135287582818
19	20	1.6447938828363378
19	21	1.7522339995193170
19	22	1.8289285524345440
19	23	1.8898396593481044
19	24	1.9322901550177221
19	25	1.9575635676670451
19	26	1.9762731606911237
19	27	1.9972552834387216
19	28	1.9975424875296122
19	29	1.8640452111742523
19	30	1.3978414658610376
19	31	0.7085111788035021
19	32	-0.0486580510071800
19	33	-0.6112416981309499
19	34	-1.0061209332278074
19	35	-1.2746827528207332
19	36	-1.4819367884924266
19	37	-1.6195122216553166
19	38	-1.7128014117158310
19	39	-1.7203262456716653
19	40	-1.8825252230584828
19	41	-1.9918785130284795
19	42	-1.9932505065325119
19	43	-2.0018915703881128
19	44	-2.0041208267095665
19	45	-1.9857951906938041
19	46	-1.8761141104627224
19	47	-1.3257849177842054
19	48	-0.1162330313855743
19	49	1.0141296215407820
19	50	1.7292747644213655
19	51	1.9976539993601454
19	52	1.4262013406725547
19	53	0.3491275658174108
19	54	-0.4141097159991576
19	55	-0.8916524621514149
19	56	-1.2121305147544106
19	57	-1.4396159411959386
19	58	-1.6063592404274991
19	59	-1.7309283062833758
19	60	-1.8247150377345802
19	61	-1.8949168949719899
19	62	-1.9459286755488274
19	63	-1.9802250222204709
19	64	-1.9992757417645532
19	65	-2.0046790773465530
19	66	-1.9992567135205761
19	67	-1.9875652761382954
19	68	-1.9753723575455771
19	69	-1.9681639282380274
19	70	-1.9693211206839047
19	71	-1.9787565600319512
19	72	-1.9925093291307543
19	73	-2.0035932462077475
19	74	-2.0038719353247760
19	75	-1.9862036352615720
19	76	-1.9459533853077362
19	77	-1.8815235355810647
19	78	-1.7937015933143574
19	79	-1.6840813776214760
19	80	-1.5557515517743714
19	81	-1.4114262665099471
19	82	-1.2578075145650351
19	83	-1.0992003459341770
19	84	-0.9325555187599545
19	85	-0.7670352733537715
19	86	-0.5977775579466497
19	87	-0.4444900712823674
19	88	-0.2932285126077584
19	89	-0.1144777506722777
19	90	0.0287970642791707
19	91	0.1578998886193935
19	92	0.2743071459658682
19	93	0.3845086960761955
19	94	0.5159476956847657
19	95	0.5502774454494713
19	96	0.5992069323946388
19	97	0.6398981153671569
19	98	0.6793818525000964
19	99	0.7205968734076504
20	0	0.9496132922242425
20	1	0.8642506496365875
20	2	0.7757227978498552
20	3	0.4077277404326409
20	4	-1.9164194618205834
20	5	0.5837641638539085
20	6	0.3203203094512340
20	7	-0.1517411067366982
20	8	-0.6966675715038819
20	9	-0.4763854085815737
20	10	-0.1950917094562218
20	11	0.1519381425782741
20	12	0.4877672338594214
20	13	0.8130647617027591
20	14	0.0040264284587857
20	15	0.7470221248045513
20	16	1.0411461548711354
20	17	1.2164654656627518
20	18	1.3628790183179271
20	19	1.5311195184193500
20	20	1.6553721942414790
20	21	1.7502412296050773
20	22	1.8138285684851736
20	23	1.8610365563285112
20	24	1.8939242490789232
20	25	1.9163805282209661
20	26	1.9495764277229919
20	27	1.9945774607856197
20	28	1.9837112410241977
20	29	1.7497690228316238
20	30	1.0790287302793091
20	31	0.3025301177108962
20	32	-0.3891360695121512
20	33	-0.8692485176097062
20	34	-1.2016568225346302
20	35	-1.4269997788232098
20	36	-1.5986700851881255
20	37	-1.7065652302392245
20	38	-1.6908201575584523
20	39	-1.9291888263643548
20	40	-1.9419834307652404
20	41	-1.9619908268767117
20	42	-1.9716274559582969
20	43	-1.9792199995487603
20	44	-1.9803770522581379
20	45	-1.9865935456497232
20	46	-2.0023650045495534
20	47	-1.9532164383531363
20	48	-1.4098867931824230
20	49	0.0148180815251907
20	50	1.1833856698473078
20	51	1.8279274656547075
20	52	1.9687204849577444
20	53	1.2531970387292297
20	54	0.2331048320331554
20	55	-0.4560839757711749
20	56	-0.8886997887382472
20	57	-1.1776864269080727
20	58	-1.3819197329371709
20	59	-1.5325820773090102
20	60	-1.6477114878174761
20	61	-1.7385269884234320
20	62	-1.8120005364188054
20	63	-1.8720350278872211
20	64	-1.9202866930808096
20	65	-1.9570738937922876
20	66	-1.9824527958035905
20	67	-1.9972582381669355
20	68	-2.0037028569675224
20	69	-2.0051336622914424
20	70	-2.0049423375963507
20	71	-2.0051448554088367
20	72	-2.0053514025263732
20	73	-2.0026362053063931
20	74	-1.9923358259678825
20	75	-1.9694047380812847
20	76	-1.9296511665139304
20	77	-1.8706321134288786
20	78	-1.7915903292052968
20	79	-1.6924749969790123
20	80	-1.5746939120875594
20	81	-1.4397142893986496
20	82	-1.2927992609598198
20	83	-1.1380277748150771
20	84	-0.9737555150359073
20	85	-0.8091121063509492
20	86	-0.6404961035044232
20	87	-0.4879683955279138
20	88	-0.3380695741134387
20	89	-0.1641258111556768
20	90	-0.0236075611251631
20	91	0.1004112612364974
20	92	0.2129868929095374
20	93	0.3180086552797849
20	94	0.4296078554216484
20	95	0.4739748868712965
20	96	0.5227847236592549
20	97	0.5622412282009627
20	98	0.6014833694991014
20	99	0.6430611254045882
21	0	1.0162518256930835
21	1	0.9240933685573116
21	2	0.8432023835070604
21	3	0.6069233289029480
21	4	0.0620809957337490
21	5	0.8356119062751286
21	6	0.4880872736657959
21	7	0.2365601099653915
21	8	-0.2383409876895630
21	9	-0.2219112808704411
21	10	-0.0806659033123700
21	11	0.3799544579221975
21	12	0.5228522322986215
21	13	-1.8561195133713169
21	14	-0.7803786758619174
21	15	0.9482883175521803
21	16	1.1538186535954269
21	17	1.2886280972320259
21	18	1.4092922153378156
21	19	1.5522092663383782
21	20	1.6585079968797647
21	21	1.7352636200228995
21	22	1.7821055221393374
21	23	1.8128532501996037
21	24	1.8363982058047450
21	25	1.8665782182652850
21	26	1.9404939870223359
21	27	2.0021221251953301
21	28	1.9301493894753334
21	29	1.4736418149270898
21	30	0.5923460149019365
21	31	-0.1504195357334622
21	32	-0.7156750976237123
21	33	-1.1028980893692961
21	34	-1.3730549695613077
21	35	-1.5566888683374260
21	36	-1.6928022172537931
21	37	-0.6868971254218719
21	38	-1.8904180415331577
21	39	-1.9279276355858606
21	40	-1.9527484043041450
21	41	-1.9687120618326368
21	42	-1.9712340102266486
21	43	-1.9659426911011748
21	44	-1.9436356496909215
21	45	-1.9265941049210533
21	46	-1.9582736749401297
21	47	-2.0024717632124682
21	48	-1.8063691424097659
21	49	-0.6026679242266345
21	50	0.8130342805982951
21	51	1.6054299472178324
21	52	1.9811402450994904
21	53	1.7799246312796446
21	54	0.8840202343245985
21	55	0.0215440209194555
21	56	-0.5378120001828974
21	57	-0.8971666130765731
21	58	-1.1413343853648188
21	59	-1.3162490659991757
21	60	-1.4477363317894762
21	61	-1.5516305133488535
21	62	-1.6379513535788488
21	63	-1.7126538459975771
21	64	-1.7785898509159135
21	65	-1.8363554197682621
21	66	-1.8852192552309708
21	67	-1.9241346082632174
21	68	-1.9526533910500141
21	69	-1.9714407956516931
21	70	-1.9821225970948049
21	71	-1.9865222022636815
21	72	-1.9856892092620901
21	73	-1.9792379836589997
21	74	-1.9652965702024676
21	75	-1.9410888566193856
21	76	-1.9036862816689042
21	77	-1.8508809133508235
21	78	-1.7813708876890000
21	79	-1.6942126763048573
21	80	-1.5895918354056897
21	81	-1.4677651525411524
21	82	-1.3321449253599698
21	83	-1.1857253261833396
21	84	-1.0274871672460653
21	85	-0.8657384462368207
21	86	-0.6985560958888551
21	87	-0.5458965675926236
21	88	-0.3971639206923711
21	89	-0.2263645327185436
21	90	-0.0881501987351275
21	91	0.0304630630031135
21	92	0.1403969506305264
21	93	0.2414961485764171
21	94	0.3461935284159203
21	95	0.3902255781889883
21	96	0.4359251324373528
21	97	0.4674659609897460
21	98	0.4980119551392910
21	99	0.5428053158263901
22	0	1.0971989955328567
22	1	1.0106116378288228
22	2	0.9435776842487182
22	3	0.7840582429680139
22	4	0.5293736103750184
22	5	-0.7086133452760883
22	6	0.7386473357075153
22	7	0.5399196290723114
22	8	0.3407877750502262
22	9	0.3454545872617473
22	10	0.4968856618184671
22	11	0.7888128299047319
22	12	1.7525680706497622
22	13	0.3858971364682693
22	14	0.8695424171956010
22	15	1.1526625453688455
22	16	1.2769842125354605
22	17	1.3746677512130205
22	18	1.4674041141304137
22	19	1.5625876574951627
22	20	1.6474471470821672
22	21	1.7013201029477221
22	22	1.7203673466524609
22	23	1.7348525786271940
22	24	1.7720179039938899
22	25	1.8567561775010661
22	26	1.9633649759429688
22	27	1.9995977676261929
22	28	1.7689295847691520
22	29	1.0072973520317103
22	30	0.0815570796524649
22	31	-0.5393490328197149
22	32	-0.9815553430420816
22	33	-1.2898033892141745
22	34	-1.5074006890937361
22	35	-1.6545825866682853
22	36	-1.9789524652600239
22	37	-1.8638223314162214
22	38	-1.9158826311179440
22	39	-1.9508043209787072
22	40	-1.9708175258588472
22	41	-1.9817431916036001
22	42	-1.9789380805244059
22	43	-1.9616796773178571
22	44	-1.9163832394493181
22	45	-1.8882454096077583
22	46	-1.9399300847452194
22	47	-2.0020122572383086
22	48	-1.8016650800241019
22	49	-0.6579685588886173
22	50	0.6730572829185666
22	51	1.4554559042461879
22	52	1.8955951215685476
22	53	1.9700054769921069
22	54	1.4173976661410763
22	55	0.5249435236687436
22	56	-0.1572949208801289
22	57	-0.5971127138074115
22	58	-0.8867991255382897
22	59	-1.0874148270528550
22	60	-1.2337950806614899
22	61	-1.3471008496125292
22	62	-1.4408381096559189
22	63	-1.5233911943706340
22	64	-1.5992718788772406
22	65	-1.6700077249145648
22	66	-1.7350337766754567
22	67	-1.7926474512892674
22	68	-1.8409721621690667
22	69	-1.8787321004211230
22	70	-1.9056269669638128
22	71	-1.9222082790568267
22	72	-1.9293554400404811
22	73	-1.9276297124333410
22	74	-1.9168162091279055
22	75	-1.8959410991603445
22	76	-1.8635152047730346
22	77	-1.8181556907631500
22	78	-1.7587647837036822
22	79	-1.6842227712228999
22	80	-1.5941529216962211
22	81	-1.4880714536857367
22	82	-1.3677656536269418
22	83	-1.2347453073293349
22	84	-1.0877917341227499
22	85	-0.9338510662316223
22	86	-0.7709360178685641
22	87	-0.6194838107800145
22	88	-0.4709279529254276
22	89	-0.3086642488164709
22	90	-0.1759849883740302
22	91	-0.0577658250589054
22	92	0.0502382333667959
22	93	0.1492754182396618
22	94	0.2498291395234699
22	95	0.2909337144639357
22	96	0.3021903566471041
22	97	0.4171059197838756
22	98	0.4679304665392401
22	99	0.2984624471562050
23	0	1.1839275814798458
23	1	1.1354502524011743
23	2	1.0811888338050248
23	3	0.9763793793737883
23	4	0.8712563301801718
23	5	0.7554585014298604
23	6	1.1704183791743030
23	7	0.8960834915809652
23	8	0.8260128612631862
23	9	0.8237606335936648
23	10	0.8951152143275383
23	11	1.1305044416345922
23	12	0.4021484019132493
23	13	0.9595601404680502
23	14	1.1402351544164402
23	15	1.2677143909454069
23	16	1.3584881885518600
23	17	1.4124092666616159
23	18	1.4890771065115262
23	19	1.5572136992358698
23	20	1.6117212956319100
23	21	1.6335904537610701
23	22	1.6259779844305369
23	23	1.6571980407554778
23	24	1.7578519596847961
23	25	1.8958421703726320
23	26	2.0001409090217739
23	27	1.9088303875234238
23	28	1.2999577140111382
23	29	0.3310293187905572
23	30	-0.4192811373060977
23	31	-0.8781595901639755
23	32	-1.2029758312523249
23	33	-1.4384026127700960
23	34	-1.6083110823527518
23	35	-1.4560540886042921
23	36	-1.8303904071577417
23	37	-1.8916969140654887
23	38	-1.9388645446457498
23	39	-1.9708609289701990
23	40	-1.9890517864754620
23	41	-1.9979083917917586
23	42	-1.9967996242592403
23	43	-1.9872773380974358
23	44	-1.9690782930267154
23	45	-1.9759908850773320
23	46	-2.0038714018155206
23	47	-1.9373488563963659
23	48	-1.4787721814303696
23	49	-0.4505162225556623
23	50	0.5986480989822484
23	51	1.3195313669157740
23	52	1.7847248421763360
23	53	2.0000225612935103
23	54	1.7685181444843019
23	55	1.0176760324530487
23	56	0.2531840157571053
23	57	-0.2735440563335153
23	58	-0.6164112395143678
23	59	-0.8467944165411184
23	60	-1.0092034606342561
23	61	-1.1307926550783511
23	62	-1.2289623030346171
23	63	-1.3148599868499762
23	64	-1.3950465830892071
23	65	-1.4724721393228333
23	66	-1.5473377346901420
23	67	-1.6180153862047373
23	68	-1.6820267577073416
23	69	-1.7369260192326323
23	70	-1.7809207799844002
23	71	-1.8131437468921943
23	72	-1.8335586829568269
23	73	-1.8425776064899282
23	74	-1.8405698319633701
23	75	-1.8275997869733058
23	76	-1.8033131638334536
23	77	-1.7672537873269645
23	78	-1.7188957259154367
23	79	-1.6574188560942342
23	80	-1.5824287470267744
23	81	-1.4932535123081452
23	82	-1.3907235652389474
23	83	-1.2751707579519680
23	84	-1.1448389288382410
23	85	-1.0042125723488566
23	86	-0.8513708864135038
23	87	-0.7039678387187858
23	88	-0.5585547671149863
23	89	-0.4053137153442817
23	90	-0.2751940938248733
23	91	-0.1590121655183276
23	92	-0.0530246970094798
23	93	0.0441572803260648
23	94	0.1416565999955075
23	95	0.1398018881755056
23	96	0.2393520431287999
23	97	0.2735030085327916
23	98	0.3208803255293317
23	99	0.4202718803830705
24	0	1.3388627753086368
24	1	1.3212156784231137
24	2	1.2636271230887901
24	3	1.1880741518187210
24	4	1.1446091217394860
24	5	1.0997713503967210
24	6	0.6977337350650988
24	7	1.2102628277705769
24	8	1.1294086218273600
24	9	1.1108329806654407
24	10	1.1732426469036314
24	11	1.8924795825260525
24	12	1.1159118075598971
24	13	1.2281811402862861
24	14	1.3225905445582187
24	15	1.3890017534443737
24	16	1.4442730154132000
24	17	1.4853874299522605
24	18	1.5104490962473762
24	19	1.5455123944115170
24	20	1.5597296395784253
24	21	1.5305345739533796
24	22	1.5393344403448410
24	23	1.6469685210605196
24	24	1.8150475580949978
24	25	1.9692933153003289
24	26	1.9689094607022972
24	27	1.5339973059017016
24	28	0.5684533792319542
24	29	-0.2632668592911633
24	30	-0.7920583386448303
24	31	-1.1216752174284967
24	32	-1.3579745974003152
24	33	-1.5361578438477355
24	34	-1.6605573708229935
24	35	-1.7728074686132509
24	36	-1.8509146910891825
24	37	-1.9105420161808044
24	38	-1.9522017670688807
24	39	-1.9801603693406336
24	40	-1.9960628589999363
24	41	-2.0037426806994110
24	42	-2.0056994015050389
24	43	-2.0035140135197609
24	44	-1.9919315769009669
24	45	-1.9649284315332698
24	46	-1.9040563913132873
24	47	-1.7705630696297368
24	48	-1.3853503571834915
24	49	-0.5593360109976396
24	50	0.4101160492525490
24	51	1.1506212217385228
24	52	1.6552867946388312
24	53	1.9547457412791756
24	54	1.9440309906916917
24	55	1.4355895081840526
24	56	0.6799411636348460
24	57	0.0767352604969959
24	58	-0.3254387784966383
24	59	-0.5912050096243698
24	60	-0.7728827871403563
24	61	-0.9037860735765896
24	62	-1.0054111217533714
24	63	-1.0918516054236607
24	64	-1.1720140675283879
24	65	-1.2507198695750401
24	66	-1.3295222855175854
24	67	-1.4075222716653690
24	68	-1.4823052704166726
24	69	-1.5508801622989639
24	70	-1.6104348645754056
24	71	-1.6588575254667020
24	72	-1.6949741366440405
24	73	-1.7184645041770663
24	74	-1.7295209303657382
24	75	-1.7285213782046855
24	76	-1.7157431059704105
24	77	-1.6914310890966875
24	78	-1.6556641390444646
24	79	-1.6081048002103973
24	80	-1.5486328754537078
24	81	-1.4767711082509032
24	82	-1.3930115871971032
24	83	-1.2971551961540280
24	84	-1.1872278029008483
24	85	-1.0656751186759783
24	86	-0.9354395234992412
24	87	-0.8003404544539297
24	88	-0.6629949654925402
24	89	-0.5196516402113799
24	90	-0.3929515985282093
24	91	-0.2779962807282038
24	92	-0.1721118886702968
24	93	-0.0749009648458340
24	94	0.0174607499426648
24	95	0.0711069140442558
24	96	0.1109926937485855
24	97	0.1538769331027484
24	98	0.1984963163170816
24	99	0.2710536303213721
25	0	1.4904800651394197
25	1	1.4824263717318460
25	2	1.4592727021336052
25	3	1.4207791020953380
25	4	1.3943642128618619
25	5	1.3661821993423535
25	6	1.2871055390416632
25	7	0.9711605336412491
25	8	1.7527224641083470
25	9	1.4822994853617211
25	10	1.6623002239756106
25	11	1.2689050727407774
25	12	1.3394984178385612
25	13	1.3807363902360499
25	14	1.4247811815840792
25	15	1.4596442182723073
25	16	1.4856881826410742
25	17	1.5005276828642513
25	18	1.4901417606260190
25	19	1.4706130711681349
25	20	1.4490989406959163
25	21	1.4399242112176536
25	22	1.5413050197723410
25	23	1.7286881744188811
25	24	1.9221674845850818
25	25	2.0025067740163642
25	26	1.7100999267430383
25	27	0.8609136112471528
25	28	-0.0677676740217080
25	29	-0.6676539019171331
25	30	-1.0389056035500472
25	31	-1.2780851440134673
25	32	-1.4482935988257706
25	33	-1.5795380399062462
25	34	-1.6928229797058361
25	35	-1.7756034082504899
25	36	-1.8402389689087688
25	37	-1.8910412943853512
25	38	-1.9285882153764853
25	39	-1.9583125495513805
25	40	-1.9796555950111308
25	41	-1.9960846558176548
25	42	-2.0051053220176738
25	43	-1.9972207190006654
25	44	-1.9681242494371980
25	45	-1.9365601187524026
25	46	-1.8965822484406640
25	47	-1.7943778454943886
25	48	-1.4775334823139075
25	49	-0.7355238195895766
25	50	0.2247097210006139
25	51	0.9982496630072729
25	52	1.5349113324760650
25	53	1.8822417066770307
25	54	1.9997221489253132
25	55	1.7268554438576826
25	56	1.0876969971589341
25	57	0.4497528113242927
25	58	-0.0094445475023373
25	59	-0.3154465358725584
25	60	-0.5207706324382126
25	61	-0.6636695958091013
25	62	-0.7695298003984047
25	63	-0.8552984385822876
25	64	-0.9322987222749964
25	65	-1.0074957703863401
25	66	-1.0843398236338539
25	67	-1.1633621267776109
25	68	-1.2429711950286135
25	69	-1.3203300583944626
25	70	-1.3921357001957233
25	71	-1.4553182635416637
25	72	-1.5075543519564303
25	73	-1.5474898960712877
25	74	-1.5746309346394900
25	75	-1.5890740881285437
25	76	-1.5912047210760445
25	77	-1.5815939938685366
25	78	-1.5607407761349614
25	79	-1.5287495577405428
25	80	-1.4858443572006568
25	81	-1.4318824596402240
25	82	-1.3673661878600163
25	83	-1.2920495244183372
25	84	-1.2042270572474600
25	85	-1.1052316342019257
25	86	-0.9963106134106505
25	87	-0.8794527834287976
25	88	-0.7562038352752047
25	89	-0.6249534747787032
25	90	-0.5043888584477575
25	91	-0.3922253579640066
25	92	-0.2868044479069184
25	93	-0.1890472803399115
25	94	-0.0755858283085978
25	95	-0.0454897397213057
25	96	-0.0047755321208363
25	97	0.0390530107480325
25	98	0.0828651018151001
25	99	0.1498908443230526
26	0	1.6845932714252132
26	1	1.6746444330652333
26	2	1.6531823350396131
26	3	1.6251771490750224
26	4	1.6002413241964817
26	5	1.5730340599511059
26	6	1.5216404631632288
26	7	1.4549535479291056
26	8	1.3869810658188162
26	9	1.3477971088202410
26	10	1.3901918280357008
26	11	1.4368496149239622
26	12	1.4560437397584094
26	13	1.4705484310339805
26	14	1.4866105769456006
26	15	1.4899129160546771
26	16	1.4804338687646463
26	17	1.4533879722105254
26	18	1.3945729086136640
26	19	1.3584912450580313
26	20	1.3618744102297022
26	21	1.4529934446942634
26	22	1.6501535237535701
26	23	1.8698874165187214
26	24	2.0028398668542460
26	25	1.8162050665256289
26	26	0.9818263931026123
26	27	0.0749228139673696
26	28	-0.5653012151571245
26	29	-0.9582946005372844
26	30	-1.2085716736009651
26	31	-1.3702936752634116
26	32	-1.4857525836643910
26	33	-1.5838108117796035
26	34	-1.6632577559540687
26	35	-1.7319897260152926
26	36	-1.7861089452799543
26	37	-1.8306170439610812
26	38	-1.8663120528281985
26	39	-1.9014975807683530
26	40	-1.9338066043640179
26	41	-1.9691962805572247
26	42	-1.9966553368081466
26	43	-2.0052104356791847
26	44	-1.9947947278798723
26	45	-1.9752995424251563
26	46	-1.9448501101306224
26	47	-1.8605651121757532
26	48	-1.5817658113245792
26	49	-0.8809439747693907
26	50	0.0766415870098691
26	51	0.8725220666793103
26	52	1.4297018254089402
26	53	1.8042210945840511
26	54	1.9941516733347895
26	55	1.8973407789384129
26	56	1.4363366045038028
26	57	0.8307900495462780
26	58	0.3322490974062920
26	59	-0.0146440628963810
26	60	-0.2475470454753773
26	61	-0.4058649733335359
26	62	-0.5179304496452148
26	63	-0.6031507009508529
26	64	-0.6749985630440150
26	65	-0.7425365122076226
26	66	-0.8114195699656879
26	67	-0.8842390661250179
26	68	-0.9611142700518388
26	69	-1.0402811272446140
26	70	-1.1187823494233808
26	71	-1.1931137393741098
26	72	-1.2599819281526399
26	73	-1.3168495620824010
26	74	-1.3621470469479782
26	75	-1.3951535365205689
26	76	-1.4158129887189419
26	77	-1.4245548860638970
26	78	-1.4219712592151825
26	79	-1.4084149323177237
26	80	-1.3843673613630134
26	81	-1.3500022485218017
26	82	-1.3059383056639258
26	83	-1.2521053071737740
26	84	-1.1872777947606321
26	85	-1.1124282689789706
26	86	-1.0279973695973208
26	87	-0.9345724873446462
26	88	-0.8324570054428569
26	89	-0.7200173204553494
26	90	-0.6119864427292951
26	91	-0.5073905019133930
26	92	-0.4050370745462085
26	93	-0.3080872072913522
26	94	-0.2026642508461700
26	95	-0.1630567808056176
26	96	-0.1205858215131791
26	97	-0.0748694117994523
26	98	-0.0297330986414420
26	99	0.0379227431717181
27	0	1.8433060855358163
27	1	1.8321466034623055
27	2	1.8103961480197732
27	3	1.7869697812855097
27	4	1.7608197747475205
27	5	1.7326996549887685
27	6	1.6854209374932299
27	7	1.6245636115972852
27	8	1.5767789932942908
27	9	1.5511522641019417
27	10	1.5481887769205758
27	11	1.5573135018716449
27	12	1.5550349586190855
27	13	1.5477746975790232
27	14	1.5324875954267245
27	15	1.4949315581451368
27	16	1.4246684920150068
27	17	1.3451009496145716
27	18	1.2987406198908573
27	19	1.2887287567341859
27	20	1.3923573718508522
27	21	1.5907904166150677
27	22	1.8286312113880665
27	23	1.9953945189878983
27	24	1.8430103185957234
27	25	1.1090768408628107
27	26	0.1399402057665796
27	27	-0.4849373992522577
27	28	-0.8819306723666231
27	29	-1.1377295769430336
27	30	-1.2986626184053560
27	31	-1.4167978904594034
27	32	-1.6391450763942290
27	33	-1.5738674331252303
27	34	-1.6275373325904647
27	35	-1.6743100942334790
27	36	-1.7132605438999393
27	37	-1.7458958715942612
27	38	-1.7771095890729600
27	39	-1.8199284284647466
27	40	-1.8692936533932298
27	41	-1.9300391644700250
27	42	-1.9705691367160088
27	43	-1.9925300553683287
27	44	-2.0035656698128212
27	45	-2.0033044247669922
27	46	-1.9880903310752254
27	47	-1.9233235726036102
27	48	-1.6738168653567664
27	49	-1.0017908601802947
27	50	-0.0509809546534099
27	51	0.7581585040623694
27	52	1.3298663532637787
27	53	1.7226410226296955
27	54	1.9571433845470807
27	55	1.9802068635068351
27	56	1.7012099766959341
27	57	1.1952778374633768
27	58	0.6940919016823430
27	59	0.3145761186332488
27	60	0.0530752036052045
27	61	-0.1234555898834754
27	62	-0.2440419065016695
27	63	-0.3297241884152218
27	64	-0.3955431724380688
27	65	-0.4522698407224580
27	66	-0.5075345876713020
27	67	-0.5661997635262820
27	68	-0.6306757508078576
27	69	-0.7015812194698328
27	70	-0.7775953495829336
27	71	-0.8559054509397693
27	72	-0.9329155981903264
27	73	-1.0050826859031989
27	74	-1.0694960798667710
27	75	-1.1240546774879798
27	76	-1.1675592505727825
27	77	-1.1996382913275478
27	78	-1.2204297192307556
27	79	-1.2301522048164533
27	80	-1.2292963631002849
27	81	-1.2182156660528385
27	82	-1.1976134993321044
27	83	-1.1676185304434570
27	84	-1.1275125913774580
27	85	-1.0782544178473170
27	86	-1.0200445350653029
27	87	-0.9529813219533244
27	88	-0.8766789134926385
27	89	-0.7892797758431856
27	90	-0.7014315589096831
27	91	-0.6119477904428282
27	92	-0.5188275522069576
27	93	-0.4239994655716429
27	94	-0.3243323085890024
27	95	-0.2826442859060956
27	96	-0.2385213116074097
27	97	-0.1914428065282645
27	98	-0.1445951480017961
27	99	-0.0827286094089468
28	0	1.9742303326526096
28	1	1.9620841169795011
28	2	1.9423248962964919
28	3	1.9221340674037464
28	4	1.8962230118350032
28	5	1.8679816766720210
28	6	1.8211303831151695
28	7	1.7617821806236242
28	8	1.7122239906155257
28	9	1.6743955226858749
28	10	1.6429205188389178
28	11	1.6128231859918603
28	12	1.5816635929521565
28	13	1.5437510793083151
28	14	1.4856726701224507
28	15	1.3767526778149912
28	16	1.2354416214646251
28	17	1.1918286534151479
28	18	1.2172371699570672
28	19	1.3449308321657987
28	20	1.5589378675279721
28	21	1.8030990246510954
28	22	1.9886265700976484
28	23	1.8834487285605794
28	24	1.1168886585457061
28	25	0.2012700641642934
28	26	-0.4639300802291670
28	27	-0.8438736762256659
28	28	-1.0747631456044371
28	29	-1.2379991991666506
28	30	-1.3544607802689972
28	31	-1.4415498005711358
28	32	-1.5111655601980376
28	33	-1.5273970959882188
28	34	-1.5453354116785887
28	35	-1.5618674739908109
28	36	-1.5767354918043988
28	37	-1.5857557372957141
28	38	-1.6092668299087391
28	39	-1.6768015985362366
28	40	-1.7535351481278225
28	41	-1.8329163889539493
28	42	-1.8868003415998522
28	43	-1.9249048595487577
28	44	-1.9609846953215242
28	45	-1.9905800447249613
28	46	-2.0043022302557230
28	47	-1.9721051557920894
28	48	-1.7632359711295256
28	49	-1.1343735124865528
28	50	-0.1956593695774274
28	51	0.6308412405527767
28	52	1.2217076005461158
28	53	1.6329574833055258
28	54	1.8997683831605197
28	55	2.0032719462549990
28	56	1.8755950949905273
28	57	1.5095547018753941
28	58	1.0560539779262235
28	59	0.6663965595057018
28	60	0.3823221426888701
28	61	0.1879095090412422
28	62	0.0577938107617584
28	63	-0.0290378498330643
28	64	-0.0882443705904230
28	65	-0.1317353994898688
28	66	-0.1682740269611127
28	67	-0.2044324133320281
28	68	-0.2449266390350954
28	69	-0.2935046300758821
28	70	-0.3519998732460301
28	71	-0.4203707237932751
28	72	-0.4965682145422650
28	73	-0.5773071823877898
28	74	-0.6587282086922593
28	75	-0.7368971920124338
28	76	-0.8085386734649960
28	77	-0.8713149170200415
28	78	-0.9238489357769126
28	79	-0.9653745582994158
28	80	-0.9957856799133140
28	81	-1.0152916305965667
28	82	-1.0244562867158067
28	83	-1.0235638153464404
28	84	-1.0123091829119109
28	85	-0.9917544738360103
28	86	-0.9622321679882012
28	87	-0.9238369722569660
28	88	-0.8761251774210504
28	89	-0.8174301332094158
28	90	-0.7554131007974537
28	91	-0.6870270745506462
28	92	-0.6185860066003287
28	93	-0.5383387847308446
28	94	-0.4520473880552300
28	95	-0.4128567333242426
28	96	-0.3716769128353640
28	97	-0.3284258994954142
28	98	-0.2852697967581296
28	99	-0.2371574574050432
29	0	1.9970750184472068
29	1	2.0043470735671343
29	2	2.0026547422199199
29	3	1.9945231541747401
29	4	1.9783532834769570
29	5	1.9562885319026859
29	6	1.9109587580773175
29	7	1.8532587354460530
29	8	1.7927739286731941
29	9	1.7337205261449959
29	10	1.6701934574281525
29	11	1.5918003946477082
29	12	1.4895489281646810
29	13	1.3731153025527951
29	14	1.2421646740325831
29	15	1.0864278740543685
29	16	1.0201653039242231
29	17	1.1569734211997622
29	18	1.3242366726467434
29	19	1.5539390558668151
29	20	1.8046901324628926
29	21	1.9890863633136331
29	22	1.8659104287098687
29	23	1.1123622319371698
29	24	0.1579577481101669
29	25	-0.4520368592292795
29	26	-0.8439038678151404
29	27	-1.0609139884876395
29	28	-1.1970278017089973
29	29	-1.3102375208502854
29	30	-1.3815963019267774
29	31	-1.4482199460640324
29	32	-1.4652046130125709
29	33	-1.4293124794220717
29	34	-1.3924062256910437
29	35	-1.3496303209765084
29	36	-1.3084440920150864
29	37	-1.2434393123854051
29	38	-1.2603272056717318
29	39	-1.4061430903287431
29	40	-1.5275344146030545
29	41	-1.6265964565312998
29	42	-1.6966449599818654
29	43	-1.7431184790509604
29	44	-1.8325424831776493
29	45	-1.9158937173360224
29	46	-1.9813350467655180
29	47	-2.0010086096621467
29	48	-1.8663013855944690
29	49	-1.3275836150236142
29	50	-0.4072833967643788
29	51	0.4614152947632717
29	52	1.0910148221171274
29	53	1.5297035228670102
29	54	1.8259357084483367
29	55	1.9854926033150238
29	56	1.9701971290568707
29	57	1.7479437587424707
29	58	1.3881429345923977
29	59	1.0246928354976839
29	60	0.7349528518439395
29	61	0.5290009574565770
29	62	0.3913827267401981
29	63	0.3040280343724879
29	64	0.2520851341794499
29	65	0.2235881840285237
29	66	0.2094979948771497
29	67	0.2028446471767195
29	68	0.1977934033632966
29	69	0.1879782542268322
29	70	0.1681192002289472
29	71	0.1335940563044309
29	72	0.0818917194105506
29	73	0.0124849749162227
29	74	-0.0727990657344471
29	75	-0.1696814009088931
29	76	-0.2724867114100140
29	77	-0.3752623419177289
29	78	-0.4728794817730239
29	79	-0.5614494312110840
29	80	-0.6385678760478454
29	81	-0.7031759021495143
29	82	-0.7549833615095597
29	83	-0.7941542714411952
29	84	-0.8207105945113368
29	85	-0.8360044094569651
29	86	-0.8407447922726232
29	87	-0.8353679569751971
29	88	-0.8197710141336876
29	89	-0.7928411879860133
29	90	-0.7593944132058336
29	91	-0.7195883641074091
29	92	-0.6730676466070534
29	93	-0.6202118267406956
29	94	-0.5574234006854312
29	95	-0.5262682335465314
29	96	-0.4921929633347755
29	97	-0.4553143817134181
29	98	-0.4168112024828714
29	99	-0.3757139147726209
30	0	1.8539462211658200
30	1	1.9109837551468565
30	2	1.9641009341007967
30	3	1.9909315064711102
30	4	2.0041714777215969
30	5	2.0008632170632046
30	6	1.9665242762425490
30	7	1.9022216983981630
30	8	1.8138819760459115
30	9	1.7048638334768897
30	10	1.5648007621192781
30	11	1.3650228005440890
30	12	1.0486161662245057
30	13	0.7338026399083510
30	14	0.7953987351775340
30	15	0.9072771330830726
30	16	1.1080673201689832
30	17	1.3302805685032351
30	18	1.5860280463397201
30	19	1.8370244996202416
30	20	1.9985256452413476
30	21	1.8111057839323077
30	22	1.0269369185840713
30	23	0.1059518654319690
30	24	-0.5037425349888246
30	25	-0.8594416515339227
30	26	-1.0898367897744352
30	27	-1.2236539529086496
30	28	-1.3070560099809787
30	29	-1.3741697337023899
30	30	-1.6226521847277471
30	31	-1.4328090595983236
30	32	-1.4087707042666486
30	33	-1.2915770287080302
30	34	-1.1690445767616611
30	35	-1.0120754453525351
30	36	-0.8011427315784710
30	37	-0.1091970501139454
30	38	-0.1146416261565447
30	39	-0.9159800113542270
30	40	-1.1914346906978761
30	41	-1.3237143418754631
30	42	-1.3908246788038736
30	43	-1.3916959982034416
30	44	-1.6390807064998050
30	45	-1.8147667510260643
30	46	-1.9303774980364337
30	47	-1.9971227496866191
30	48	-1.9619779445711225
30	49	-1.5823334405095755
30	50	-0.7089947793962790
30	51	0.2370527931819847
30	52	0.9349346810707948
30	53	1.4135815649044792
30	54	1.7396045511410017
30	55	1.9400505314061491
30	56	2.0029396290994015
30	57	1.9014837861972851
30	58	1.6565376692375151
30	59	1.3574749775955701
30	60	1.0895249353762579
30	61	0.8869487273481291
30	62	0.7493998256925770
30	63	0.6653923768305658
30	64	0.6227849951729362
30	65	0.6107339216542930
30	66	0.6207342483291238
30	67	0.6464409203435441
30	68	0.6824067015935402
30	69	0.7214524117659650
30	70	0.7570021677249805
30	71	0.7809258093905166
30	72	0.7860817358980768
30	73	0.7658909403462533
30	74	0.7153169352860955
30	75	0.6324760510581945
30	76	0.5194618504365004
30	77	0.3826546571341943
30	78	0.2315762140218988
30	79	0.0768253583791434
30	80	-0.0720560885091606
30	81	-0.2084592662642041
30	82	-0.3283018572599370
30	83	-0.4299762332364339
30	84	-0.5131685597051041
30	85	-0.5795582920494903
30	86	-0.6306073548957358
30	87	-0.6676150027460303
30	88	-0.6913032211931763
30	89	-0.7014015467332797
30	90	-0.7028370629270848
30	91	-0.6955717788914961
30	92	-0.6797037795145555
30	93	-0.6553421489401317
30	94	-0.6207460305555663
30	95	-0.6033215154879057
30	96	-0.5819107238438735
30	97	-0.5566602104303646
30	98	-0.5281136854039886
30	99	-0.4969595716852520
31	0	1.5164217603053081
31	1	1.6452543501076353
31	2	1.7773514354146889
31	3	1.8880400959840726
31	4	1.9632140959556277
31	5	1.9994562231734143
31	6	1.9925009197602106
31	7	1.9233189840782814
31	8	1.8011670559189483
31	9	1.6374434663133353
31	10	1.4348562736120911
31	11	1.2053426926663497
31	12	0.9935655064647153
31	13	0.9063404561478652
31	14	0.9908678359163501
31	15	1.1879028067521986
31	16	1.4266265609301887
31	17	1.6829486476016793
31	18	1.9095756585074228
31	19	1.9981603576084164
31	20	1.6596026363516079
31	21	0.7860126733497584
31	22	-0.0260433807088361
31	23	-0.5744809114006550
31	24	-0.9126162946772323
31	25	-1.1206336774606160
31	26	-1.2520453196576846
31	27	-1.3355219871874235
31	28	-1.3734405637909348
31	29	-1.3741465046980523
31	30	-1.4061964283831192
31	31	-1.3662403412912341
31	32	-1.2658264469470490
31	33	-1.0054626104843394
31	34	-0.7929616586082229
31	35	-0.3473132847258376
31	36	1.5415888641725295
31	37	-1.9195196411927842
31	38	1.0444885511977524
31	39	-0.2635528018806871
31	40	-0.7371610843590179
31	41	-0.8971889687816100
31	42	-0.9621325058067786
31	43	-0.9094817107611051
31	44	-1.4168400197042292
31	45	-1.6890823141888696
31	46	-1.8439184465531924
31	47	-1.9491572785758324
31	48	-2.0030842815189547
31	49	-1.8098592776448683
31	50	-1.0540347443485809
31	51	-0.0303031594600757
31	52	0.7571113116368199
31	53	1.2861206506479463
31	54	1.6435309222800072
31	55	1.8761508566995835
31	56	1.9927082561603655
31	57	1.9805472853096455
31	58	1.8429518217299834
31	59	1.6298673200125269
31	60	1.4114166417408340
31	61	1.2330180467402836
31	62	1.1083835772821853
31	63	1.0350527198139605
31	64	1.0052396349915349
31	65	1.0101276527185199
31	66	1.0418580406717153
31	67	1.0947385494006869
31	68	1.1635016010555297
31	69	1.2409828557844162
31	70	1.3201335521455217
31	71	1.3926870727947227
31	72	1.4515238408869868
31	73	1.4900855707401788
31	74	1.5026636660394839
31	75	1.4840792689364699
31	76	1.4291174929126065
31	77	1.3327436560380184
31	78	1.1929301933538843
31	79	1.0122488969596031
31	80	0.8019509792408093
31	81	0.5785331264228012
31	82	0.3598849101907494
31	83	0.1592304397392180
31	84	-0.0160008457512943
31	85	-0.1643468538307872
31	86	-0.2870146110400799
31	87	-0.3864328523139050
31	88	-0.4648330921361361
31	89	-0.5240995258129088
31	90	-0.5690320858048218
31	91	-0.6011564992959825
31	92	-0.6212376362128963
31	93	-0.6301803245893478
31	94	-0.6277085075861573
31	95	-0.6281885071918382
31	96	-0.6238916551809606
31	97	-0.6150862148319938
31	98	-0.6021027458348531
31	99	-0.5863760335284682
32	0	1.0711538812305650
32	1	1.2646268013908470
32	2	1.4822525016518255
32	3	1.6888382059382145
32	4	1.8527738026934222
32	5	1.9571276067429795
32	6	2.0022970848115249
32	7	1.9159106352058297
32	8	1.7286587618397502
32	9	1.4931893871284541
32	10	1.2807557849442490
32	11	1.1502357191289259
32	12	1.1450201459221592
32	13	1.2513855738995778
32	14	1.4245681204624527
32	15	1.6317174125406242
32	16	1.8413950975850752
32	17	1.9907836415357125
32	18	1.9083282272960538
32	19	1.3321067127275594
32	20	0.4655014267646344
32	21	-0.2214397272097711
32	22	-0.6456606594720310
32	23	-0.9574996645321345
32	24	-1.1593055940764481
32	25	-1.2860362539225716
32	26	-1.3522189410445680
32	27	-1.3968085406664454
32	28	-1.3836319983401648
32	29	-1.4057090112476349
32	30	-1.3318850424972426
32	31	-1.2225350059512017
32	32	-0.8814577073903680
32	33	0.0644717791157745
32	34	0.1930720895711850
32	35	1.9931555186009970
32	36	-1.4816777964147316
32	37	-1.0464519186312353
32	38	-1.8869663416985964
32	39	0.5917557099221048
32	40	-0.0760112089058401
32	41	-0.2214606650625080
32	42	-0.2900081627277670
32	43	-0.2842549404268891
32	44	-1.2031816704100093
32	45	-1.5454271888843949
32	46	-1.7273658478321368
32	47	-1.8581773331156521
32	48	-1.9734404885561319
32	49	-1.9489595729525984
32	50	-1.3859117604707816
32	51	-0.3365108511683761
32	52	0.5538941217767260
32	53	1.1447453233284577
32	54	1.5373426707540618
32	55	1.7983905673846978
32	56	1.9535808738911959
32	57	2.0042120356043682
32	58	1.9522242823171216
32	59	1.8251465719282010
32	60	1.6718518225405441
32	61	1.5351620343914252
32	62	1.4353401536157542
32	63	1.3800198548668487
32	64	1.3648751930894394
32	65	1.3832375073534517
32	66	1.4274368241988760
32	67	1.4911570307737594
32	68	1.5679040105042858
32	69	1.6500006714822142
32	70	1.7297304305229229
32	71	1.8000560316147320
32	72	1.8565453047778382
32	73	1.8976253146102182
32	74	1.9233817194394558
32	75	1.9354265054963946
32	76	1.9345071886693543
32	77	1.9187599436817560
32	78	1.8819669016222016
32	79	1.8133771828968577
32	80	1.6997034149836252
32	81	1.5298204041069141
32	82	1.3044798291755779
32	83	1.0402365553429742
32	84	0.7645134835950900
32	85	0.5027178843645246
32	86	0.2702249161638446
32	87	0.0724299075780052
32	88	-0.0908625386196516
32	89	-0.2228920535041116
32	90	-0.3291718985748894
32	91	-0.4136936271341443
32	92	-0.4794503855367848
32	93	-0.5288699752824538
32	94	-0.5633376863097131
32	95	-0.5847451784975877
32	96	-0.6002096992402133
32	97	-0.6100242614298345
32	98	-0.6144571583392076
32	99	-0.6148262566808015
33	0	0.6412234267496040
33	1	0.8700338400349211
33	2	1.1477455530495995
33	3	1.4390844667165716
33	4	1.6957368529529726
33	5	1.8781291182395796
33	6	2.0030886413481594
33	7	1.9385972758327776
33	8	1.7853870759352743
33	9	1.6471833358581744
33	10	1.5749104358372472
33	11	1.5684995129682726
33	12	1.6300280482139382
33	13	1.7412111840687596
33	14	1.8771145102410671
33	15	1.9878359409700015
33	16	1.9554715410278978
33	17	1.5659050555868803
33	18	0.8207448301128640
33	19	0.0939208811181972
33	20	-0.4319220290294223
33	21	-0.7885292696578607
33	22	-1.0227762667656424
33	23	-1.2056556500409696
33	24	-1.3282872095087295
33	25	-1.4028518226151632
33	26	-1.4204081648814746
33	27	-1.4283002752286640
33	28	-1.4508024626747755
33	29	-1.3504032389800451
33	30	-1.2324925186316360
33	31	-1.0328964065241013
33	32	-0.2334358874508637
33	33	1.6938258602236005
33	34	-1.9994584909984972
33	35	-1.1116934926983759
33	36	-0.4762648750351219
33	37	-0.2792244713765287
33	38	-1.7297162277112739
33	39	1.5285535020889602
33	40	1.1263630133887927
33	41	1.2911215536760487
33	42	1.0730149491152983
33	43	0.5053541091735354
33	44	-0.9749475494721648
33	45	-1.3740751989928541
33	46	-1.5810614550024973
33	47	-1.7345498043422405
33	48	-1.8945668449495416
33	49	-2.0007252796142936
33	50	-1.6588764311507549
33	51	-0.6681245924924911
33	52	0.3246938675961233
33	53	0.9893208040462428
33	54	1.4222044930133182
33	55	1.7106564493659393
33	56	1.8954315257735972
33	57	1.9894108589514665
33	58	1.9988687517571890
33	59	1.9418479153944534
33	60	1.8517617172108567
33	61	1.7624330945763393
33	62	1.6954223429548576
33	63	1.6611137669682230
33	64	1.6585384479107153
33	65	1.6825517596168136
33	66	1.7254517182116715
33	67	1.7799696050840688
33	68	1.8388955069083439
33	69	1.8948714255802124
33	70	1.9417643967172606
33	71	1.9757603358079285
33	72	1.9958224809997025
33	73	2.0036711762947772
33	74	2.0028953975425954
33	75	1.9979019491449064
33	76	1.9933655266602690
33	77	1.9924555050591266
33	78	1.9960639452386006
33	79	2.0016864591472716
33	80	2.0024164187358209
33	81	1.9859211705832438
33	82	1.9340144095009222
33	83	1.8251603984318243
33	84	1.6431283952025468
33	85	1.3903770338022321
33	86	1.0927640389393731
33	87	0.7888561386445114
33	88	0.5088708254134802
33	89	0.2673193394481332
33	90	0.0677921549188704
33	91	-0.0944638680582714
33	92	-0.2249987056096904
33	93	-0.3289659376350899
33	94	-0.4102325143943828
33	95	-0.4572504775997069
33	96	-0.4964205828407388
33	97	-0.5279090499604384
33	98	-0.5517876094720721
33	99	-0.5688680101784160
34	0	0.2802309566619153
34	1	0.5103444587032937
34	2	0.8030062354100621
34	3	1.1296212485782973
34	4	1.4386169328311791
34	5	1.6791232237946561
34	6	1.9389550028612039
34	7	2.0032403104584073
34	8	1.9811336880631554
34	9	1.9548550342421227
34	10	1.9502005118583556
34	11	1.9656361982178194
34	12	1.9943872120291899
34	13	1.9950694776731206
34	14	1.8753169995161783
34	15	1.5053514794459677
34	16	0.8872738444715464
34	17	0.2470973623125469
34	18	-0.2594442926254250
34	19	-0.6304719231984754
34	20	-0.9029764272370860
34	21	-1.1032316780255311
34	22	-1.2473876609132499
34	23	-1.3656174575537026
34	24	-1.4430567030427295
34	25	-1.4831524001633130
34	26	-1.4648409595258260
34	27	-1.3753023930736090
34	28	-1.4056143253326185
34	29	-1.2883111280531716
34	30	-1.0848698242954466
34	31	-0.6932591067236499
34	32	1.9982173498475804
34	33	-1.9793803007623245
34	34	-1.2092255005615851
34	35	0.4302607886209252
34	36	0.0813787324441142
34	37	0.3501245492755649
34	38	-1.9498582392687223
34	39	1.8953854810732134
34	40	1.5369755316613156
34	41	0.6205494650319809
34	42	1.6498272989683458
34	43	1.8596360267005640
34	44	-0.4578402069424307
34	45	-1.1352275240649576
34	46	-1.4068883643729699
34	47	-1.5990510895293548
34	48	-1.7998950413542369
34	49	-1.9923094997765247
34	50	-1.8468963453437544
34	51	-1.0056887285712599
34	52	0.0668524184581698
34	53	0.8173428839330245
34	54	1.2973147559707250
34	55	1.6143625806260309
34	56	1.8239740970520670
34	57	1.9490328329978714
34	58	2.0012548758022235
34	59	1.9956261405002047
34	60	1.9563529803759609
34	61	1.9091260920078006
34	62	1.8723619339205768
34	63	1.8559946074472455
34	64	1.8601151051076987
34	65	1.8810309722471208
34	66	1.9114293767127817
34	67	1.9443946200795237
34	68	1.9738679258273488
34	69	1.9948488100158726
34	70	2.0042563926412122
34	71	2.0012406194871537
34	72	1.9869170829975842
34	73	1.9639347459540417
34	74	1.9360491654947680
34	75	1.9071200174851923
34	76	1.8828381234659621
34	77	1.8672857999379489
34	78	1.8638931320813603
34	79	1.8742628970775392
34	80	1.8977789022088716
34	81	1.9313658667031337
34	82	1.9681863416385759
34	83	1.9968491157356447
34	84	1.9999519646138888
34	85	1.9533949287526764
34	86	1.8303011126030226
34	87	1.6171803894599186
34	88	1.3271851793967839
34	89	1.0025600123890483
34	90	0.6925554704079888
34	91	0.4211746971184500
34	92	0.1949662529449799
34	93	0.0110321935436955
34	94	-0.1361610082624621
34	95	-0.2174644452942028
34	96	-0.2878150629673760
34	97	-0.3471508669456956
34	98	-0.3954497814157693
34	99	-0.4326867258624988
35	0	-0.0762500945740991
35	1	0.1093639707143118
35	2	0.3436474456292931
35	3	0.6033550523921294
35	4	0.8527290217664045
35	5	1.0571014985439979
35	6	1.3968375459981699
35	7	1.6110044910780779
35	8	1.7123938420823199
35	9	1.7345300852656729
35	10	1.6950191750458208
35	11	1.5922660449496240
35	12	1.3732440265841046
35	13	1.0434033930447693
35	14	0.6225836374142661
35	15	0.1836058165219729
35	16	-0.2066203488767308
35	17	-0.5233005813937390
35	18	-0.7757874958206664
35	19	-0.9786683597270938
35	20	-1.1439891338912915
35	21	-1.2750895472623023
35	22	-1.3754567623153253
35	23	-1.4576352277543130
35	24	-1.5106481664177009
35	25	-1.5286025291752856
35	26	-1.4829500125431283
35	27	-1.5185106217434883
35	28	-1.3759036838373961
35	29	-1.2259752277560778
35	30	-0.9741604376088789
35	31	-0.3875327129793852
35	32	-1.4518017819051381
35	33	-0.6894799412765702
35	34	-0.5537654603100196
35	35	-0.6610714667766459
35	36	-0.0095757421731138
35	37	0.1650118851758872
35	38	-1.7314679542491920
35	39	-0.4439534223357866
35	40	-1.6752285214421216
35	41	-1.4369495495172826
35	42	-1.9967420226933277
35	43	1.6163336026619184
35	44	0.4404741145997788
35	45	-0.8124209186826402
35	46	-1.2294661742296245
35	47	-1.4768529763142932
35	48	-1.7135551355253644
35	49	-1.9566916551874589
35	50	-1.9518416373439353
35	51	-1.3098974211707672
35	52	-0.2103886114598940
35	53	0.6323174182153700
35	54	1.1653673909515851
35	55	1.5125048543137614
35	56	1.7442624938574642
35	57	1.8924151813051600
35	58	1.9739268627003459
35	59	2.0035390907345798
35	60	2.0003357814969540
35	61	1.9841788674153280
35	62	1.9697336702811685
35	63	1.9646820629618182
35	64	1.9697612899511079
35	65	1.9814408681875437
35	66	1.9943887025618230
35	67	2.0032661232131970
35	68	2.0041919651863149
35	69	1.9948054175125307
35	70	1.9745122154364079
35	71	1.9441736026861582
35	72	1.9055979821817142
35	73	1.8612828197222149
35	74	1.8143389022005840
35	75	1.7674972011185057
35	76	1.7261110460924900
35	77	1.6937029036882432
35	78	1.6738821154397956
35	79	1.6692994004115058
35	80	1.6817830105175093
35	81	1.7122870664114618
35	82	1.7597618383783389
35	83	1.8205342461073368
35	84	1.8880606365117167
35	85	1.9516197220278673
35	86	1.9957131977303311
35	87	1.9960311408001348
35	88	1.9220887985479214
35	89	1.7468838578308767
35	90	1.4779820669251467
35	91	1.1568091731258414
35	92	0.8351862393486735
35	93	0.5474288012463294
35	94	0.3063594634024787
35	95	0.1765576698865269
35	96	0.0619504346646535
35	97	-0.0368762937968630
35	98	-0.1193041384058035
35	99	-0.1846332281202077
36	0	-0.5134018537793511
36	1	-0.4112390578236841
36	2	-0.2906304014460921
36	3	-0.1690264085745415
36	4	-0.0623046279632519
36	5	0.0179134403997132
36	6	0.1734852151982474
36	7	0.2854706919473404
36	8	0.3497067016151743
36	9	0.3677843495116782
36	10	0.3388372769421428
36	11	0.2867378380020105
36	12	0.2011343661467342
36	13	0.0377793654526907
36	14	-0.1839850358031113
36	15	-0.4110875578614493
36	16	-0.6159307096809501
36	17	-0.7976175859539185
36	18	-0.9590148548736972
36	19	-1.1034786722056580
36	20	-1.2317086596258382
36	21	-1.3393293512630484
36	22	-1.4286032944223825
36	23	-1.4972035252965359
36	24	-1.5422298782134300
36	25	-1.5458899098317112
36	26	-1.4796812044921357
36	27	-1.4934209504004812
36	28	-1.3478185332167647
36	29	-1.1678142934913656
36	30	-0.8563327890337533
36	31	0.3730428356043426
36	32	-1.0534686656806320
36	33	-0.2524785306347140
36	34	0.2593526515405760
36	35	0.5708744959270124
36	36	1.1558255593563826
36	37	1.2993199032339826
36	38	0.6509809225741008
36	39	-0.8400203738442747
36	40	-0.5418733859626134
36	41	-0.8542532187648773
36	42	-1.8529044715531668
36	43	1.4795351533902772
36	44	0.8877208479531501
36	45	-0.5733556598198642
36	46	-1.0709650465443610
36	47	-1.3890808474655927
36	48	-1.6500317094974783
36	49	-1.9138357168413158
36	50	-1.9954063457888571
36	51	-1.5493756226409567
36	52	-0.4853621760274814
36	53	0.4412788248216195
36	54	1.0305557937087697
36	55	1.4087627011154629
36	56	1.6603762800796229
36	57	1.8263530751404331
36	58	1.9280416274969121
36	59	1.9810236930262330
36	60	2.0014661663053719
36	61	2.0053678370353198
36	62	2.0042684360622762
36	63	2.0039988317040427
36	64	2.0050247212476768
36	65	2.0047780419555479
36	66	1.9996062836027912
36	67	1.9864814011301017
36	68	1.9634863111417564
36	69	1.9301345551043148
36	70	1.8874014452176620
36	71	1.8370217897476258
36	72	1.7809978404631013
36	73	1.7218334928245342
36	74	1.6625593364900939
36	75	1.6047276365371221
36	76	1.5525713647913368
36	77	1.5082468330072416
36	78	1.4751140859020953
36	79	1.4552274873903228
36	80	1.4506276993280196
36	81	1.4635731514764014
36	82	1.4973680421169040
36	83	1.5475671754349112
36	84	1.6201507432051627
36	85	1.7069706567615215
36	86	1.8027007403907604
36	87	1.8957614847579471
36	88	1.9706432714823197
36	89	2.0031738564577215
36	90	1.9616915724905273
36	91	1.8198853588611776
36	92	1.5765785096781353
36	93	1.2688924221512823
36	94	0.9516002623670298
36	95	0.7691707879109198
36	96	0.5998147708500803
36	97	0.4482846544848064
36	98	0.3182610994811439
36	99	0.2127995724137712
37	0	-1.0183265475066405
37	1	-0.9758040013397810
37	2	-0.9256458603055616
37	3	-0.8747546039602013
37	4	-0.8263739754672424
37	5	-0.7807943644565779
37	6	-0.7005419856887395
37	7	-0.6192235991610341
37	8	-0.5248956685738456
37	9	-0.4439281949330328
37	10	-0.4274502853606566
37	11	-0.4415829962811173
37	12	-0.4784571186657461
37	13	-0.5461124931944221
37	14	-0.6184112962477888
37	15	-0.7318412943666832
37	16	-0.8480439541269317
37	17	-0.9538829552533349
37	18	-1.0721864863502446
37	19	-1.1969913282880986
37	20	-1.3039458459440916
37	21	-1.3826139450336101
37	22	-1.4470634999453968
37	23	-1.4971727842143832
37	24	-1.5272714384702353
37	25	-1.5332636010006131
37	26	-1.4636128014728935
37	27	-1.7392586878320688
37	28	-1.3153912110541681
37	29	-1.1124455471734311
37	30	-0.7577686209707557
37	31	1.6959929410737078
37	32	-0.8517204416736188
37	33	0.0920870137859680
37	34	0.6852107482252570
37	35	1.1643536009237767
37	36	1.6948147403837208
37	37	1.9984658602762384
37	38	1.7677762787216420
37	39	0.4250084460961310
37	40	0.0970348039636596
37	41	-0.4969144616338004
37	42	-1.3521347010165643
37	43	0.9688138666178857
37	44	1.4194004409220322
37	45	-0.3595929202050842
37	46	-0.9668340005225595
37	47	-1.3042369713547879
37	48	-1.5926910063696076
37	49	-1.8656439687911595
37	50	-2.0017299067040000
37	51	-1.7234354525579760
37	52	-0.7550974350650115
37	53	0.2418046739682131
37	54	0.8895483496620735
37	55	1.3001011797119471
37	56	1.5684908708412757
37	57	1.7524625139614392
37	58	1.8690492214538545
37	59	1.9378972676036754
37	60	1.9735131888539044
37	61	1.9892762583022865
37	62	1.9945774872342712
37	63	1.9937944155721632
37	64	1.9876000687538362
37	65	1.9742648326677572
37	66	1.9519992036247158
37	67	1.9195522483152012
37	68	1.8764288807681986
37	69	1.8233275769257655
37	70	1.7622220154639796
37	71	1.6957891376228189
37	72	1.6266913185767178
37	73	1.5584895200634092
37	74	1.4937932465174475
37	75	1.4331626739204428
37	76	1.3792448108307953
37	77	1.3325684190321725
37	78	1.2952297910656332
37	79	1.2680821094720944
37	80	1.2500166561423032
37	81	1.2431779034520922
37	82	1.2475572174595677
37	83	1.2790599076905598
37	84	1.3275367190933707
37	85	1.3992634741867644
37	86	1.4952915809047629
37	87	1.6094581059939830
37	88	1.7333874531025815
37	89	1.8537750500896160
37	90	1.9501794594506741
37	91	2.0009246835545929
37	92	1.9782072655656391
37	93	1.8572733403968793
37	94	1.6379261783675176
37	95	1.4718992246727214
37	96	1.2905089208116822
37	97	1.1071783662242771
37	98	0.9354021281242483
37	99	0.7871974282254225
38	0	-1.4691800270442714
38	1	-1.4416128393536076
38	2	-1.4052163404225360
38	3	-1.3587427564025278
38	4	-1.3035868035055973
38	5	-1.2394569957996469
38	6	-1.1442625818668499
38	7	-1.0375927956056681
38	8	-0.9383625783507948
38	9	-0.8781397711479371
38	10	-0.8474433370127904
38	11	-0.8233471517106098
38	12	-0.8100331390135381
38	13	-0.8161977752007985
38	14	-0.8342156895054519
38	15	-0.8722610342867765
38	16	-0.9432367377464990
38	17	-1.0223860785450354
38	18	-1.1245942545335448
38	19	-1.2240302811278512
38	20	-1.3038484894991074
38	21	-1.3682064644763419
38	22	-1.4224865374577937
38	23	-1.4695825856947937
38	24	-1.4997095322044207
38	25	-1.5037432100904009
38	26	-1.4469017509421638
38	27	-1.3431156362752343
38	28	-1.3019539329697190
38	29	-1.1117100108316451
38	30	-0.8099067068518684
38	31	1.6839514278082701
38	32	-0.5920586846745315
38	33	0.2763122379845346
38	34	0.8699211796526034
38	35	1.8281561052185853
38	36	1.7447984595081956
38	37	-1.9908013076223221
38	38	1.7480598680279731
38	39	1.6068548313880702
38	40	0.7363641040011717
38	41	0.0350706331600402
38	42	-1.0359254434455234
38	43	-1.3449093956843687
38	44	1.9860266555774055
38	45	0.1031410613998580
38	46	-0.8144246469629337
38	47	-1.2000927121244633
38	48	-1.5488168384489291
38	49	-1.8204511314108818
38	50	-1.9874564629984233
38	51	-1.8381073909541461
38	52	-0.9897606085240895
38	53	0.0492944220203909
38	54	0.7524003175436588
38	55	1.1935883585910936
38	56	1.4834030008798487
38	57	1.6762459639253446
38	58	1.8032447299689756
38	59	1.8823983480901636
38	60	1.9269318886389926
38	61	1.9484631194318720
38	62	1.9546474336932791
38	63	1.9498111759249388
38	64	1.9344387766674862
38	65	1.9075932403413618
38	66	1.8687933412949878
38	67	1.8185218356977297
38	68	1.7570191056082798
38	69	1.6858083837445892
38	70	1.6079197075640788
38	71	1.5267746909777360
38	72	1.4468369050872416
38	73	1.3729692348659521
38	74	1.3071055050560363
38	75	1.2514867255688349
38	76	1.2025035177069301
38	77	1.1636954928183572
38	78	1.1346616738024051
38	79	1.1056669156654593
38	80	1.0649031500081758
38	81	1.0621177463495730
38	82	1.0576471155545788
38	83	1.0573915262947953
38	84	1.0691223040248006
38	85	1.1026411088456727
38	86	1.1682572873084258
38	87	1.2674300301074710
38	88	1.3972799654218295
38	89	1.5470296758366904
38	90	1.6987628287860808
38	91	1.8369315721955575
38	92	1.9442307187712178
38	93	2.0001856740818913
38	94	1.9816574288359543
38	95	1.9278584094690860
38	96	1.8391293852406387
38	97	1.7192520889256175
38	98	1.5796007292632337
38	99	1.4379543879815906
39	0	-1.7909769437141436
39	1	-1.7617221503076574
39	2	-1.7184671047438358
39	3	-1.6556580676519776
39	4	-1.5805321956502889
39	5	-1.4996143698659743
39	6	-1.3919166607758817
39	7	-1.2955540482584975
39	8	-1.2042381165642662
39	9	-1.1440520146114594
39	10	-1.0771486974181399
39	11	-1.0095874418486952
39	12	-0.9451386694361986
39	13	-0.8974184851024747
39	14	-0.8730778622238788
39	15	-0.8836829793770059
39	16	-0.9318105845020863
39	17	-0.9906289571720348
39	18	-1.0621701236224841
39	19	-1.1412332172393160
39	20	-1.2108769108307449
39	21	-1.2838833617347885
39	22	-1.3454259190706330
39	23	-1.4081789048627400
39	24	-1.4501531383431072
39	25	-1.4636615422841335
39	26	-1.4159408611136917
39	27	-1.3706749490914756
39	28	-1.4453841195243518
39	29	-1.1657100432587295
39	30	-0.9240528025780249
39	31	0.0163383775741709
39	32	-0.6575914973358586
39	33	-0.1793912038770527
39	34	0.5455405833851552
39	35	-1.5169835646388152
39	36	-1.7616964765579031
39	37	-0.1325838233202551
39	38	-0.0532829302327520
39	39	-1.9981904694906945
39	40	1.5682432093956238
39	41	0.4921671385812167
39	42	-0.8368936172162073
39	43	-1.8123772628604904
39	44	0.5284246160020969
39	45	0.8984736049630607
39	46	-0.7308523017533010
39	47	-1.1636875772883859
39	48	-1.5072227327033236
39	49	-1.7764216968132185
39	50	-1.9647744417719035
39	51	-1.9077160444820551
39	52	-1.1822475996762296
39	53	-0.1367804196974916
39	54	0.6171911311374967
39	55	1.0899404559446133
39	56	1.3952933717204343
39	57	1.5982676580753756
39	58	1.7316479126830917
39	59	1.8186137944659877
39	60	1.8677623666949261
39	61	1.8908794625097871
39	62	1.8940928987217496
39	63	1.8824224156145879
39	64	1.8560155807307746
39	65	1.8144576144669677
39	66	1.7584545067661099
39	67	1.6890534402330342
39	68	1.6072847581206871
39	69	1.5153333505358939
39	70	1.4171314508469204
39	71	1.3171715894954268
39	72	1.2232020638049570
39	73	1.1414640152937947
39	74	1.0737722629293953
39	75	1.0202390272460851
39	76	0.9803199159748166
39	77	0.9521672787314762
39	78	0.9353635176171450
39	79	0.9257147764650822
39	80	0.9168496510786320
39	81	0.9081755553838103
39	82	0.8995995933315665
39	83	0.8862275200164377
39	84	0.8696182514304092
39	85	0.8623485381519533
39	86	0.8813456324001643
39	87	0.9383975704526204
39	88	1.0420980992688207
39	89	1.1881771397493242
39	90	1.3615218129237654
39	91	1.5422941144132167
39	92	1.7123291711303450
39	93	1.8555208103446246
39	94	1.9575324997004917
39	95	1.9921420411842981
39	96	2.0036935880974145
39	97	1.9878723084051519
39	98	1.9442637061073944
39	99	1.8794321303623431
40	0	-1.9695105954520058
40	1	-1.9422072631524330
40	2	-1.8940350853724977
40	3	-1.8328606928000264
40	4	-1.7626906940499165
40	5	-1.6939833965208788
40	6	-1.5947413705246343
40	7	-1.4790234310867889
40	8	-1.3554397182834375
40	9	-1.2528893505552721
40	10	-1.1341095176366540
40	11	-1.0079225302854737
40	12	-0.8638952235312251
40	13	-0.7458258181172888
40	14	-0.6628942514878013
40	15	-0.6275346263985762
40	16	-0.6305689855253888
40	17	-0.6961254037707770
40	18	-0.5272141359360294
40	19	-0.7314753635280692
40	20	-0.9624982580804279
40	21	-1.1073248638942457
40	22	-1.2037401486995820
40	23	-1.3033396169166691
40	24	-1.3744741627357344
40	25	-1.4108310421045922
40	26	-1.3818681873186394
40	27	-1.3645716561283048
40	28	-1.3120812742217780
40	29	-1.2176155082750664
40	30	-1.0257469679122235
40	31	-0.5761050501060396
40	32	-0.6823306534457052
40	33	-0.4891283090429165
40	34	0.4284922293558797
40	35	1.0825593827458624
40	36	-0.1344390140484177
40	37	0.4746097671609607
40	38	0.7287907427405315
40	39	0.6112872791875870
40	40	-0.9712635470232331
40	41	0.6497060143151714
40	42	-0.6499131526601503
40	43	-1.3807428504980992
40	44	-1.9257978673691984
40	45	1.5181327329051484
40	46	-0.6830842300274725
40	47	-1.1923933279282020
40	48	-1.4981724719324199
40	49	-1.7476610943903146
40	50	-1.9424323994576924
40	51	-1.9457029570117546
40	52	-1.3281846916283746
40	53	-0.3031892697041292
40	54	0.4881172928867833
40	55	0.9891264941872305
40	56	1.3095711227607263
40	57	1.5191150729071508
40	58	1.6599810159464545
40	59	1.7475744845643026
40	60	1.7996700465221220
40	61	1.8212752234004839
40	62	1.8195662791033878
40	63	1.7988960176433630
40	64	1.7596692134533387
40	65	1.7016865229628249
40	66	1.6264618400035373
40	67	1.5350215778416687
40	68	1.4281744770403992
40	69	1.3076621329545872
40	70	1.1775954689272587
40	71	1.0443882379846372
40	72	0.9249062271683958
40	73	0.8265068718481378
40	74	0.7506253695451413
40	75	0.6996610209609935
40	76	0.6697432989027885
40	77	0.6587144575657943
40	78	0.6648562881350336
40	79	0.6813191991525381
40	80	0.7049391489150271
40	81	0.7271037136641392
40	82	0.7441246763148586
40	83	0.7427971271191053
40	84	0.7233815354469910
40	85	0.6966701738627509
40	86	0.6759374974337459
40	87	0.6806589633178746
40	88	0.7317402992207593
40	89	0.8408544063679185
40	90	1.0071768050515932
40	91	1.2078801426212689
40	92	1.4166100975202831
40	93	1.6101239007154471
40	94	1.7751582717336027
40	95	1.8551398224762643
40	96	1.9214439806945236
40	97	1.9699443421573917
40	98	1.9974203490804123
40	99	2.0038248193105384
41	0	-1.9980680206775834
41	1	-2.0035529925330473
41	2	-1.9865904419123159
41	3	-1.9525535406733374
41	4	-1.9064811927366676
41	5	-1.8484791592346668
41	6	-1.7380672585209422
41	7	-1.6048590080254668
41	8	-1.4371293532174731
41	9	-1.2749919301181476
41	10	-1.1000770023050548
41	11	-0.8975421679449073
41	12	-0.6674614755310097
41	13	-0.3567454865818064
41	14	0.1289746027518122
41	15	0.7718277057611920
41	16	2.0008194485706388
41	17	-1.7943835851475529
41	18	1.9974052696435534
41	19	-0.2749624196023058
41	20	-0.7497615347025268
41	21	-0.8241428621041507
41	22	-1.0020664408950362
41	23	-1.1480501645920658
41	24	-1.2616938502514006
41	25	-1.3246991958503698
41	26	-1.3253062942450402
41	27	-1.3330739929346427
41	28	-1.3121512723809770
41	29	-1.2472949591100366
41	30	-1.0832613559878654
41	31	-1.4142801073761417
41	32	-0.8284976963985997
41	33	-0.2383500066349596
41	34	-0.0191007551525955
41	35	-0.6369017633221475
41	36	-0.3850280929396396
41	37	1.0435240799139771
41	38	1.2021266137933737
41	39	1.4659903594961421
41	40	0.6310698043118117
41	41	0.8327274885783881
41	42	-0.3796645143468783
41	43	-1.0485613062905030
41	44	-1.9210827079506492
41	45	1.0141032616719392
41	46	-0.7855215639039425
41	47	-1.2694114726011994
41	48	-1.5306420272545187
41	49	-1.7424574089967755
41	50	-1.9264416053529865
41	51	-1.9655680152538815
41	52	-1.4298955582610524
41	53	-0.4454443068313830
41	54	0.3704190635185323
41	55	0.8941039619179122
41	56	1.2258505403975075
41	57	1.4493762737278342
41	58	1.5853185313596740
41	59	1.6765456325184815
41	60	1.7255519671069555
41	61	1.7432094301657084
41	62	1.7344287754204291
41	63	1.7025512747975946
41	64	1.6482193035742152
41	65	1.5714007163478867
41	66	1.4731899142997340
41	67	1.3534575691228081
41	68	1.2056964974973730
41	69	1.0663537759255879
41	70	0.9124768387277560
41	71	0.7556020557401149
41	72	0.6167141034715750
41	73	0.4749203248543324
41	74	0.3697936990909854
41	75	0.3121134717349321
41	76	0.2909442475740062
41	77	0.3041845023596909
41	78	0.3515844826177344
41	79	0.4351498942655148
41	80	0.4866040226031033
41	81	0.5276524784155077
41	82	0.5583145790398555
41	83	0.5722635984192715
41	84	0.5834392583070647
41	85	0.5710495078710608
41	86	0.5423964490931056
41	87	0.5160214038595810
41	88	0.5142966872274359
41	89	0.5636471266195263
41	90	0.6920451886036189
41	91	0.8870848639039927
41	92	1.1172052628686302
41	93	1.3449772555488921
41	94	1.5509870883504067
41	95	1.6588594825447351
41	96	1.7563924233223436
41	97	1.8398376724188714
41	98	1.9058010617354020
41	99	1.9525326922690731
42	0	-1.9184865046721371
42	1	-1.9746958335315239
42	2	-2.0007476698416649
42	3	-2.0024105266761891
42	4	-1.9837606018866625
42	5	-1.9405653845238089
42	6	-1.8236386891698380
42	7	-1.6541222613565578
42	8	-1.4114422043261377
42	9	-1.1101993353097410
42	10	-0.7587212974985853
42	11	-0.2483506649586022
42	12	0.7650161254734320
42	13	1.8198558224770101
42	14	-1.9958475604829027
42	15	-1.1747229574234848
42	16	-0.5917929789750954
42	17	-0.3890450673928965
42	18	-0.7640822651295077
42	19	1.8652991503503535
42	20	-0.1321436112733468
42	21	-0.5984536000634975
42	22	0.2476650341963487
42	23	-0.9928283094692872
42	24	-1.1408259540819341
42	25	-1.2382155614188457
42	26	-1.2631116090170353
42	27	-1.2999775898097055
42	28	-1.3032003140907691
42	29	-1.2424530915399334
42	30	-1.1254051797210702
42	31	-0.9672121290425651
42	32	-1.3139077355405968
42	33	-0.6094878101020480
42	34	-0.1338760040361212
42	35	-0.3998118891214927
42	36	0.0602751484229899
42	37	-0.6730030114173403
42	38	1.6631650064310479
42	39	1.8913169924593760
42	40	1.1438840518767748
42	41	0.2721285016120263
42	42	-0.0598217844967882
42	43	-0.8841291472605838
42	44	-1.9549311163604506
42	45	0.5632249407064318
42	46	-0.8572175814060301
42	47	-1.2704374182273570
42	48	-1.5075412640037626
42	49	-1.7378319015258081
42	50	-1.9140775714260625
42	51	-1.9789312784430173
42	52	-1.5225125031490385
42	53	-0.5911483507081984
42	54	0.2461734656752655
42	55	0.7949299026317268
42	56	1.1385520397427529
42	57	1.3558177125360062
42	58	1.5054815526842202
42	59	1.6019276633338539
42	60	1.6480899673210279
42	61	1.6597735384839336
42	62	1.6421726693841385
42	63	1.5971277153209458
42	64	1.5242820586535721
42	65	1.4250252012576454
42	66	1.2975393310367584
42	67	1.1519813780388171
42	68	0.9631553770669624
42	69	0.7807376630978450
42	70	0.5796529270264927
42	71	0.3744188907564987
42	72	0.1950257845640253
42	73	0.0263835784572989
42	74	-0.0991366765315354
42	75	-0.1822873007204273
42	76	-0.1890311200981578
42	77	-0.1272416737455122
42	78	0.0068638418084253
42	79	0.1191638693797388
42	80	0.2006614694264989
42	81	0.2775416401180241
42	82	0.3485797930962726
42	83	0.3960633486307884
42	84	0.4277518636829643
42	85	0.4289657624717252
42	86	0.4313239202912126
42	87	0.4133218315908342
42	88	0.3906790481007625
42	89	0.3890263739111239
42	90	0.4616867643205214
42	91	0.6248786478762287
42	92	0.8553292083156067
42	93	1.1016786678107711
42	94	1.3348144871283096
42	95	1.4632587407043418
42	96	1.5822475994155381
42	97	1.6878735760997476
42	98	1.7763896785789257
42	99	1.8456978370185613
43	0	-1.7965054312312074
43	1	-1.8909153771702671
43	2	-1.9537980698399033
43	3	-1.9898574508728206
43	4	-2.0039879487294128
43	5	-1.9820469039105986
43	6	-1.8434012359627077
43	7	-1.5668908668151131
43	8	-1.0183324955001227
43	9	-0.0639862596908267
43	10	1.5908570255755443
43	11	1.9463397042718493
43	12	0.5407195671849392
43	13	-1.9123760954024942
43	14	-0.3930115229666696
43	15	1.1199875423784404
43	16	1.4678045188634969
43	17	1.5474966207455731
43	18	0.9522981400875559
43	19	-0.2186144689745337
43	20	1.9807074082318821
43	21	-0.0472348964757768
43	22	-0.5183619017809274
43	23	-0.7874013665852817
43	24	-1.0220327391917940
43	25	-1.1599748148928042
43	26	-1.2244917376637481
43	27	-1.2799997955649280
43	28	-1.3130452863091950
43	29	-1.2737867094479758
43	30	-1.1919909165417095
43	31	-1.0782935167510697
43	32	-0.9831579000367967
43	33	-0.6889917107737660
43	34	-0.2968720225847334
43	35	0.2134142124774471
43	36	-0.0919260776321636
43	37	0.2586083269144110
43	38	-0.6396925041197294
43	39	0.9830032672178316
43	40	1.9620631875009775
43	41	0.6144863856166810
43	42	0.8144621694430231
43	43	-0.8186630915661133
43	44	-1.7848150812296710
43	45	1.1292185934797596
43	46	-0.8184716544237527
43	47	-1.2866117440421745
43	48	-1.5232038370544871
43	49	-1.7255003665762036
43	50	-1.9078155034370725
43	51	-1.9839048488283970
43	52	-1.5665374010222846
43	53	-0.6819565018631411
43	54	0.1552468345804020
43	55	0.7145931835565941
43	56	1.1001160910265295
43	57	1.2863470912279098
43	58	1.4310022501372275
43	59	1.5249307311809053
43	60	1.5679393716473060
43	61	1.5699997052542287
43	62	1.5413303918627601
43	63	1.4804132525985341
43	64	1.3872726494299128
43	65	1.2606244127633852
43	66	1.0927473938680570
43	67	0.9023502331334358
43	68	0.6565284129864779
43	69	0.4125580798084408
43	70	0.1443444120383270
43	71	-0.1285146619155521
43	72	-0.3605162788354886
43	73	-0.5605036493591601
43	74	-0.6985044603319156
43	75	-0.7747388612914505
43	76	-0.8214028927317955
43	77	-0.7113835846059369
43	78	-0.5379507771637354
43	79	-0.3819292473359830
43	80	-0.2493976871743476
43	81	-0.1160901570581236
43	82	0.0163788812890378
43	83	0.1163976480033106
43	84	0.1974986137551120
43	85	0.2391089966108701
43	86	0.2573062906036971
43	87	0.3024275622197552
43	88	0.2995286143202075
43	89	0.2837273360673961
43	90	0.3150042562537427
43	91	0.4391025399112351
43	92	0.6534377725138651
43	93	0.9028733500459559
43	94	1.1498592988234553
43	95	1.2935610391135768
43	96	1.4282078826591407
43	97	1.5498825634670037
43	98	1.6524073183790657
43	99	1.7350516356253154
44	0	-1.6950207242752713
44	1	-1.8053313157926578
44	2	-1.8887548518709814
44	3	-1.9493120178555710
44	4	-1.9972577069845561
44	5	-1.9931369177336851
44	6	-1.7745236862546732
44	7	-1.1046599836311186
44	8	1.5397254230157607
44	9	1.7796798568011543
44	10	0.9343196636977499
44	11	-0.7779554757455536
44	12	-1.5328738635871393
44	13	0.7324446963907137
44	14	0.1432408902753940
44	15	1.9865542506709057
44	16	1.9830106169943771
44	17	1.9538613908881315
44	18	1.9305941430710705
44	19	1.5235362840760416
44	20	0.8536385377224349
44	21	0.7844617544055812
44	22	-0.0516678275666152
44	23	-0.5334001399133321
44	24	-0.8582492787846528
44	25	-1.0402390334640306
44	26	-1.1517781319196443
44	27	-1.2388054108392288
44	28	-1.3042445742752486
44	29	-1.2928754842316132
44	30	-1.2483669712352365
44	31	-1.1812435182232288
44	32	-1.0862667912038753
44	33	-0.8215750586115619
44	34	-0.5660478142511212
44	35	0.4210490738079338
44	36	-0.2136628447968189
44	37	0.0988485257571852
44	38	1.7335220270664280
44	39	-1.0557191775659267
44	40	-1.0728957409666509
44	41	0.9008225319720152
44	42	-0.1758115314073213
44	43	-0.7669028403559898
44	44	-1.8224453994537486
44	45	1.3934561403882901
44	46	-0.8706604850168989
44	47	-1.3307434220194985
44	48	-1.5473535883037071
44	49	-1.7246603867899177
44	50	-1.9091811905279039
44	51	-1.9846480528763513
44	52	-1.5874114056687825
44	53	-0.7507081193166294
44	54	0.0990976898608247
44	55	0.6457299955285086
44	56	1.0350544880955557
44	57	1.2166737566440640
44	58	1.3584256345746653
44	59	1.4480135365809663
44	60	1.4823873550884219
44	61	1.4766701258931554
44	62	1.4349571998238324
44	63	1.3553996590955353
44	64	1.2371300899418616
44	65	1.0769256928078481
44	66	0.8602694009334899
44	67	0.5992278540549849
44	68	0.2621560448743319
44	69	-0.0873432311772379
44	70	-0.4793500318556498
44	71	-0.8310589300850353
44	72	-1.1565049839993851
44	73	-1.3691765840216126
44	74	-1.5023092339501165
44	75	-1.5690769453297946
44	76	-1.6022422342542972
44	77	-1.4301293434461433
44	78	-1.2413971760485749
44	79	-1.0464079112866593
44	80	-0.8379633842919083
44	81	-0.6077357770707452
44	82	-0.4111379949089738
44	83	-0.2257257072431196
44	84	-0.0737290492033073
44	85	0.0266980793320221
44	86	0.0945095359989369
44	87	0.1725219388740705
44	88	0.1992397643325122
44	89	0.2092158574526069
44	90	0.2320465985815001
44	91	0.3292180615562196
44	92	0.5197047970857538
44	93	0.7579225682047031
44	94	1.0049078024503639
44	95	1.1573472323014331
44	96	1.3018437635190756
44	97	1.4355653501598291
44	98	1.5457905005020829
44	99	1.6358566323517678
45	0	-1.6501017815586911
45	1	-1.7593288161666392
45	2	-1.8500223763118369
45	3	-1.9279688724209372
45	4	-1.9937828258494197
45	5	-1.9787348989983176
45	6	-0.9470467494416388
45	7	1.7090068742614848
45	8	0.2423239428555521
45	9	-0.7436552231193208
45	10	-1.9876182385872176
45	11	-1.2983170834856721
45	12	1.8733325183679355
45	13	1.4665459087834156
45	14	1.1627097771648480
45	15	1.1408857980141198
45	16	0.3125559037538106
45	17	0.5867833566156060
45	18	1.3493101269148549
45	19	1.9401106572557896
45	20	1.8746838007319457
45	21	0.1831358030210204
45	22	0.7145089245883010
45	23	-0.1700062266966039
45	24	-0.6610292326158810
45	25	-0.8868151424516653
45	26	-1.0608167417797825
45	27	-1.1832002341983907
45	28	-1.2873788800481711
45	29	-1.3056908808152019
45	30	-1.2922022688843680
45	31	-1.2575418757920089
45	32	-1.1989199505584098
45	33	-1.0738434103066499
45	34	-0.8166205119373239
45	35	-1.0047534530579025
45	36	0.0952203369550271
45	37	-0.7315006007556965
45	38	-0.8147718731344147
45	39	1.3645288385429570
45	40	-0.2080935167968011
45	41	0.8779602043722412
45	42	-0.1903891035252714
45	43	-0.7514576425726405
45	44	-1.6815032874220965
45	45	0.9962534513225907
45	46	-0.9656444653056122
45	47	-1.3734517970949436
45	48	-1.5749963486578116
45	49	-1.7368258597159736
45	50	-1.9183818363408027
45	51	-1.9822763667744967
45	52	-1.5900548498531546
45	53	-0.7759783062033196
45	54	0.0364360169952703
45	55	0.5918840820516723
45	56	0.9308750099650627
45	57	1.1505206968579673
45	58	1.2873362111560445
45	59	1.3723204412156760
45	60	1.3981440776669616
45	61	1.3801741638025595
45	62	1.3225603775546113
45	63	1.2214219097309158
45	64	1.0742379063010272
45	65	0.8722076869705508
45	66	0.6190274315303192
45	67	0.2792659432275340
45	68	-0.1597848937732118
45	69	-0.5786002775357479
45	70	-1.0274507553553314
45	71	-1.4053803587173932
45	72	-1.6866990867104639
45	73	-1.8486231991716571
45	74	-1.9577853079637808
45	75	-1.9945376749476533
45	76	-1.9996548120041349
45	77	-1.9013351998150116
45	78	-1.7653520042015036
45	79	-1.6053657977383771
45	80	-1.3790376167135849
45	81	-1.1314412976979158
45	82	-0.8769182159260912
45	83	-0.6318825202226621
45	84	-0.4365638026260893
45	85	-0.2593181896209213
45	86	-0.1338352001368999
45	87	0.0046987173098741
45	88	0.0780679585810004
45	89	0.1074657008807489
45	90	0.1582380494339579
45	91	0.2510683077441975
45	92	0.4235401654831148
45	93	0.6468864592927686
45	94	0.8872217175896165
45	95	1.0433805227689612
45	96	1.1935128892624560
45	97	1.3399925556272465
45	98	1.4536356395482621
45	99	1.5475057630436748
46	0	-1.6704798763855107
46	1	-1.7741843033246465
46	2	-1.8682270978365063
46	3	-1.9584612552743130
46	4	-2.0001509520434340
46	5	-1.5462935055557649
46	6	1.1228628851024096
46	7	-0.3881553977752780
46	8	-1.6979687087401185
46	9	-1.8143973826338846
46	10	0.8780472978651798
46	11	1.9452517246489229
46	12	-0.9573704574991042
46	13	0.3906619174310112
46	14	1.9566910094798020
46	15	-1.2322879399076054
46	16	0.9716292213470891
46	17	1.7438144429533922
46	18	-1.8248137270447831
46	19	-1.9831072381112598
46	20	1.9154422733357037
46	21	1.8301005671893655
46	22	1.9839708301062333
46	23	0.2996365755969839
46	24	-0.4436653310820038
46	25	-0.7477481822419975
46	26	-0.9623684915464411
46	27	-1.1214881211631273
46	28	-1.2514378238757657
46	29	-1.3059242925561314
46	30	-1.3146829357841432
46	31	-1.2999495817313496
46	32	-1.2606899525379629
46	33	-1.1325843839123639
46	34	-0.8991052869878348
46	35	-0.8137351547017132
46	36	-0.5261095583001166
46	37	-0.6621291942521687
46	38	-0.5642554776109537
46	39	-0.0741486548773145
46	40	0.2646006015006367
46	41	0.9168834383090293
46	42	-0.1770173788152257
46	43	-0.7626990304762086
46	44	-1.5318403005925572
46	45	0.4557599514751292
46	46	-1.0357773205880294
46	47	-1.4158550146389264
46	48	-1.5994866386872915
46	49	-1.7543547687412353
46	50	-1.9335379334907687
46	51	-1.9756820842473088
46	52	-1.5794536741683483
46	53	-0.7925742290374296
46	54	0.0007253581049430
46	55	0.5461250941227066
46	56	0.8726254518211116
46	57	1.0854082193375856
46	58	1.2160971418287903
46	59	1.2920887698313006
46	60	1.3100568946569655
46	61	1.2784659882018035
46	62	1.2029769410560829
46	63	1.0782884442128293
46	64	0.8971997969652832
46	65	0.6444401365054361
46	66	0.3472360205415201
46	67	-0.0926350122659792
46	68	-0.6625242497979869
46	69	-1.1353293228449708
46	70	-1.5575325238266626
46	71	-1.8423361826941278
46	72	-1.9852082891896385
46	73	-1.7687369848595262
46	74	-1.4889498643389460
46	75	-1.8700847689070348
46	76	-1.9127763612530659
46	77	-1.1646996701286030
46	78	-1.9977846426594792
46	79	-1.9762381574641028
46	80	-1.8443368723409090
46	81	-1.6611142962875416
46	82	-1.4048822621017765
46	83	-1.1198016251555802
46	84	-0.8665907973843401
46	85	-0.6383362611956793
46	86	-0.4795486635730967
46	87	-0.2583268452753962
46	88	-0.1240407546174819
46	89	-0.0446126155415038
46	90	0.0051916168143170
46	91	0.1270120635042492
46	92	0.2990703284373732
46	93	0.5198048986995983
46	94	0.7623107094188321
46	95	0.9245342792206689
46	96	1.0835362388700744
46	97	1.2550015755830128
46	98	1.3699188233464854
46	99	1.4659078163391843
47	0	-1.7439111767871991
47	1	-1.8450387048103878
47	2	-1.9407716915530711
47	3	-2.0035974141589059
47	4	-1.7192121977909929
47	5	1.8208963105852984
47	6	0.0412450796070913
47	7	-1.1969897936730696
47	8	-1.9963805003355941
47	9	-0.9569522957855178
47	10	1.7322585939885262
47	11	1.2484649644614187
47	12	1.9910984519185757
47	13	-0.3367459430944865
47	14	1.4659866300081144
47	15	1.5493227225408410
47	16	1.9876633521840301
47	17	0.6722804179669234
47	18	0.0742826897379781
47	19	1.9808428610872151
47	20	1.0734629797899382
47	21	1.9267083652723596
47	22	1.7530738069495351
47	23	1.2909865399239480
47	24	-0.0583840013323352
47	25	-0.5327192434859240
47	26	-0.8208545722472491
47	27	-1.0145783165792011
47	28	-1.1974772028025142
47	29	-1.2912179170304834
47	30	-1.3174692957687366
47	31	-1.3222885686337551
47	32	-1.3128597593994533
47	33	-1.2227497196666077
47	34	-1.0775704748688548
47	35	-0.6738800296745810
47	36	-0.6591526120987024
47	37	-0.7873717165307281
47	38	1.3155233996636109
47	39	1.3392526019970823
47	40	-1.9309960922317349
47	41	-0.0845445718791258
47	42	-0.2399002142513275
47	43	1.5767475914252658
47	44	-1.7018123246016468
47	45	0.0939689374285346
47	46	-1.0945115478877936
47	47	-1.4317919649155473
47	48	-1.6138425489576385
47	49	-1.7711951738124114
47	50	-1.9498110488003040
47	51	-1.9656502010302985
47	52	-1.5540005989155614
47	53	-1.4757543608543715
47	54	-0.0220988067011443
47	55	0.5040508376067034
47	56	0.8205329997882164
47	57	1.0243075880872066
47	58	1.1818741970288580
47	59	1.2135979369066863
47	60	1.2214524796727693
47	61	1.1748833678211628
47	62	1.0793015442420373
47	63	0.9258998700429677
47	64	0.7064187961890133
47	65	0.3948873705713858
47	66	0.0463152934824090
47	67	-0.4911434840959128
47	68	-1.0770094771297707
47	69	-1.5329521542551836
47	70	-1.8553500371862326
47	71	-2.0000216224553014
47	72	1.5502571637985092
47	73	-2.0033394840820096
47	74	-1.9906401244237697
47	75	-1.9678704106767928
47	76	-1.9450678647950614
47	77	-1.9825923758694890
47	78	-2.0034909778733723
47	79	-1.8717937433745453
47	80	-1.9949763359691615
47	81	-1.9637621679034716
47	82	-1.7958228705256161
47	83	-1.5352270714449880
47	84	-1.2507573861714527
47	85	-1.0239253487893172
47	86	-0.8395871493326765
47	87	-0.5734253805787697
47	88	-0.3707199862592728
47	89	-0.2321123208249237
47	90	-0.1522446779521174
47	91	-0.0506118589308262
47	92	0.1471763068406365
47	93	0.3836639143762764
47	94	0.6416948861435700
47	95	0.8157282654215862
47	96	1.0097722324717766
47	97	1.1764443565085698
47	98	1.2921283752039323
47	99	1.3897530442192538
48	0	-1.8368351422018245
48	1	-1.9342286951845697
48	2	-2.0014550748300795
48	3	-1.8514881797897200
48	4	0.6281557376606539
48	5	0.9028867086603565
48	6	-0.1042411993972324
48	7	-1.1340058264548984
48	8	-1.9964331228223851
48	9	1.0296567920305506
48	10	0.9367024931221052
48	11	1.5682876085966893
48	12	1.9029407050008742
48	13	1.7646756018933865
48	14	1.7898479807977710
48	15	1.6388462059674693
48	16	1.0303717775733616
48	17	-0.7919355515646137
48	18	-1.5699070801942314
48	19	1.9891316420901324
48	20	1.9859509661007875
48	21	1.6418268649628232
48	22	2.0022927378798419
48	23	-0.1722782703925532
48	24	0.4244971798745246
48	25	-0.2437340000081790
48	26	-0.6890210132248734
48	27	-0.9240511817241073
48	28	-1.1361239284251481
48	29	-1.2709236977579574
48	30	-1.3112072045193777
48	31	-1.3377951804035850
48	32	-1.3494097455381946
48	33	-1.2912088395207286
48	34	-1.1835289938373454
48	35	-1.0299924462227610
48	36	-0.7671346289196210
48	37	-1.0105232327607145
48	38	0.1938001938300160
48	39	-0.7458090230364884
48	40	-1.4920775935248554
48	41	1.2023995029041350
48	42	-0.3260295261451212
48	43	-1.2241977758828011
48	44	-2.0005911759305173
48	45	0.3413569728007294
48	46	-1.0481757561261020
48	47	-1.4465144085096289
48	48	-1.6208569890536462
48	49	-1.7972469037750463
48	50	-1.9673002396913748
48	51	-1.9472835839102831
48	52	-1.5107484158936104
48	53	-0.7622959853385055
48	54	-0.0317416398827120
48	55	0.4685487419671594
48	56	0.7710257881955316
48	57	0.9654628945714573
48	58	1.0722736544284595
48	59	1.1342031783165702
48	60	1.1300875767732144
48	61	1.0677732981112780
48	62	0.9507215455205787
48	63	0.7669138041098125
48	64	0.5049350794375373
48	65	0.1305468618024474
48	66	-0.3230825326313237
48	67	-0.9468376183612188
48	68	-1.4934437207540918
48	69	-1.8318966147929656
48	70	-1.9911539757925876
48	71	-1.8901470979846366
48	72	-1.9932978720773185
48	73	-1.8986247121277684
48	74	-1.8295040421964945
48	75	-1.7774894684272922
48	76	-1.7229932437157434
48	77	-1.8421464779837087
48	78	-1.8855370720844129
48	79	-1.9377776305577443
48	80	-1.9944739223012002
48	81	-1.5021555831768107
48	82	-1.9950830979628602
48	83	-1.8837957602063415
48	84	-1.6730531746674921
48	85	-1.4651002261601540
48	86	-1.2674535995875502
48	87	-0.9600090531167916
48	88	-0.6753243699890006
48	89	-0.4830161690194361
48	90	-0.3893506882264026
48	91	-0.3430507459898369
48	92	0.0254295118589672
48	93	0.2831782671236593
48	94	0.5535094741358056
48	95	0.7357465045059161
48	96	0.9260173329187039
48	97	1.1048251192193470
48	98	1.2214726582037101
48	99	1.3207278780215757
49	0	-1.9150513311667761
49	1	-1.9928140037813460
49	2	-1.9581404073804520
49	3	-1.2145658060362190
49	4	1.9320488160281633
49	5	0.6542437456198767
49	6	0.0434068565356516
49	7	-0.6954582477708283
49	8	-1.6025723131797012
49	9	-0.5910893301187308
49	10	1.9898448456751745
49	11	1.9296697802398710
49	12	1.8997303839326145
49	13	1.7908154246031727
49	14	1.7739436641978252
49	15	1.7644227612657175
49	16	1.7570523628270216
49	17	1.3021966400185376
49	18	1.0500071335663808
49	19	1.6395798235737395
49	20	2.0003060812061784
49	21	2.0009757790835896
49	22	-1.9680466351673092
49	23	1.6708170097029960
49	24	1.5437234436470253
49	25	0.1125677095751712
49	26	-0.4335568725705086
49	27	-0.7704815868959319
49	28	-1.0607475052925590
49	29	-1.2419780726082001
49	30	-1.3009955652440706
49	31	-1.3472395478752648
49	32	-1.3910650708959840
49	33	-1.3497396284302998
49	34	-1.2831330828677179
49	35	-1.1703377952452665
49	36	-0.9867919107385774
49	37	-0.9195641176460941
49	38	1.7500823437601654
49	39	1.4756557355555020
49	40	-1.8349082506990064
49	41	-0.2351371228781896
49	42	-0.5580887755017843
49	43	-1.1393188967548902
49	44	-1.9837811222449189
49	45	-0.1611400469426734
49	46	-1.1214775355530524
49	47	-1.4696327513094571
49	48	-1.6298992794389615
49	49	-1.8311938602592324
49	50	-1.9856816322605200
49	51	-1.9166790765117026
49	52	-1.4436206114008638
49	53	-0.6834581284345816
49	54	-0.0263134385907342
49	55	0.4423355480581539
49	56	0.7245329576942654
49	57	0.9094733626390884
49	58	1.0169702838064045
49	59	1.0553117391317886
49	60	1.0387093458231000
49	61	0.9590256824356725
49	62	0.8176752971735735
49	63	0.6015053418762494
49	64	0.2948119322754621
49	65	-0.1440336445223950
49	66	-0.7028643260554330
49	67	-1.3371374358199200
49	68	-1.7827961595970061
49	69	-1.9694365121375841
49	70	-1.9967745022748016
49	71	1.9473884395748380
49	72	-1.8716618534132601
49	73	-1.6952374688920151
49	74	-1.5343039354013508
49	75	-1.0537643807519546
49	76	-0.0181276063039278
49	77	-1.3318793773548117
49	78	-1.6041355625426652
49	79	-1.7456102545839940
49	80	-1.8474444697282477
49	81	-1.9353879999815540
49	82	-1.9813271831206256
49	83	-2.0011669647123349
49	84	-1.9015880144398780
49	85	-1.7470994036400347
49	86	-1.5588787574949658
49	87	-1.2514955269650920
49	88	-0.9410403316123601
49	89	-0.6870266807170408
49	90	-0.5628202178589147
49	91	-0.6310378296544819
49	92	-0.0543036186653454
49	93	0.2104090779463633
49	94	0.4788559180045918
49	95	0.6640544894897858
49	96	0.8593105034169541
49	97	1.0421214547428781
49	98	1.1599470705362978
49	99	1.2608946192170065
50	0	-1.9617522279098301
50	1	-2.0005364366664433
50	2	-1.8057479992053633
50	3	-0.1647300072688283
50	4	1.7219193348156567
50	5	0.6695727588700016
50	6	0.2453607985547477
50	7	-0.0449308697923058
50	8	0.2892045928499192
50	9	-1.2685103611610942
50	10	-1.5719605167674027
50	11	-0.6725893401059070
50	12	1.9197096292127793
50	13	1.8631753359964738
50	14	1.7969999500742975
50	15	2.0030336005727714
50	16	1.5389135617121976
50	17	-1.9973312574910491
50	18	-1.7794347931226240
50	19	0.7397235770298656
50	20	1.3734928009973415
50	21	1.9835657750826829
50	22	1.7828456896293896
50	23	1.9786845591307574
50	24	-0.8748545936421300
50	25	0.6845865195376974
50	26	-0.0805920898414594
50	27	-0.5670729042063581
50	28	-0.9589317349268933
50	29	-1.1888969995521621
50	30	-1.2898093809983961
50	31	-1.3553684173907223
50	32	-1.4304260555206612
50	33	-1.4179486984428407
50	34	-1.3630015557495578
50	35	-1.2794402760550678
50	36	-1.1838381153953639
50	37	-1.1809104320742982
50	38	-0.7048127988857362
50	39	0.4286825019750056
50	40	-0.5045687280396566
50	41	-0.7983785676070055
50	42	-0.7815788079421336
50	43	-1.3406708808270584
50	44	-1.2886286837552563
50	45	-0.5821429059160734
50	46	-1.1923674724315605
50	47	-1.5060206567738934
50	48	-1.6569757845849842
50	49	-1.8765166603417907
50	50	-1.9995752757619389
50	51	-1.8699691264142944
50	52	-1.3615373009000158
50	53	-0.6603938792178848
50	54	-0.0147080368951322
50	55	0.4217365235276928
50	56	0.7092368848180577
50	57	0.8531917835666822
50	58	0.9432678465266877
50	59	0.9820558654361450
50	60	0.9452668785371918
50	61	0.8483083296402523
50	62	0.6815647571923434
50	63	0.4312276747766030
50	64	0.0786851577322684
50	65	-0.4205509184720994
50	66	-1.0534598348786759
50	67	-1.6160679119822920
50	68	-1.9245391477190390
50	69	-2.0037311973860819
50	70	-1.9455238122457303
50	71	-1.9047980185606714
50	72	-1.7597736216273712
50	73	-1.5085942280800646
50	74	-0.9003817254848017
50	75	-1.6385940199853324
50	76	-1.5311540525354179
50	77	-1.6556157126086655
50	78	-1.9958807407491013
50	79	-1.3891261757016369
50	80	-1.6415029106907977
50	81	-1.7962391484310718
50	82	-1.9509728239793935
50	83	-2.0039642166369558
50	84	-2.0017960660305074
50	85	-1.9349372112292846
50	86	-1.7984200152308372
50	87	-1.5393616418096341
50	88	-1.2344126654732295
50	89	-0.9212091246019050
50	90	-0.7512444481082542
50	91	-1.2776253793857000
50	92	-0.1420017624318461
50	93	0.1406680945248535
50	94	0.4134822277858088
50	95	0.6027830361846087
50	96	0.8016639866861950
50	97	0.9885479747336237
50	98	1.1079681516396478
50	99	1.2107969597959716
51	0	-1.9807113253949487
51	1	-1.9850442464914964
51	2	-1.7036107840752730
51	3	0.2121182651726524
51	4	1.7639884661058509
51	5	0.8775324481799878
51	6	0.6088567522904664
51	7	0.6028454433204191
51	8	1.0445246595357418
51	9	1.6420435443065282
51	10	1.6250428820755449
51	11	1.8004868956663014
51	12	2.0029461705590581
51	13	-1.0755826509816853
51	14	1.9996409915613180
51	15	1.9467318656436352
51	16	1.8709027177883288
51	17	1.8818912157000534
51	18	-0.8045956464063664
51	19	1.9518754201825201
51	20	1.0151483894164128
51	21	1.9990667038826784
51	22	-1.0649053829321526
51	23	1.8537396203325591
51	24	0.4643828313013321
51	25	1.1451454157767789
51	26	0.2819286714712414
51	27	-0.3475193326801542
51	28	-0.8513618614430726
51	29	-1.1283477718817776
51	30	-1.2668423537268791
51	31	-1.3524073249037913
51	32	-1.4497975041843252
51	33	-1.4530981320351604
51	34	-1.4194805750841257
51	35	-1.3514545251400096
51	36	-1.2677975140797548
51	37	-0.7247400407937026
51	38	-1.0140548239753762
51	39	-0.9527136150686881
51	40	1.2943690213901342
51	41	-0.7159748501852179
51	42	-0.9713794604883491
51	43	-1.3131391032848023
51	44	-1.1138111748288289
51	45	-0.8252838223343505
51	46	-1.3219134921037075
51	47	-1.5517544224328519
51	48	-1.6908360027327300
51	49	-1.9172778209537826
51	50	-2.0035963023900045
51	51	-1.8110090990509695
51	52	-1.2721769717195450
51	53	-0.5835044810862298
51	54	-0.0021057681229166
51	55	0.4003980403213550
51	56	0.6504973222445363
51	57	0.7767122048580697
51	58	0.8725359169341621
51	59	0.8963837102188973
51	60	0.8521514267777203
51	61	0.7331792119135024
51	62	0.5433855542041068
51	63	0.2597241131676610
51	64	-0.1341352705065785
51	65	-0.6780508191292340
51	66	-1.3327607845007907
51	67	-1.7814985810189594
51	68	-1.9814986443416958
51	69	-1.9916407103558098
51	70	-1.8655579097896677
51	71	-1.9428160607282470
51	72	-1.6130667704603330
51	73	-0.4621979027826875
51	74	-1.6928646675021988
51	75	-1.3085559713760375
51	76	-1.1327247956362754
51	77	-1.3274100513291829
51	78	-1.4331294628287674
51	79	-1.7497138306064681
51	80	1.4006382232422026
51	81	-1.4811824995337857
51	82	-1.8348188715759077
51	83	-1.9483828096161642
51	84	-2.0029303404726049
51	85	-2.0045010773810659
51	86	-1.9353558732484200
51	87	-1.7474723686898834
51	88	-1.4781631297406159
51	89	-1.1797747877136500
51	90	-0.9944243883119052
51	91	0.9519489725900525
51	92	-0.2525331954901668
51	93	0.0610071035424910
51	94	0.3493134797561832
51	95	0.5460718704332770
51	96	0.7506972279283138
51	97	0.9431427553678762
51	98	1.0650164766715642
51	99	1.1700363850227351
52	0	-1.9727290264954866
52	1	-1.9902791427588999
52	2	-1.7326565414437916
52	3	-0.1939263441696313
52	4	1.9366772425531389
52	5	1.2206195100725994
52	6	0.9997536527231202
52	7	1.1892786733902256
52	8	1.4512296697726275
52	9	1.7687209144810245
52	10	1.8252852440487992
52	11	1.7964898276448551
52	12	0.9623349428812005
52	13	1.4479980340509624
52	14	2.0021940111013490
52	15	2.0007553980338617
52	16	2.0024318307208846
52	17	1.9547691278157202
52	18	0.4365824041616637
52	19	0.0710442374764825
52	20	0.2085872040408829
52	21	1.6942075484722405
52	22	1.9934519041112559
52	23	0.2145618095091200
52	24	-1.8402023033983359
52	25	1.5074854257593924
52	26	0.8043316944583296
52	27	-0.1296437429693496
52	28	-0.7310911439007534
52	29	-1.0746602611489666
52	30	-1.2451862494577133
52	31	-1.3458690907021189
52	32	-1.4679390354502988
52	33	-1.4891578809110524
52	34	-1.4718179847296906
52	35	-1.4255168856341549
52	36	-1.3652879485226073
52	37	-1.3008775599285562
52	38	-1.0442951493666854
52	39	-0.7825172348334716
52	40	-0.8981122300052311
52	41	-1.0851264308785276
52	42	-1.0550271140942373
52	43	-1.6400036890522753
52	44	1.9362265118871151
52	45	-1.0521607960768775
52	46	-1.4361892480756246
52	47	-1.6238080549156462
52	48	-1.7485781816907411
52	49	-1.9527877344443934
52	50	-1.9934420483344759
52	51	-1.7349708101651662
52	52	-1.1737875397460973
52	53	-0.5396322077528823
52	54	-0.0172455827344975
52	55	0.3766314284339726
52	56	0.6043655911116195
52	57	0.7431736218775155
52	58	0.7992664323200149
52	59	0.8114047345188947
52	60	0.7525111414056266
52	61	0.6194059658977759
52	62	0.4045570419089042
52	63	0.0919698270441263
52	64	-0.3343525438822744
52	65	-0.9017597301121416
52	66	-1.5349200983188889
52	67	-1.8994216074851074
52	68	-2.0019445006043211
52	69	-1.9733918964821768
52	70	-1.8379467040187421
52	71	-2.0040105392298471
52	72	-1.6820956849276711
52	73	-1.8395117423653338
52	74	-1.5484125119641547
52	75	-0.9481043652497880
52	76	0.0573639210190247
52	77	1.7215774058194240
52	78	-0.4241537898256237
52	79	-1.4153036309528726
52	80	-1.6460640465354148
52	81	-1.9723246304741187
52	82	-1.6807833288670855
52	83	-1.8445834604802949
52	84	-1.9543320313653050
52	85	-1.9980578938143401
52	86	-2.0003273381291082
52	87	-1.9026039954512111
52	88	-1.7051868925620663
52	89	-1.4465395056852866
52	90	-1.7888570386222995
52	91	0.3207053254935168
52	92	-0.3900549692855653
52	93	-0.0317844921504607
52	94	0.2842838673042555
52	95	0.4936005616092941
52	96	0.7066394094092406
52	97	0.9063930948323687
52	98	1.0316220038751709
52	99	1.1389440899595524
53	0	-1.8992871103621172
53	1	-2.0016418505499725
53	2	-1.8330445184218678
53	3	-0.7120904767269035
53	4	1.9876443938266648
53	5	1.5548872700552068
53	6	1.3606774195070190
53	7	1.5516615176369073
53	8	1.7351446118200160
53	9	1.8963240838352780
53	10	1.9244381625815890
53	11	1.9399187039584274
53	12	1.7666950798515497
53	13	1.0927363840493476
53	14	1.9938081037864561
53	15	1.9994577389219235
53	16	1.9778226699983896
53	17	1.7879613992610304
53	18	1.0823632703814576
53	19	-0.6002698686233923
53	20	-1.9647362848150725
53	21	0.7009547929027814
53	22	1.9776156351166101
53	23	1.5505860171867758
53	24	0.7113248991770812
53	25	1.3952097277853801
53	26	1.8861598106480002
53	27	0.1585045785772301
53	28	-0.6192959925321890
53	29	-1.0228511850459427
53	30	-1.2260117471659995
53	31	-1.3390166735416338
53	32	-1.4852210282861251
53	33	-1.5326233398701679
53	34	-1.5376377432767365
53	35	-1.5196398478501447
53	36	-1.4758765015837432
53	37	-1.4159121140645574
53	38	-1.3079170101266859
53	39	-1.0591243072872583
53	40	-1.0310286075265809
53	41	-1.8027781844704598
53	42	-1.2910645057637804
53	43	-1.9285957239890110
53	44	1.0127633551054103
53	45	-1.2825834428032421
53	46	-1.5599244796049503
53	47	-1.7247074621150993
53	48	-1.8324647911201686
53	49	-1.9813915396365021
53	50	-1.9643192976794595
53	51	-1.6367099802770952
53	52	-1.0624827574901128
53	53	-0.4656772525452082
53	54	0.0308994263746092
53	55	0.3453181663031978
53	56	0.5642281060618938
53	57	0.6830545527719403
53	58	0.7369225869147144
53	59	0.7223568415436283
53	60	0.6515806993028422
53	61	0.5019978607939007
53	62	0.2704402943306818
53	63	-0.0675288044799881
53	64	-0.5167399036465764
53	65	-1.0849421869436557
53	66	-1.6680081951679095
53	67	-1.9328478663184385
53	68	-2.0043794778703088
53	69	-1.9606840135228953
53	70	-1.8321372139439911
53	71	1.9018643503024042
53	72	-1.6982577073829865
53	73	-1.6535171598852667
53	74	-1.5173743748418942
53	75	-0.9274427175873150
53	76	1.2853803238315005
53	77	-1.9748088594617674
53	78	-0.2650385229851281
53	79	-1.1709968171260206
53	80	-1.3628788061175712
53	81	-1.5765895127266281
53	82	-0.9846873093656885
53	83	-1.7140875773074460
53	84	-1.8675224965705917
53	85	-1.9436823373197682
53	86	0.9062662198189889
53	87	-1.9811482393306001
53	88	-1.8566638049376187
53	89	-1.6498211463794967
53	90	-0.9279995970070094
53	91	-1.4583613982054646
53	92	-0.5381278956277677
53	93	-0.1328869151704443
53	94	0.2203221567897004
53	95	0.4468744252530913
53	96	0.6709843503303544
53	97	0.8783474379458334
53	98	1.0070737925969107
53	99	1.1163687201750687
54	0	-1.6762749202195681
54	1	-1.9451793365699956
54	2	-1.9485141965372950
54	3	-1.1755922524117630
54	4	1.6831979307574121
54	5	1.8448510733323473
54	6	1.6511256566219741
54	7	1.7420495826179696
54	8	1.8239049277093247
54	9	1.9372377434401660
54	10	1.9392306380657920
54	11	1.9519625016434945
54	12	1.7494856087688844
54	13	-0.9345480153607142
54	14	1.1091773874062845
54	15	1.7697378793458864
54	16	1.9961289823965707
54	17	1.9031654625743952
54	18	1.6200248987753647
54	19	0.9421557199112413
54	20	-0.6156939121645376
54	21	-0.0058668861230917
54	22	-0.1410119780944448
54	23	1.7112006637757216
54	24	-0.1567371632138760
54	25	1.2897134166270545
54	26	1.6317146468693347
54	27	0.4952786765694128
54	28	-0.5005050423510263
54	29	-0.9689475398471175
54	30	-1.1988933638181851
54	31	-1.3268468881536193
54	32	-1.4999823781004880
54	33	-1.5691492600367574
54	34	-1.5847699403276714
54	35	-1.5723828821631474
54	36	-1.5099094442816210
54	37	-1.5337639418375335
54	38	-1.4438841243421978
54	39	-1.1863623966857821
54	40	-1.3872644841427659
54	41	-1.3395285868873710
54	42	-1.3102725532893595
54	43	-1.3393736978680686
54	44	-0.6523356117506586
54	45	-1.4637748556218848
54	46	-1.6793403326433269
54	47	-1.8088782649786632
54	48	-1.8972758880373948
54	49	-2.0017437981085839
54	50	-1.9104043915880946
54	51	-1.5278229681351938
54	52	-0.9609223050245221
54	53	-0.4157199229428606
54	54	0.0536052818631556
54	55	0.3352625972925532
54	56	0.5149973269483434
54	57	0.6139604149521443
54	58	0.6542392167025434
54	59	0.6388896337323274
54	60	0.5467572566302481
54	61	0.3859764578957094
54	62	0.1375580403006980
54	63	-0.2159261039124115
54	64	-0.6748636749038212
54	65	-1.2276117139981524
54	66	-1.7481242194265729
54	67	-1.9643124801077030
54	68	-2.0013009811590909
54	69	-1.9402204570763775
54	70	-1.8121026078498657
54	71	-1.4943291622562895
54	72	-1.6006077620409400
54	73	-1.1806669953711078
54	74	-1.4297842406991959
54	75	-0.9544334965202953
54	76	1.3969877356661857
54	77	-1.5684067926340148
54	78	1.9896474217129094
54	79	-0.5960441682741828
54	80	-1.0256884838620801
54	81	-1.3324063600553688
54	82	-1.6475460477497696
54	83	-1.5425741775196242
54	84	-1.7660261461979643
54	85	-1.8726815759818842
54	86	-1.9876085816054259
54	87	-2.0046362130807203
54	88	-1.9534325502436327
54	89	-1.8127922211883118
54	90	-1.5914097844890629
54	91	-1.1975131761815461
54	92	-0.6799352016806554
54	93	-0.2369193910684463
54	94	0.1584691498748680
54	95	0.4047361561965664
54	96	0.6408496421079657
54	97	0.8548189805269431
54	98	0.9880511947901019
54	99	1.0999305554753100
55	0	-1.1994629933798071
55	1	-1.6752516803722313
55	2	-1.9989466559488505
55	3	-1.5834917351370799
55	4	0.6601988367089712
55	5	1.9903993863242877
55	6	1.8173006963381675
55	7	1.8543900776846645
55	8	1.8916123733963071
55	9	1.9703197335977953
55	10	1.9755250439450600
55	11	1.9736463097445334
55	12	1.7197550678764442
55	13	-1.2816012206970022
55	14	0.6693020944762272
55	15	1.3059013614344399
55	16	1.9273861969623236
55	17	2.0017745510552434
55	18	1.9004623809005832
55	19	1.7807657263356642
55	20	1.7859444639744890
55	21	1.0976789386295887
55	22	-1.9289044229372529
55	23	1.9831604308758088
55	24	-0.5362722136029638
55	25	0.9802637035738783
55	26	0.4432193448736660
55	27	0.7877746713506114
55	28	-0.3788474655706199
55	29	-0.9223042871334040
55	30	-1.1731999927144225
55	31	-1.3189527998224080
55	32	-1.5198700877947338
55	33	-1.6144787949756050
55	34	-1.6465124367654742
55	35	-1.6479868536636262
55	36	-1.6443469700047755
55	37	-1.6497772099845962
55	38	-1.5514986968567652
55	39	-1.0787723472036883
55	40	-1.5150490015157501
55	41	-1.4494504585146131
55	42	-1.5603912929205395
55	43	-0.9606042460365672
55	44	-1.3235996056811987
55	45	-1.6179161844012266
55	46	-1.7684737672767485
55	47	-1.8772922414791799
55	48	-1.9489456114723367
55	49	-2.0011127133106825
55	50	-1.8297448294364715
55	51	-1.4123074015534767
55	52	-0.8658933796137944
55	53	-0.3676138056037607
55	54	0.0432184190064240
55	55	0.3041706725800279
55	56	0.4628060487126257
55	57	0.5478312228778829
55	58	0.5719926383226748
55	59	0.5407312090532334
55	60	0.4620517736815096
55	61	0.2693520819468249
55	62	0.0124683151987307
55	63	-0.3482077962152862
55	64	-0.8071729656472905
55	65	-1.3344605817509669
55	66	-1.7736525764041520
55	67	-1.9758716091501201
55	68	-1.9962956603365540
55	69	-1.9209021210965911
55	70	-1.7757205231177038
55	71	-1.5497691169067807
55	72	-1.6254844772742243
55	73	-1.3457683794953283
55	74	-1.3069153211598286
55	75	1.4927404955090842
55	76	-1.4986154273425012
55	77	-1.3147411076735334
55	78	-1.5080525334932962
55	79	-1.7512840169118222
55	80	-0.1145525239877289
55	81	-1.1705659875822609
55	82	-1.4444468650677138
55	83	-1.1109713374422256
55	84	-1.6384361230123712
55	85	-1.7703110079348781
55	86	-1.8682520734327457
55	87	-1.9797335716318034
55	88	-2.0008479631639071
55	89	-1.9353864211470240
55	90	-1.7711512143285588
55	91	-1.3928277736386800
55	92	-0.8424168222743336
55	93	-0.3582413818524459
55	94	0.0863018647282297
55	95	0.3587049172188440
55	96	0.6110421723481640
55	97	0.8323379278506916
55	98	0.9721442177104977
55	99	1.0879460247352892
56	0	-0.5217716758823192
56	1	-1.0639765198799478
56	2	-1.7970258606491443
56	3	-1.9019951263814290
56	4	-0.5570057099014469
56	5	1.8080165447040868
56	6	1.9800791202297456
56	7	1.9616675685348337
56	8	1.9502936632224483
56	9	1.9932008567597814
56	10	2.0038639880614295
56	11	1.9984389026407388
56	12	1.9947266107089237
56	13	1.2795759773546453
56	14	0.4371916223099174
56	15	1.4638410639382979
56	16	1.8287826246193786
56	17	1.9660444144764642
56	18	1.9948875710800056
56	19	1.9707467969057022
56	20	1.9913155244716647
56	21	1.9995385209610206
56	22	1.5814939085924016
56	23	1.8644205541590246
56	24	1.7248364869651716
56	25	0.1379806433267314
56	26	-1.4056918096217470
56	27	1.1933996338468476
56	28	-0.2657886476980069
56	29	-0.8795885547373130
56	30	-1.1565747341548762
56	31	-1.3205868031195929
56	32	-1.5401501593047047
56	33	-1.6436365023911539
56	34	-1.6874919188566539
56	35	-1.6966817031364034
56	36	-1.7089010516181793
56	37	-1.6965900282026567
56	38	-1.6508712057794790
56	39	-1.6172665224655161
56	40	-0.4486895393447879
56	41	-1.5805848724404294
56	42	-1.6528555421701276
56	43	1.9725360629149928
56	44	-1.5590880036821637
56	45	-1.7192436925930630
56	46	-1.8399234246194001
56	47	-1.9310069650881772
56	48	-1.9833459046872060
56	49	-1.9768884019168556
56	50	-1.7275804483350792
56	51	-1.2845754272983583
56	52	-0.7738180354265656
56	53	-0.3278864582139372
56	54	0.0330559909166873
56	55	0.2671962929497582
56	56	0.3978510830329530
56	57	0.4730094429227031
56	58	0.4857989391121817
56	59	0.4436682596988998
56	60	0.3401584032435642
56	61	0.1450502177466571
56	62	-0.1069147083508437
56	63	-0.4690896941067693
56	64	-0.9163275623918183
56	65	-1.4106448969579144
56	66	-1.8109699532940573
56	67	-1.9832190681732242
56	68	-1.9951193738776376
56	69	-1.9312238126843682
56	70	-1.7999482721975271
56	71	-1.6234397507195375
56	72	-1.6956922921097080
56	73	-1.4167638862854794
56	74	-0.0617584669491385
56	75	-1.9847896479239135
56	76	-1.4904037250666684
56	77	-1.2745431609729523
56	78	-1.3737831607865929
56	79	-1.4379484756651679
56	80	0.9164702860430448
56	81	-0.7908903312199730
56	82	-1.2545626225385595
56	83	-1.8070805610460996
56	84	-1.4456527109302333
56	85	-1.6497977954924341
56	86	-1.7944871105235947
56	87	-1.9261816385107660
56	88	-1.9984827579125961
56	89	-1.9913420674930777
56	90	-1.8988978347513010
56	91	-1.6020957158338085
56	92	-1.0318569640122628
56	93	-0.4936723669258043
56	94	0.0051825534587562
56	95	0.3105300653177315
56	96	0.5832811691931320
56	97	0.8093126355787937
56	98	0.9578867283949877
56	99	1.0791040563714254
57	0	0.1497320397778222
57	1	-0.2725994385181009
57	2	-1.0984832000787024
57	3	-1.9733635773182934
57	4	-1.4590543485273941
57	5	0.4731375610962726
57	6	1.9416508861102135
57	7	2.0019260042128995
57	8	1.9947786959268106
57	9	2.0030978795099208
57	10	1.9873591741228922
57	11	1.9394698177771066
57	12	1.9869940085033850
57	13	1.8984427276010076
57	14	-1.9373329500456864
57	15	0.3478332199344144
57	16	1.3371458915610497
57	17	1.5467809009063727
57	18	1.7826860685233004
57	19	1.7768010622404924
57	20	2.0020633325108630
57	21	1.9754652605594456
57	22	1.7433323632509830
57	23	-1.9152741158344224
57	24	1.9106579282748406
57	25	-0.2076384581407912
57	26	-1.3491165312564128
57	27	1.4292296191659257
57	28	-0.1519975857194747
57	29	-0.8356769898405257
57	30	-1.1546408183868222
57	31	-1.3389561567795245
57	32	-1.5726006772685985
57	33	-1.6790816301149047
57	34	-1.7252479913801997
57	35	-1.7449817233188825
57	36	-1.7597881672334390
57	37	-1.7628529875197347
57	38	-1.7062192992749843
57	39	-1.6846261837317733
57	40	-1.6694001852319325
57	41	-1.6748727187571373
57	42	-1.7443428812865678
57	43	-1.5049321845801256
57	44	-1.7041849757190590
57	45	-1.8144449521915640
57	46	-1.9033394607870309
57	47	-1.9704571271994329
57	48	-2.0020662026832041
57	49	-1.9297220782771678
57	50	-1.6132415931719220
57	51	-1.1767808176217864
57	52	-0.7111392559868727
57	53	-0.3179600633788978
57	54	0.0101094238770514
57	55	0.2002730300642454
57	56	0.3264476644803736
57	57	0.3722415128384262
57	58	0.3771692565722256
57	59	0.3265057015659819
57	60	0.2153526119508797
57	61	0.0328029669370018
57	62	-0.2224707108385935
57	63	-0.5783535238730616
57	64	-1.0049302233552864
57	65	-1.4633523028396758
57	66	-1.8330272497448796
57	67	-1.9851406773154612
57	68	-1.9973935721615594
57	69	-1.9357811639968228
57	70	-1.8107205915100244
57	71	-1.6448634750351701
57	72	-0.9679907496921847
57	73	-1.5974300439522386
57	74	-1.4350078638877788
57	75	-1.4031613334657445
57	76	-1.3500093032209988
57	77	-1.1023016554422134
57	78	-1.1357423850436337
57	79	-1.1802036524367236
57	80	-1.9093434346503475
57	81	-0.3066060636155150
57	82	-1.1356134668794384
57	83	-1.5148449909859185
57	84	-0.8397062103814388
57	85	-1.5487081137172369
57	86	-1.7131794593221978
57	87	-1.8709302901939147
57	88	-1.9723282795162349
57	89	-2.0044451530918304
57	90	-1.9632087782162111
57	91	-1.7538706426627875
57	92	-1.1876044828598247
57	93	-0.5960368482289963
57	94	-0.0493532742515412
57	95	0.2874123650157120
57	96	0.5762613227907842
57	97	0.7852595912842066
57	98	0.9445567459882998
57	99	1.0725854327078865
58	0	0.6960519554557726
58	1	0.4106664156514330
58	2	-0.1652291689580581
58	3	-1.3227846593515176
58	4	-1.9505393256645458
58	5	-0.9122400688141803
58	6	1.2950061209489192
58	7	1.8899980411284125
58	8	1.9780449399859725
58	9	1.9503864929616654
58	10	1.8815374822571482
58	11	1.7255049383105248
58	12	1.8046297542652292
58	13	1.9820224625028624
58	14	1.6395343213309763
58	15	-1.3024440107720616
58	16	0.1488664561217534
58	17	0.3991010298035094
58	18	0.8173503330103526
58	19	0.9054553421472916
58	20	0.8549350815083581
58	21	-0.4646930784142315
58	22	-0.4477734086550250
58	23	1.9875829575074828
58	24	1.1883529984124419
58	25	-0.5986777210092152
58	26	-1.3851554160782900
58	27	1.5501807157230043
58	28	-0.2259748039847657
58	29	-0.8653058778824366
58	30	-1.1798512925489053
58	31	-1.3757904899989626
58	32	-1.6039049380620385
58	33	-1.7096221727176457
58	34	-1.7570960281292269
58	35	-1.7790520186521179
58	36	-1.7170030169446702
58	37	-1.7988444641072696
58	38	-1.7511759625893941
58	39	-1.7277208875500547
58	40	-1.7335722893215264
58	41	-1.7549602876222381
58	42	-1.8267723738188799
58	43	-1.6582356502738445
58	44	-1.7822813282983576
58	45	-1.8683003976478159
58	46	-1.9421914371592079
58	47	-1.9929311515184662
58	48	-2.0035701637331562
58	49	-1.8532996329057438
58	50	-1.4955345089102070
58	51	-1.0745198840037200
58	52	-0.6546502412909605
58	53	-0.3101108782996192
58	54	-0.0303740385930324
58	55	0.1543409204720260
58	56	0.2249149557049124
58	57	0.2784013298404298
58	58	0.1888244131655949
58	59	0.2032292808066911
58	60	0.0895233658280204
58	61	-0.0912377128261038
58	62	-0.3276324045095805
58	63	-0.6815564758981678
58	64	-1.0820708700768484
58	65	-1.5020979809887365
58	66	-1.8489580508888284
58	67	-1.9868881468750677
58	68	-1.9973610067233960
58	69	-1.9375843154847527
58	70	-1.8299206413267481
58	71	-1.6895545265414151
58	72	-1.5425327525048098
58	73	-1.4614320384805473
58	74	-1.3574423757948604
58	75	-1.8129968740521887
58	76	-1.2435212211385716
58	77	-1.0327276790415496
58	78	-1.1043591437175608
58	79	-1.1522052504072362
58	80	-1.7800335829266649
58	81	0.6950916209596585
58	82	-0.8928060657947405
58	83	-1.3826206456023611
58	84	-1.9093675075319447
58	85	-1.3626501268639242
58	86	-1.6141989787519411
58	87	-1.7941748824356776
58	88	-1.9307893914753111
58	89	-1.9939682755083801
58	90	-1.9968578922177131
58	91	-1.8673055437906616
58	92	-1.3452955089851675
58	93	-0.7204793802466155
58	94	-0.1272667471940911
58	95	0.2421103576407272
58	96	0.5234664342715747
58	97	0.7602706149608861
58	98	0.9318244626311891
58	99	1.0678161005989679
59	0	1.1161563987161025
59	1	0.9185369636279824
59	2	0.5616750254510068
59	3	-0.1690444540888548
59	4	-1.7011058542657502
59	5	-1.7347011687760572
59	6	-0.0398654892601609
59	7	1.2647949535993639
59	8	1.7489530148528318
59	9	1.7553372233101787
59	10	1.6272915091496061
59	11	1.3533492715202629
59	12	1.4433842567758437
59	13	1.7450158966351064
59	14	2.0026363479974174
59	15	-1.5591107958913653
59	16	-1.0689236049682302
59	17	-0.5336466392654466
59	18	-0.3733069156422956
59	19	-0.2869154115437892
59	20	-0.4518588393755029
59	21	-0.2902675653627694
59	22	1.0022056633667940
59	23	1.7198388579028290
59	24	0.3628094630760875
59	25	-1.1757461256221513
59	26	0.4584210291258227
59	27	1.5760369075768086
59	28	-0.2885313793609035
59	29	-0.9098670256645720
59	30	-1.2346593731729092
59	31	-1.4272351451211063
59	32	-1.6353946213024506
59	33	-1.7343317437784354
59	34	-1.7797405740780148
59	35	-1.8015594465304452
59	36	-1.8139717284586439
59	37	-1.8269141770991220
59	38	-1.7671856702948632
59	39	-1.7612892032394314
59	40	-1.8035663259415367
59	41	-1.7354204995700322
59	42	-1.8261026813667973
59	43	-1.6390925068030564
59	44	-1.8346192074388372
59	45	-1.9101476382596798
59	46	-1.9697341589057120
59	47	-2.0036634598614547
59	48	-1.9905759996577697
59	49	-1.7674093176758925
59	50	-1.3889523702917697
59	51	-0.9909698903261726
59	52	-0.6159776524619285
59	53	-0.3190100857717518
59	54	-0.0752486748777459
59	55	0.0117644086529939
59	56	0.1419366508430405
59	57	0.1506955701779442
59	58	0.1465550084561547
59	59	0.0866199293378962
59	60	-0.0401758897900201
59	61	-0.2147194034456957
59	62	-0.4521913338292421
59	63	-0.7778059636163325
59	64	-1.1495538907370773
59	65	-1.5336322751411606
59	66	-1.8352923227684470
59	67	-1.9799360071001879
59	68	-2.0008806646634412
59	69	-1.9472701357503490
59	70	-1.8500071084886531
59	71	-1.7308866951770090
59	72	-1.6260856317512193
59	73	-1.4531918256089731
59	74	-1.4862300751608801
59	75	-1.5834737172872893
59	76	-1.1917823854579879
59	77	-0.9366822033218146
59	78	-0.9944292588558984
59	79	-0.9431124619588263
59	80	-1.4179662542450509
59	81	-1.7131489066085428
59	82	-0.2846701668901680
59	83	-1.2257880288820491
59	84	-1.7363632554763289
59	85	-1.0131796994114464
59	86	-1.4396384098431674
59	87	-1.7181692196557299
59	88	-1.8864490683434645
59	89	-1.9684159280101554
59	90	-2.0037735687124019
59	91	-1.9466674116221836
59	92	-1.5574107686062719
59	93	-0.9225344530127687
59	94	-0.2645300724739488
59	95	0.1572257670089661
59	96	0.4817625676798665
59	97	0.7342712984418240
59	98	0.9193601305999612
59	99	1.0642330767306030
60	0	1.4413176368452212
60	1	1.2951541975779828
60	2	1.0596298904873707
60	3	0.6390067687181114
60	4	-0.3901474538287695
60	5	-1.9697684525330095
60	6	-1.0842498638070679
60	7	0.1323371224086671
60	8	0.9124075011198345
60	9	0.9767580889803696
60	10	0.7437594410771764
60	11	0.4906969193442247
60	12	0.5149584676547432
60	13	0.6793186014943908
60	14	1.1806930765522148
60	15	1.9648618036848078
60	16	-1.7731390060047494
60	17	-1.0771317257378887
60	18	-0.9250370154271689
60	19	-0.8526101937904624
60	20	-1.0260177891847317
60	21	-1.9488231473683806
60	22	1.8605054703617874
60	23	0.4686449185948847
60	24	-0.5436642873117726
60	25	-1.5757625080978372
60	26	1.1781219895807495
60	27	1.1258828088223936
60	28	-0.4799087166398057
60	29	-1.0150449168693967
60	30	-1.3238677197547122
60	31	-1.4942571470413823
60	32	-1.6667191824904011
60	33	-1.7533188950189327
60	34	-1.7926690543340027
60	35	-1.8115587823984054
60	36	-1.8236308849149292
60	37	-1.8276516870991835
60	38	-1.7901806503423068
60	39	-1.7884366745735218
60	40	-1.7960877287774299
60	41	-1.7872836291169076
60	42	-1.8553989853336128
60	43	-1.6733937935766741
60	44	-1.8704893338987583
60	45	-1.9424083288193037
60	46	-1.9928751058092882
60	47	-2.0017778471504628
60	48	-1.9569575053124995
60	49	-1.6874123214641483
60	50	-1.3030539677484896
60	51	-0.9344430722358318
60	52	-0.6033621256387808
60	53	-0.3474026988785950
60	54	-0.1384319770912034
60	55	-0.0225505155094997
60	56	0.2708829617243412
60	57	0.0431806332172522
60	58	0.0020690056541538
60	59	-0.0587163588464021
60	60	-0.1739312509482941
60	61	-0.3436903752741570
60	62	-0.5636986882212626
60	63	-0.8196884511395516
60	64	-1.2085607920783445
60	65	-1.5588546588753791
60	66	-1.8333513856589154
60	67	-1.9763966996257556
60	68	-2.0032274948056799
60	69	-1.9555837575307686
60	70	-1.8540308404475958
60	71	-1.7476877944286433
60	72	-1.6201921589505608
60	73	-1.5524943802134443
60	74	-1.3537340359375387
60	75	-1.3169701681887680
60	76	-0.7442114710090997
60	77	-0.8468220436079580
60	78	-0.8973050851563479
60	79	-1.1390661374994895
60	80	-1.1801993572011269
60	81	-1.4003066723492139
60	82	1.9984567380626848
60	83	-0.9768400331039417
60	84	-1.5647500749964174
60	85	1.1872580050506929
60	86	-1.1721455973853454
60	87	-1.5751583036049011
60	88	-1.8124660463149775
60	89	-1.9062942813134864
60	90	-1.9764589822910990
60	91	-1.9988283271128118
60	92	-1.7437495297416439
60	93	-1.1401727328267497
60	94	-0.4185776960659420
60	95	0.0651557162222706
60	96	0.4291043714659602
60	97	0.7071537657747898
60	98	0.9071374141547262
60	99	1.0616773659621728
61	0	1.6955188280084794
61	1	1.5804542709432021
61	2	1.4101137746419328
61	3	1.1364149757225930
61	4	0.5720593490938368
61	5	-0.9261096215521083
61	6	-1.7417453645712775
61	7	-0.8249881475528206
61	8	-0.1372592512525170
61	9	0.0455109326183668
61	10	-0.0898122922002426
61	11	-0.2409795902965595
61	12	-0.2641097294080410
61	13	-0.2433217726319952
61	14	-0.0691832700204670
61	15	0.3578303082920166
61	16	1.7478616479914115
61	17	-1.8717072033766784
61	18	-1.6805864421346017
61	19	-1.9963414611375430
61	20	-1.9766739762342951
61	21	2.0007211734875368
61	22	0.3583993803188494
61	23	-0.5630881511755981
61	24	-1.1331393172449717
61	25	-1.9044484630315450
61	26	1.7693452768828910
61	27	0.3663049740595447
61	28	-0.7525924510596926
61	29	-1.1780310756596364
61	30	-1.4144588759894043
61	31	-1.5553621046195951
61	32	-1.6910449284999349
61	33	-1.7602204187042383
61	34	-1.7921531806622024
61	35	-1.8035804610813975
61	36	-1.8134551147308828
61	37	-1.8028476630543464
61	38	-1.6776024797754436
61	39	-1.7475222642296038
61	40	-1.7854628330979594
61	41	-1.8010589350425925
61	42	-1.8488837619227376
61	43	-1.5252938498339845
61	44	-1.8885218471419520
61	45	-1.9588804734780454
61	46	-2.0021422399304738
61	47	-1.9906869661700748
61	48	-1.9204235683803383
61	49	-1.6323644954907910
61	50	-1.2406267402225155
61	51	-0.9003838377661386
61	52	-0.6122105339157613
61	53	-0.3945077762029580
61	54	-0.3022159085062311
61	55	-0.1241260479794500
61	56	-0.0899452696543488
61	57	-0.0929310644514734
61	58	-0.1385626453702414
61	59	-0.2203631938488367
61	60	-0.3156883643935013
61	61	-0.4791981986967668
61	62	-0.6797698820800979
61	63	-0.9533065074249953
61	64	-1.2592090416253634
61	65	-1.5739349435345873
61	66	-1.8272943647817363
61	67	-1.9712772867860131
61	68	-2.0046766178325375
61	69	-1.9653729249666749
61	70	-1.8833938180575271
61	71	-1.7818003288778588
61	72	-1.6825226605176189
61	73	-1.5898788679058742
61	74	-1.4829849699830306
61	75	-1.3084365058654450
61	76	-0.9639424619769615
61	77	-0.8624782112093585
61	78	-1.6074549393478430
61	79	-1.1136144504876118
61	80	-1.1604919809071603
61	81	-1.2526376699528932
61	82	-2.0009293491397777
61	83	-0.9087974788731383
61	84	-1.3860392675969397
61	85	-1.8978993349663462
61	86	-0.9591355986532332
61	87	-1.4426931985797200
61	88	-1.7327982134664006
61	89	-1.8160432663564350
61	90	-1.9084112573619418
61	91	-1.9963068776981421
61	92	-1.8758769227339072
61	93	-1.3449853360958142
61	94	-0.5799139266248583
61	95	-0.0315861016783510
61	96	0.3752287154848079
61	97	0.6805532431303197
61	98	0.8962890276588754
61	99	1.0608617579078572
62	0	1.8884232443748956
62	1	1.8017096102956649
62	2	1.6751048804438002
62	3	1.4800721118671154
62	4	1.1233197727036790
62	5	0.2991416966213888
62	6	-1.9916011280231225
62	7	-1.4870541175421930
62	8	-0.9332431131500025
62	9	-0.6543258502143713
62	10	-0.6543301923559863
62	11	-0.7170548122365424
62	12	-0.7269866889033294
62	13	-0.7042988537126261
62	14	-0.5567759156162726
62	15	-0.2092053093234817
62	16	1.9088453967661330
62	17	-1.5820655364482012
62	18	-1.9962608459079441
62	19	-1.8545552742078111
62	20	0.3558207687846440
62	21	1.4506367766823887
62	22	-0.6058152054914561
62	23	-1.1971386409318288
62	24	-1.6471279764363218
62	25	-1.6287571633888838
62	26	1.9828538991124971
62	27	-0.2518652630184676
62	28	-0.9950218630490568
62	29	-1.3186641844166820
62	30	-1.4908469187617284
62	31	-1.6061440315439490
62	32	-1.7116375086559394
62	33	-1.7562987165888309
62	34	-1.7711656143758812
62	35	-1.7800810640477045
62	36	-1.7859131484678814
62	37	-1.7832056112603547
62	38	-1.7459383417989434
62	39	-1.7305192993615959
62	40	-1.6950748708122709
62	41	-1.7831668458393746
62	42	-1.8324224888310228
62	43	-1.6567194753398833
62	44	-1.8904337856813163
62	45	-1.9722552548028975
62	46	-2.0048765014577374
62	47	-1.9763231269053823
62	48	-1.8851719549873918
62	49	-1.6095618688800215
62	50	-1.2120646549043703
62	51	-0.9189971678973882
62	52	-0.6640431845712982
62	53	-0.4765822727395758
62	54	-0.3502571182044392
62	55	-0.4379886352282442
62	56	-0.6279088249206004
62	57	-0.2774109249177926
62	58	-0.3135690322494609
62	59	-0.3818782284923344
62	60	-0.5026080029622947
62	61	-0.6396176549708259
62	62	-0.7968583019706262
62	63	-1.0388443513040986
62	64	-1.3117714341490108
62	65	-1.5935736975103127
62	66	-1.8239792964653607
62	67	-1.9674055577050180
62	68	-2.0051846737003194
62	69	-1.9755115764453177
62	70	-1.9042232358576070
62	71	-1.8080621519051006
62	72	-1.7105786396173863
62	73	-1.5121854937030847
62	74	-1.5253641183669195
62	75	-1.3975505683337068
62	76	-1.2224235880747261
62	77	-1.1144484395897782
62	78	-1.2758786222304284
62	79	-1.0399142841749669
62	80	-1.0863490739889217
62	81	-1.1357760152717506
62	82	-1.4642749630147718
62	83	-1.0130083236774212
62	84	-1.3722622522531478
62	85	-1.7970727933187964
62	86	-0.1553638630247342
62	87	-1.4198640130946083
62	88	-1.6663548341437737
62	89	-1.7186985692875012
62	90	-1.8301127077867654
62	91	-1.9546182807662065
62	92	-1.9523052531247935
62	93	-1.5193515135076563
62	94	-0.7365964182783342
62	95	-0.1258434140756931
62	96	0.3237453327634779
62	97	0.6565433307622098
62	98	0.8881256761546379
62	99	1.0627221677269585
63	0	1.9974790751495473
63	1	1.9574137494167179
63	2	1.8759846809127272
63	3	1.7381189358171678
63	4	1.4926184525387156
63	5	0.9960082590392239
63	6	-1.1652791050540539
63	7	-1.9074058665208597
63	8	-1.4888328117597467
63	9	-1.2013082929391248
63	10	-1.1308176118892153
63	11	-1.1148797353274122
63	12	-1.1032143671641965
63	13	-1.0687912476029429
63	14	-0.9176281307196568
63	15	-0.3262693954425581
63	16	1.9987261839424020
63	17	0.6410435099173081
63	18	0.5684141890181895
63	19	1.1849236052658614
63	20	1.8646811671871431
63	21	0.3015798470925819
63	22	-1.1563860065124030
63	23	-1.6250049930117778
63	24	-1.9929241543058078
63	25	1.0206665697243931
63	26	0.8337895475934054
63	27	-0.7432978688476656
63	28	-1.2047968313057231
63	29	-1.4310229854214176
63	30	-1.5535138037402889
63	31	-1.6466170895209218
63	32	-1.7259876981161184
63	33	-1.7448853422255846
63	34	-1.7368062965392137
63	35	-1.7379302667036947
63	36	-1.7243757405570035
63	37	-1.7114192714957071
63	38	-1.6645615169953185
63	39	-1.6407253117806149
63	40	-1.6702585781167834
63	41	-1.7101291445262541
63	42	-1.7700153707587210
63	43	0.0034971498762074
63	44	-1.8311013059928258
63	45	-1.9633661868944630
63	46	-2.0049094709071098
63	47	-1.9696719249562344
63	48	-1.8682295289602313
63	49	-1.6046975774157677
63	50	-1.2068259504875087
63	51	-0.9471297530017500
63	52	-0.7358093102097952
63	53	-0.6298564541802056
63	54	-0.5091827721546791
63	55	-0.4848404192868012
63	56	-0.5542288156934929
63	57	-0.5126406066646497
63	58	-0.5895378287625452
63	59	-0.6485255478999304
63	60	-0.7326791457731880
63	61	-0.8421052489085534
63	62	-0.9562093583423151
63	63	-1.1650473806519770
63	64	-1.3688874841705929
63	65	-1.6171341782730160
63	66	-1.8243812924316580
63	67	-1.9579849547443191
63	68	-2.0050107237036090
63	69	-1.9829828292991478
63	70	-1.9132740406549129
63	71	-1.8091194384163154
63	72	-1.7091228539972638
63	73	-1.6304684369024502
63	74	-1.5442580254314231
63	75	-1.4798826214382370
63	76	-1.2573780228652693
63	77	-1.1854706348846034
63	78	-1.3227337735915092
63	79	-0.6198739330294474
63	80	-1.0255640429767814
63	81	-1.1460409241056211
63	82	-1.9642726719190660
63	83	-0.9277733755372363
63	84	-1.3478597728718289
63	85	-1.6760104073966591
63	86	1.9624872668307274
63	87	-1.2471271756236717
63	88	-1.5830219453862153
63	89	-1.6077193651802955
63	90	-1.7647538525631579
63	91	-1.8984251447419318
63	92	-1.9899917968503744
63	93	-1.6592096481719334
63	94	-0.8833020649576420
63	95	-0.2141368789466384
63	96	0.2769511597927923
63	97	0.6363755164455365
63	98	0.8833672378302814
63	99	1.0677626342059601
64	0	1.9295616362257726
64	1	1.9955253027674960
64	2	1.9935596577483272
64	3	1.9243090443775190
64	4	1.7635342699600540
64	5	1.4385135639505615
64	6	0.1781355698271398
64	7	-1.9120270549216793
64	8	-1.8703212991502831
64	9	-1.6381270679582920
64	10	-1.5067422377059920
64	11	-1.4409226749863986
64	12	-1.4075150202872282
64	13	-1.3578925313473089
64	14	-1.1671012464396779
64	15	-0.6880878603236236
64	16	1.0206211175003990
64	17	1.7922143095998353
64	18	1.8190440437399531
64	19	1.6672793252685256
64	20	0.7731263889707056
64	21	-0.7125922652983858
64	22	-1.5462704459629277
64	23	-1.9568884785908511
64	24	-0.4920810220192496
64	25	1.9892305860589898
64	26	-0.3196746130303190
64	27	-1.0528511002476713
64	28	-1.3636461143293974
64	29	-1.5190784126534869
64	30	-1.6019192477663129
64	31	-1.6791883261730431
64	32	-1.7382259451866573
64	33	-1.7298408053486947
64	34	-1.6952804120493070
64	35	-1.7490902115373221
64	36	-1.6481007634638933
64	37	-1.6070907292936156
64	38	-1.5258010798020241
64	39	-1.4820022772910970
64	40	-1.5515453218895932
64	41	-1.6310658441992905
64	42	-1.7075365537593208
64	43	-1.5088132881479241
64	44	-1.7249337028631748
64	45	-1.9509338792619539
64	46	-2.0048381315147972
64	47	-1.9620299011499236
64	48	-1.8495103776860706
64	49	-1.5931258740049530
64	50	-1.2216644787923578
64	51	-0.9971591779534815
64	52	-0.8286605758903220
64	53	-0.7631369922265188
64	54	-0.5686238172503664
64	55	-0.6657400690953736
64	56	-0.7098225821822040
64	57	-0.7271568809325946
64	58	-0.8195285313504488
64	59	-0.8535305006981175
64	60	-0.9354776840651400
64	61	-1.0234662989544658
64	62	-1.1024763051940654
64	63	-1.2679517855856588
64	64	-1.4326283185292532
64	65	-1.6441141344793895
64	66	-1.8290764620398725
64	67	-1.9539611682162410
64	68	-2.0041949211353538
64	69	-1.9855102750843057
64	70	-1.9187814816793989
64	71	-1.8164477483309600
64	72	-1.7189547878418543
64	73	-1.6391334643644577
64	74	-1.5451313427796427
64	75	-1.4577744940450208
64	76	-1.4989339797607231
64	77	-1.1937789163395500
64	78	-1.2072577135127132
64	79	-0.9228719228453790
64	80	-0.7433303344052776
64	81	-1.1824389789367178
64	82	1.9661105520160624
64	83	-1.0298504784269797
64	84	-1.3630900136933679
64	85	-1.6560223098501079
64	86	1.9418970792126182
64	87	-1.0631657466070870
64	88	-1.5079536893141057
64	89	-1.5073528202953830
64	90	-1.6876557236983278
64	91	-1.8473262348843571
64	92	-2.0028110295430559
64	93	-1.7635335679523703
64	94	-1.0139482798041752
64	95	-0.2918849153223866
64	96	0.2380324707920840
64	97	0.6223334936750146
64	98	0.8839538293060363
64	99	1.0776176285837216
65	0	1.5182187246936114
65	1	1.7803813609156609
65	2	1.9431680568202518
65	3	2.0021638288949299
65	4	1.9487236501222123
65	5	1.7483748570606781
65	6	0.9836646435905063
65	7	-0.8939161113265269
65	8	-1.9900717172687570
65	9	-1.9166517190189369
65	10	-1.7872395815391335
65	11	-1.7006501575363806
65	12	-1.6535043122413022
65	13	-1.5975981759510030
65	14	-1.4211158222877063
65	15	-1.0632910751492124
65	16	-0.6135876554289048
65	17	-0.2596324157050089
65	18	-0.2163592278319801
65	19	-0.3014877878835981
65	20	-0.6215055990212218
65	21	-1.2614240453739247
65	22	-1.8815508691880007
65	23	-1.5153719325359103
65	24	1.6691645410510481
65	25	0.5131071290919724
65	26	-0.8876805936154728
65	27	-1.2970014182987206
65	28	-1.4875765954831066
65	29	-1.5911183096412482
65	30	-1.6397919973050139
65	31	-1.7026529358063527
65	32	-1.7407247635095544
65	33	-1.7087969275146186
65	34	-1.6429374900065545
65	35	-1.5574506877891903
65	36	-1.5528814866690897
65	37	-1.4230360625687801
65	38	-1.2874154572862739
65	39	-1.2394609236076115
65	40	-1.4057211723968774
65	41	-1.5321967444216615
65	42	-1.5993143934751912
65	43	-1.9031474481719224
65	44	-1.5813878332551812
65	45	-1.9385540918130573
65	46	-2.0047598152691810
65	47	-1.9512112816463469
65	48	-1.8313440723505541
65	49	-1.5902680224210630
65	50	-1.2543564046473894
65	51	-1.0666630916970581
65	52	-0.9514757218233798
65	53	-0.9216358181289492
65	54	-0.9142111743531108
65	55	-0.8555978332118620
65	56	-0.9428066386384744
65	57	-1.0032870847587811
65	58	-1.0577144011266917
65	59	-0.8840801150186440
65	60	-1.1511522048239484
65	61	-1.2014018828392903
65	62	-1.2461101598482811
65	63	-1.3702128814421826
65	64	-1.4967907451089901
65	65	-1.6736008995352754
65	66	-1.8363411443389555
65	67	-1.9523294211349203
65	68	-2.0031846095100589
65	69	-1.9897079549986789
65	70	-1.9268538709990295
65	71	-1.8289377231827113
65	72	-1.7358804262861993
65	73	-1.6586127532622539
65	74	-1.5583202307935760
65	75	-0.3179669091891265
65	76	-1.2846731339902349
65	77	-1.2445749245565256
65	78	-1.1399054043285894
65	79	-0.9545900176284907
65	80	-1.0609816622016957
65	81	-1.2050079925784229
65	82	0.5922822446323640
65	83	-1.0660487968015673
65	84	-1.3389446131413620
65	85	-1.6862749193382758
65	86	-0.8749793270625419
65	87	-1.0319053286776787
65	88	-1.4388179932389622
65	89	-1.4703958955006740
65	90	-1.6337676521485280
65	91	-1.8081778316222852
65	92	-2.0024653987812777
65	93	-1.8363584018764296
65	94	-1.1195162108522445
65	95	-0.3496534329788704
65	96	0.2143536068334279
65	97	0.6197360744763180
65	98	0.8933765144441930
65	99	1.0945729772190258
66	0	0.7738664135504469
66	1	1.1790887477024434
66	2	1.5566417444433667
66	3	1.8445735699028611
66	4	1.9917953383468368
66	5	1.9570859017350852
66	6	1.5039272520972258
66	7	0.4097801905938264
66	8	-1.3457677520967435
66	9	-1.9802585474796668
66	10	-1.9746839450307310
66	11	-1.8934615388454681
66	12	-1.8233464801429877
66	13	-1.7506701851748725
66	14	-1.5294144206720295
66	15	-1.1841747018120172
66	16	-0.8596941819979614
66	17	-0.8077520044689872
66	18	-0.8076881044388755
66	19	-0.8914221995856908
66	20	-1.1135680905233352
66	21	-1.6296646747855725
66	22	-1.9055838340550775
66	23	1.0812259245214122
66	24	1.5807393335923157
66	25	-0.6048943029877825
66	26	-1.2155721167140541
66	27	-1.4338336616506828
66	28	-1.5650625977441441
66	29	-1.6339609293540809
66	30	-1.6555403147032635
66	31	-1.7084986069157229
66	32	-1.7265442266013444
66	33	-1.6708383958012496
66	34	-1.5643582820819637
66	35	-1.4245828048527711
66	36	-1.4327911754609461
66	37	-1.0060762672094727
66	38	-0.3942112961534846
66	39	-0.3552864467447615
66	40	-0.9573407955247580
66	41	-1.4206641658462655
66	42	-1.5203776455944515
66	43	-1.7871298221129741
66	44	-1.0474232455599506
66	45	-1.9146290513902382
66	46	-2.0046517326046045
66	47	-1.9420736692047038
66	48	-1.8426326303678426
66	49	-1.6304103012559699
66	50	-1.3258555605731190
66	51	-1.1710800329989279
66	52	-1.0946033624945763
66	53	-1.1038557302392407
66	54	-1.1312609511651270
66	55	-1.0151641872780408
66	56	-1.1777157537082936
66	57	-1.2727112528631712
66	58	-1.3442213573624715
66	59	-1.3010350384501810
66	60	-1.3309978262725868
66	61	-1.3587648458033050
66	62	-1.3989082223480693
66	63	-1.4618363775859609
66	64	-1.5639156689021276
66	65	-1.7065311202183040
66	66	-1.8464407829696070
66	67	-1.9490727123441576
66	68	-2.0005743521280674
66	69	-1.9958424211516212
66	70	-1.9449494969112768
66	71	-1.8623926518281924
66	72	-1.7776177004025140
66	73	-1.6894755696969210
66	74	-1.6128253512846067
66	75	-1.4831830687792613
66	76	-1.3577704156385015
66	77	-1.1053555723995443
66	78	-1.1248609874188109
66	79	-1.1884057544050102
66	80	-1.2857585189534080
66	81	1.2980099862790533
66	82	-0.4768939760253540
66	83	-1.0146217612337962
66	84	-1.4416301431969083
66	85	-1.1888909892517501
66	86	1.4196757807612139
66	87	-1.0600507247909492
66	88	-1.4595219399679134
66	89	-1.5042358802243148
66	90	-1.6329654738516091
66	91	-1.7898312620416330
66	92	-1.9981435462077930
66	93	-1.8748479287299193
66	94	-1.1803507125482622
66	95	-0.3745721501715458
66	96	0.2127592370453559
66	97	0.6320487085525390
66	98	0.9138841648875126
66	99	1.1201551692390754
67	0	0.0134266444444629
67	1	0.3767074135411677
67	2	0.8093771899249643
67	3	1.2778980026729860
67	4	1.7099295353135948
67	5	1.9707090055023582
67	6	1.8520118021740646
67	7	1.2125836714552325
67	8	0.0420887568128392
67	9	-1.3434481400741365
67	10	-1.9164694840423171
67	11	-2.0018911339497603
67	12	-1.9745149721059458
67	13	-1.9105413396731530
67	14	-1.7292331193837833
67	15	-1.4922507094818183
67	16	-1.3212927426840435
67	17	-1.3086497893593652
67	18	-1.3401111970236743
67	19	-1.4183451285458819
67	20	-1.6299566239786079
67	21	-1.9905328465941023
67	22	0.2670857074981877
67	23	1.9960679955833935
67	24	-0.1689957713730542
67	25	-1.0926368721734259
67	26	-1.4176614238683694
67	27	-1.5426028536705356
67	28	-1.6278488256867856
67	29	-1.6659121513678470
67	30	-1.6618919330623458
67	31	-1.7018206345363038
67	32	-1.6988483728683821
67	33	-1.6199659936465722
67	34	-1.4691488280756286
67	35	-1.2124065913096389
67	36	-1.3275936235571542
67	37	-0.6959321673323431
67	38	1.9844582321968958
67	39	1.5992364102673911
67	40	-0.1797905466457581
67	41	-1.2954384927771874
67	42	-1.4279855597136957
67	43	-1.6712283387629732
67	44	1.5146077552652208
67	45	-1.8818896240420804
67	46	-2.0045025717908636
67	47	-1.9345732366779507
67	48	-1.8543813426274867
67	49	-1.6765806807296280
67	50	-1.3879720660941601
67	51	-1.2737878775708122
67	52	-1.2451781813518965
67	53	-1.3598235239428897
67	54	-1.3459381790278595
67	55	-1.5002130377674534
67	56	0.3199985886630050
67	57	-1.4537763396336905
67	58	-1.5076583985077510
67	59	-1.4662241638078477
67	60	-1.4785854047696292
67	61	-1.5370846135344471
67	62	-1.5226082463474291
67	63	-1.5698555656451241
67	64	-1.6270221152207374
67	65	-1.7402921061842047
67	66	-1.8569908730549360
67	67	-1.9492815139822721
67	68	-1.9994083132414995
67	69	-1.9973469497204610
67	70	-1.9513675771315957
67	71	-1.8923753188141372
67	72	-1.7919342221994607
67	73	-1.6710043342069414
67	74	-1.5799917248426887
67	75	-1.4810760380166319
67	76	-1.3492729175260842
67	77	-1.2449219277914598
67	78	-1.1563195925364795
67	79	-1.3617269640684249
67	80	-1.5044675149335158
67	81	-0.5666113317368453
67	82	-1.0071811504046240
67	83	-1.1740531636834219
67	84	-1.5714423321472382
67	85	-1.3354949466475572
67	86	1.6630621496199816
67	87	-1.2866470606194420
67	88	-1.5104509359008602
67	89	-1.5655438330707787
67	90	-1.6644052877385351
67	91	-1.7867073348347440
67	92	-1.9954761823726632
67	93	-1.8904991671876890
67	94	-1.1950970526319658
67	95	-0.3619812472609956
67	96	0.2366710756644754
67	97	0.6613311737434523
67	98	0.9468631283133044
67	99	1.1553696644069293
68	0	-0.5832470647720954
68	1	-0.3208512464884664
68	2	0.0166935532571212
68	3	0.4394821642108069
68	4	0.9638212925048464
68	5	1.5348057389602716
68	6	2.0010538863208458
68	7	1.7034372138773688
68	8	0.9922561130745129
68	9	-0.0476142309196664
68	10	-1.1314233957403943
68	11	-1.7326765205488888
68	12	-1.9637830649710550
68	13	-1.9962501665964809
68	14	-1.9091947080609133
68	15	-1.7695802866209789
68	16	-1.6759657266701482
68	17	-1.6753121186626929
68	18	-1.7115134572030439
68	19	-1.7898490080108684
68	20	-1.9605919901165139
68	21	-1.1565029474295601
68	22	1.8260413690071202
68	23	0.2892347242350981
68	24	-0.9705296552624129
68	25	-1.3813594402496314
68	26	-1.5618926942078284
68	27	-1.6274258579170175
68	28	-1.6802159783960446
68	29	-1.6927545128447536
68	30	-1.6639171022637678
68	31	-1.6818841287678015
68	32	-1.6566637303833391
68	33	-1.5405273303377180
68	34	-1.3273731824763417
68	35	-0.6777839128483171
68	36	-1.1926529020240404
68	37	-0.6552632276784924
68	38	0.8185719732207205
68	39	1.3211981959755994
68	40	1.2203891051804132
68	41	-0.9858646763407798
68	42	-1.3443122491458825
68	43	-1.6100900520448438
68	44	1.8724418969823482
68	45	-1.8532050613384257
68	46	-2.0040538049183962
68	47	-1.9325272705731837
68	48	-1.8724592352419098
68	49	-1.7308317956482755
68	50	-1.4422608955792426
68	51	-1.3669623524100103
68	52	-1.3858031123296519
68	53	-1.5230595286582209
68	54	-1.5316735876969985
68	55	-1.6788390229989816
68	56	-1.7844282572245111
68	57	-1.8330309443544068
68	58	-1.5317035991302488
68	59	-1.3851173908682388
68	60	-1.7089593481384144
68	61	-1.6736969257575798
68	62	-1.6432344403896200
68	63	-1.6615255885315134
68	64	-1.6905536717176894
68	65	-1.7773351942887712
68	66	-1.8726425947470422
68	67	-1.9526919692737110
68	68	-1.9983377554651007
68	69	-1.9999164148565352
68	70	-1.9528062641208415
68	71	-1.8681019199921998
68	72	-1.7869570726367507
68	73	-1.7103593640137336
68	74	-1.5888654539754230
68	75	-1.3435533386993896
68	76	-0.6791091202050445
68	77	-1.2392395669598233
68	78	-1.3854313643275340
68	79	-1.4551932659223854
68	80	1.7879817604706720
68	81	-0.6945632691035368
68	82	-1.0136114462294417
68	83	-1.2695536390522633
68	84	-1.9916715191879659
68	85	-1.4125183706764433
68	86	-0.4636891907289238
68	87	-1.3878597839053850
68	88	-1.5313745260800844
68	89	-1.5863181817980625
68	90	-1.6943519023503375
68	91	-1.7995757238472188
68	92	-1.9956477532566992
68	93	-1.8878200452836102
68	94	-1.1643625455748492
68	95	-0.3108660508383184
68	96	0.2874025557325686
68	97	0.7084792126856132
68	98	0.9930246645522004
68	99	1.2007474741302706
69	0	-1.0321709388014981
69	1	-0.8470565369102239
69	2	-0.6087350690951033
69	3	-0.3090245281046672
69	4	0.0841924580684937
69	5	0.6158859616359091
69	6	1.6797798966381283
69	7	1.9818537332218995
69	8	1.5841524199243291
69	9	0.9237399561758828
69	10	0.0957915522454868
69	11	-0.7924950102547883
69	12	-1.5408003439313105
69	13	-1.9186527499105042
69	14	-2.0012702297362548
69	15	-1.9731317597454670
69	16	-1.9400186826837671
69	17	-1.9431662509360419
69	18	-1.9666883184817878
69	19	-2.0003186749210760
69	20	-1.7054378036174629
69	21	1.0815562816728439
69	22	1.1568491067384850
69	23	-0.8619453383010449
69	24	-1.3571182381677200
69	25	-1.5710457250728738
69	26	-1.6699811877276327
69	27	-1.6952990838008304
69	28	-1.7272623603369197
69	29	-1.7185437325686332
69	30	-1.6623881104120108
69	31	-1.6443010857430975
69	32	-1.5994615388399320
69	33	-1.4159441080147668
69	34	-1.1020240598973909
69	35	-0.0659067480432430
69	36	-1.1826828117512951
69	37	-0.9409038810771716
69	38	1.9486250304262724
69	39	1.2277152262237570
69	40	-0.7166377984847700
69	41	-0.5589174625132431
69	42	-1.3392944408100278
69	43	-1.6025897795951372
69	44	-0.1808118609722088
69	45	-1.8469242227554801
69	46	-2.0043956662075444
69	47	-1.9214585198329837
69	48	-1.8714748516161919
69	49	-1.7734604753010017
69	50	-1.4935817926788171
69	51	-1.4642922902643720
69	52	-1.5286381347589262
69	53	-1.7139092414438406
69	54	-1.6735155154416212
69	55	-1.8390982172578512
69	56	-1.9293642353184599
69	57	-1.9282810326087896
69	58	-1.9433810251013728
69	59	-1.8678647810021851
69	60	-1.8083192971945758
69	61	-1.7875186397412901
69	62	-1.7653755204379924
69	63	-1.7390402009365935
69	64	-1.7515954312916775
69	65	-1.8128823097728812
69	66	-1.8885654342605878
69	67	-1.9565793686077926
69	68	-1.9978621504478307
69	69	-2.0012913347232328
69	70	-1.9574639078241864
69	71	-1.8769752688331627
69	72	-1.7988894700093252
69	73	-1.6923155577743652
69	74	-0.9246296217747827
69	75	-1.5168610100465614
69	76	-1.3807154442973104
69	77	-1.3217142701806841
69	78	-1.2917923567474359
69	79	-1.9061402870690336
69	80	-0.8480586685298080
69	81	-0.9497253182771979
69	82	-1.1135734166136870
69	83	-1.3875641414384701
69	84	-0.4449657036614134
69	85	-1.9520093882009473
69	86	-1.1179408113525438
69	87	-1.4786201545520121
69	88	-1.5682723422537870
69	89	-1.6108509793073620
69	90	-1.7450694425586284
69	91	-1.8389148190468134
69	92	-1.9995614891088052
69	93	-1.8641530823729042
69	94	-1.0848062717974498
69	95	-0.2223699276162198
69	96	0.3645677542134379
69	97	0.7736236266370377
69	98	1.0525482443976226
69	99	1.2564306197027231
70	0	-1.3813167086688776
70	1	-1.2474374959720183
70	2	-1.0770503041556685
70	3	-0.8694561568977658
70	4	-0.6096539896370443
70	5	-0.2656301711362027
70	6	0.6738121532027550
70	7	1.7903489594065243
70	8	1.9507307524752473
70	9	1.5554267648165219
70	10	1.0019745785125869
70	11	0.3358586095482370
70	12	-0.4667753494025670
70	13	-1.2420403127571669
70	14	-1.7206145134602899
70	15	-1.9072221887165126
70	16	-1.9532962615774465
70	17	-1.9410465514668700
70	18	-1.8632390743954490
70	19	-1.4588951875073581
70	20	0.3819500055561506
70	21	1.9960436377096478
70	22	-0.5900768154578084
70	23	-1.3377654542842337
70	24	-1.5877788840238047
70	25	-1.7006503918864864
70	26	-1.7525732571353201
70	27	-1.7508670288870543
70	28	-1.7684292431955961
70	29	-1.7407973293504397
70	30	-1.6505081829978632
70	31	-1.5856294541412801
70	32	-1.5587868277367523
70	33	-1.2297385990209491
70	34	-0.7370923673305906
70	35	1.0920219707258123
70	36	-1.1682174853562828
70	37	-0.9676086645520183
70	38	0.6304559488086120
70	39	1.4652382505630621
70	40	-1.6252508104918955
70	41	1.7553770143299912
70	42	-1.3814660407349990
70	43	-1.6693119047352367
70	44	-1.1454739130088514
70	45	-1.8736901079964710
70	46	-2.0038060708749645
70	47	-1.9215992138103775
70	48	-1.8850099263053672
70	49	-1.8126447755312713
70	50	-1.5697640121416343
70	51	-1.5890259798647921
70	52	-1.6876942527866707
70	53	-1.9229187752220505
70	54	-1.8158536476078420
70	55	-1.9526224430229726
70	56	-1.9964673727686844
70	57	-2.0004205392555310
70	58	-1.9992949918397822
70	59	-1.9518132100785592
70	60	-1.9150865978668123
70	61	-1.8910270020331852
70	62	-1.8503319028695027
70	63	-1.8243555296779694
70	64	-1.8225548891690180
70	65	-1.8464238134594588
70	66	-1.9045766759705647
70	67	-1.9603416529941446
70	68	-1.9977712535940728
70	69	-2.0024302524407993
70	70	-1.9630140831400331
70	71	-1.8848171491523982
70	72	-1.7972638778111898
70	73	-1.6878167398862012
70	74	-1.6368979410865263
70	75	-1.5862377492394677
70	76	-1.4183295123127639
70	77	-1.3737372288352276
70	78	-1.3323196342519255
70	79	-0.2007481578105228
70	80	-0.8923408526269504
70	81	-1.0695710589748872
70	82	-1.2136924832058644
70	83	1.4330507501999317
70	84	-0.9385659524230261
70	85	-0.4378555234459057
70	86	-1.3583220591712255
70	87	-1.5404894674033345
70	88	-1.5902601314448117
70	89	-1.6422191737954082
70	90	-1.8015362703661919
70	91	-1.8896452554102485
70	92	-2.0036529029355150
70	93	-1.8085973908217552
70	94	-0.9477439071801409
70	95	-0.0959598242927567
70	96	0.4662936619490614
70	97	0.8561014614329359
70	98	1.1250955551570221
70	99	1.3221768779144849
71	0	-1.6611568154407559
71	1	-1.5636078608481376
71	2	-1.4391227840309968
71	3	-1.2905816717728711
71	4	-1.1139318118255099
71	5	-0.8961877030884959
71	6	-0.3204266249611995
71	7	0.7000519385811412
71	8	1.8234494414358287
71	9	1.9555228104634981
71	10	1.6283838819283574
71	11	1.1871902634499114
71	12	0.6600310695708480
71	13	0.0649962059389222
71	14	-0.5132921727935937
71	15	-0.9154846955267999
71	16	-1.0426079461423672
71	17	-0.8909862822748881
71	18	-0.3990279219200040
71	19	0.6412678159387583
71	20	1.8892785973671911
71	21	0.0073062850860984
71	22	-1.2483045499832550
71	23	-1.5927536597951431
71	24	-1.7338884957026852
71	25	-1.7962029194693858
71	26	-1.8178559257534661
71	27	-1.7973898214774719
71	28	-1.7951403479953743
71	29	-1.7469965961872183
71	30	-1.6151529772238720
71	31	-1.4906919610326301
71	32	-1.9907549295227231
71	33	-0.9427111814752136
71	34	-0.0472359850401308
71	35	1.9210564459006370
71	36	-1.2549970843167797
71	37	-1.0032874114710659
71	38	-0.4961058591360613
71	39	1.9034411254760930
71	40	-0.8720338785674951
71	41	1.7418687340588714
71	42	-1.4228617140139384
71	43	-1.7675964687420174
71	44	-0.7392321240983876
71	45	-1.9025439958182282
71	46	-2.0005901402048893
71	47	-1.9175360320844903
71	48	-1.8975911100696876
71	49	-1.8386567790029302
71	50	-1.6407663968009436
71	51	-1.7027486155736669
71	52	-1.8194182258267384
71	53	1.2102199025883384
71	54	-1.9088510262424254
71	55	-1.9973365121262372
71	56	-1.9976898636082143
71	57	-1.9903787070657859
71	58	-1.9998393279996243
71	59	-1.9961916917905391
71	60	-1.9743470691058553
71	61	-1.9836712220549801
71	62	-1.9205761587140038
71	63	-1.8920948412116507
71	64	-1.8828580468067651
71	65	-1.8784171817858963
71	66	-1.9204119617297053
71	67	-1.9644515576066135
71	68	-1.9977855339390336
71	69	-2.0036361234188096
71	70	-1.9733558355650969
71	71	-1.9049756032242846
71	72	-1.8392964145877799
71	73	-1.7719568444135223
71	74	-1.5162966765571251
71	75	-1.6323600398374738
71	76	-1.4979605110984824
71	77	-1.4459911088267356
71	78	1.9854276817798966
71	79	-0.9927329048874949
71	80	-1.0296654228081537
71	81	-0.2617667440831295
71	82	-1.6263143549983912
71	83	-0.7023138288389735
71	84	-1.3070432113879622
71	85	-1.2343958672420492
71	86	-1.5205135456938088
71	87	-1.6477369101592458
71	88	-1.6725689633283052
71	89	-1.7298529944768581
71	90	-1.8572803814009329
71	91	-1.9363341941417094
71	92	-1.9984173878560372
71	93	-1.7083867824006431
71	94	-0.7550659912259875
71	95	0.0638556193334924
71	96	0.5897548241246885
71	97	0.9544507000070843
71	98	1.2096186256215906
71	99	1.3971432599236515
72	0	-1.8785107671516701
72	1	-1.8134242679754482
72	2	-1.7261826232271453
72	3	-1.6201651245122011
72	4	-1.4964104266700580
72	5	-1.3511358900079435
72	6	-0.9952772248176248
72	7	-0.4108065879795231
72	8	0.6086281846050612
72	9	1.7480425423355563
72	10	1.9877594271688284
72	11	1.7566414001582542
72	12	1.4187750819042859
72	13	1.0595469139438334
72	14	0.7274327046681174
72	15	0.4999458075592448
72	16	0.4775806372399476
72	17	0.6870404775738398
72	18	1.1453617306739370
72	19	1.8447411605155679
72	20	0.8217766953504470
72	21	-1.0716231893223249
72	22	-1.5756811164678914
72	23	-1.7616539575723822
72	24	-1.8407154242117902
72	25	-1.8704511166537108
72	26	-1.8716856728145164
72	27	-1.8378466228945913
72	28	-1.8121214363603075
72	29	-1.7407842908959461
72	30	-1.5684572096012912
72	31	-1.3740992770022997
72	32	0.3772464177930362
72	33	-0.6849305235156917
72	34	0.7626654098226174
72	35	1.9883323303902922
72	36	-1.5166551103708721
72	37	-1.1248398829697259
72	38	-0.8562617022588406
72	39	1.9964965626574427
72	40	0.4544542134288833
72	41	1.5463516417991745
72	42	-1.4603346185154249
72	43	-1.8912924403177642
72	44	0.4919742186289317
72	45	-1.9438430999339402
72	46	-1.9905228734119951
72	47	-1.9016087367486736
72	48	-1.8990306926415199
72	49	-1.8494183374627386
72	50	-1.7038919617948547
72	51	-1.7978473686574850
72	52	-1.9145142405103579
72	53	0.3398884699484433
72	54	-1.9491928273442189
72	55	-2.0049901641328067
72	56	-1.9627514195438771
72	57	-1.9325047620320317
72	58	-1.9728472757885087
72	59	-2.0054376229738744
72	60	-1.9867605695578932
72	61	-1.9958647663435012
72	62	-1.9684297920286871
72	63	-1.9435586498454724
72	64	-1.9315628777540781
72	65	-1.9081008692725110
72	66	-1.9367507676894065
72	67	-1.9703642595860724
72	68	-1.9988078334220174
72	69	-2.0029002798447824
72	70	-1.9714658781516177
72	71	-1.9713753700604832
72	72	-1.8410536751781825
72	73	-1.7576916779443092
72	74	-1.4674559955642490
72	75	-1.6687722477826779
72	76	-1.4219682372507905
72	77	-1.7172860634921461
72	78	-1.0752526046342175
72	79	-1.0701405370252619
72	80	-1.2811840156929379
72	81	-1.5662809106920503
72	82	-1.2650770795062367
72	83	-1.0513149790395435
72	84	-1.4663912029912554
72	85	-1.4641249408050532
72	86	-1.6358351303241554
72	87	-1.7211869491844498
72	88	-1.7322547197323328
72	89	-1.7990484455307467
72	90	-1.9126416191350668
72	91	-1.9782285036022729
72	92	-1.9714244306370812
72	93	-1.5494787256939362
72	94	-0.5151242449467922
72	95	0.2484630809959674
72	96	0.7302143230918311
72	97	1.0658476447750915
72	98	1.3041714147871508
72	99	1.4798239922941079
73	0	-1.9992957037565624
73	1	-1.9785816170038053
73	2	-1.9357797411964834
73	3	-1.8724322065910823
73	4	-1.7920710579769381
73	5	-1.6961552999724074
73	6	-1.4668570996477521
73	7	-1.1263378245767319
73	8	-0.5915357090036749
73	9	0.2981729389791621
73	10	1.4582657735165077
73	11	1.9845948281861825
73	12	1.9228460827246447
73	13	1.7237644137487862
73	14	1.5374877392504516
73	15	1.4348055062333298
73	16	1.4746419343344253
73	17	1.6688919320450597
73	18	1.9689246468708761
73	19	1.1033941820503881
73	20	-0.8591439094563718
73	21	-1.5329479536192403
73	22	-1.7802385837141577
73	23	-1.8795010632030540
73	24	-1.9186255846231781
73	25	-1.9274062059158346
73	26	-1.9157862633206832
73	27	-1.8708528414223138
73	28	-1.8177119557628978
73	29	-1.7233387723961735
73	30	-1.5126294835612244
73	31	-1.2351412776795707
73	32	0.3524221469260959
73	33	-0.6426225379525176
73	34	1.2701023118405879
73	35	1.9172289106581735
73	36	-1.9275912663109660
73	37	-1.3749841316933837
73	38	-1.1591793348531365
73	39	1.7652248629673861
73	40	1.4800588970422224
73	41	1.6860269415486075
73	42	-1.5149324368317192
73	43	-1.9929940240684854
73	44	1.6139121045522378
73	45	-1.9829443901699468
73	46	-1.9681691229435967
73	47	-1.8753217077127315
73	48	-1.8915146472415789
73	49	-1.8450465750467786
73	50	-1.7524179710175363
73	51	-1.8494198994415227
73	52	-1.9740488930470046
73	53	-0.2830675641105940
73	54	-1.9374759057736142
73	55	-1.9991118620147392
73	56	-1.8613784322534905
73	57	-1.8198832302177199
73	58	-1.9155690247164674
73	59	-1.9999830833818506
73	60	-1.9975430632751612
73	61	-2.0055164457352461
73	62	-1.9999923524191967
73	63	-1.9878313259288289
73	64	-1.9671871845490705
73	65	-1.9377871132978499
73	66	-1.9552117196223855
73	67	-1.9733060509306906
73	68	-1.9977905540595722
73	69	-2.0042893787392257
73	70	-1.9863470554166414
73	71	-1.9088707366830071
73	72	-1.8545338944927161
73	73	-1.7788458067906008
73	74	-1.7139216399976636
73	75	1.0198817744131254
73	76	0.5481118433737486
73	77	-1.6073424424760354
73	78	-1.2227940011158938
73	79	-1.1921421520411635
73	80	-1.1966045075572089
73	81	-1.4293526875000542
73	82	-1.3742039521341365
73	83	-1.3059307801527642
73	84	-1.7373186939148437
73	85	-1.5559247126849864
73	86	-1.6901619446864433
73	87	-1.7566460338302072
73	88	-1.7795655738996672
73	89	-1.8471800655271489
73	90	-1.9529863415012978
73	91	-2.0016498859538934
73	92	-1.9070522428311723
73	93	-1.3155349449031992
73	94	-0.2380936799006410
73	95	0.4504005344895746
73	96	0.8833754785245793
73	97	1.1874133861079876
73	98	1.4065215372455755
73	99	1.5682935394686055
74	0	-1.8882521506692136
74	1	-1.9529821274101653
74	2	-1.9931834222767428
74	3	-2.0016534350015074
74	4	-1.9813139294545854
74	5	-1.9382489961110918
74	6	-1.8083655216345902
74	7	-1.6045772350808061
74	8	-1.3073319228109630
74	9	-0.8680570205511132
74	10	-0.1944525449539871
74	11	0.7795584883409717
74	12	1.6524430761777975
74	13	1.9693315866045233
74	14	1.9963155575009450
74	15	1.9840160024116591
74	16	1.9989977046040985
74	17	1.8467643682112886
74	18	0.6328773857394467
74	19	-0.8044652384420300
74	20	-1.4918981411457717
74	21	-1.7934905890493007
74	22	-1.9140711792694849
74	23	-1.9586750972054312
74	24	-1.9721466931695024
74	25	-1.9691100663818133
74	26	-1.9505160161663513
74	27	-1.8942661263326428
74	28	-1.8108551036337699
74	29	-1.6862321249129082
74	30	-1.4394279475074154
74	31	-1.0663018066366472
74	32	0.6497091152169547
74	33	-0.9904780689068738
74	34	1.2914742696590746
74	35	1.8990629464184465
74	36	-1.5703215090090559
74	37	-1.6902552366865327
74	38	-1.5100374984645943
74	39	0.5798973771406473
74	40	1.9697545310348721
74	41	1.9968859311295510
74	42	-1.6363886542542634
74	43	-1.9778969127302326
74	44	1.6028751424686791
74	45	-2.0038802272730591
74	46	-1.9319560683221197
74	47	-1.8446896445154084
74	48	-1.8814935589945310
74	49	-1.8295281797999785
74	50	-1.7846850242858592
74	51	-1.9002157767069825
74	52	-1.9922205278112828
74	53	-1.3641818133729320
74	54	-1.9844675429607821
74	55	-1.9464980509487062
74	56	-1.7015481864450737
74	57	-1.6848939299374113
74	58	-1.8777350846812007
74	59	-1.9880656453473251
74	60	-1.9769681083144208
74	61	-1.9977953485328193
74	62	-2.0054279502503141
74	63	-2.0008129031726463
74	64	-1.9845295125145914
74	65	-1.9548429641629499
74	66	-1.9643374255098933
74	67	-1.9753239817794794
74	68	-1.9967008738500882
74	69	-2.0052003796269862
74	70	-1.9871518004206508
74	71	-1.9270089477964867
74	72	-1.8723213938472152
74	73	-1.8203796774346894
74	74	-1.6840719756213318
74	75	-1.5910906832012897
74	76	-1.5034653099936799
74	77	-1.4429130606146190
74	78	-1.4919323699451976
74	79	-1.4078006531134544
74	80	-1.4797462067716873
74	81	-1.6231045471302306
74	82	-1.4278177875310676
74	83	-1.4957979010014875
74	84	-1.9567189813949659
74	85	-1.6666657629242723
74	86	-1.7629194018149130
74	87	-1.8055858855057685
74	88	-1.8289810337743546
74	89	-1.9002969239160121
74	90	-1.9807515771359576
74	91	-1.9971204266493277
74	92	-1.7773758781390436
74	93	-0.9924536842160540
74	94	0.0635973052890269
74	95	0.6631892088967579
74	96	1.0449996605437184
74	97	1.3160981330459847
74	98	1.5141022073041301
74	99	1.6601681166448261
75	0	-1.3118347133698096
75	1	-1.4875603545232490
75	2	-1.6637790649420043
75	3	-1.8122442287097007
75	4	-1.9172411914721306
75	5	-1.9778174904808277
75	6	-1.9967458091742754
75	7	-1.9196872451693769
75	8	-1.7619234627319724
75	9	-1.5261983001485384
75	10	-1.1996873040583664
75	11	-0.7561204635509763
75	12	-0.1905180883444420
75	13	0.4152611347496977
75	14	0.8428300856149105
75	15	0.8936863200791504
75	16	0.4738555096900106
75	17	-0.2884746735855830
75	18	-1.0207689770976325
75	19	-1.5271451777323193
75	20	-1.8162165498401934
75	21	-1.9473175920396284
75	22	-1.9899849190072296
75	23	-2.0001431055747307
75	24	-2.0009191092326666
75	25	-1.9954184170465445
75	26	-1.9756142411901150
75	27	-1.9070878449795663
75	28	-1.7935791607964116
75	29	-1.6265529470091373
75	30	-1.3445956767874521
75	31	-0.8780479639326292
75	32	0.8155260752115970
75	33	-1.6435377462159555
75	34	0.9675768556316150
75	35	1.9731764010184176
75	36	0.7249682554797192
75	37	-1.9909870677692747
75	38	-1.8232392487422087
75	39	-0.5817048359132969
75	40	1.3229209506722610
75	41	0.3718175095839348
75	42	-1.8187951575693782
75	43	-1.8107829115675547
75	44	-0.9031371181979206
75	45	-1.9959613264405214
75	46	-1.8911341322161235
75	47	-1.8224172598873620
75	48	-1.8720570563610037
75	49	-1.8130551155843611
75	50	-1.8008955849384762
75	51	-1.9457657451335195
75	52	-0.4210737528395292
75	53	-1.7261371223651507
75	54	-1.9882034580558607
75	55	-1.7315256644225667
75	56	-1.4322160669234560
75	57	-1.5335505793957926
75	58	-1.9382082670618448
75	59	1.5260215310529073
75	60	-1.9282743111742864
75	61	-1.9706051625132375
75	62	-1.9973921008810855
75	63	-2.0055586456966905
75	64	-1.9948738622184479
75	65	-1.9664310243333616
75	66	-1.9709707608587377
75	67	-1.9826718542652706
75	68	-1.9983746175832429
75	69	-2.0056535338147601
75	70	-1.9915997246876285
75	71	-1.9252529412469945
75	72	-1.9086771966877583
75	73	-1.7840900023372317
75	74	-1.7364405248138997
75	75	-1.6725684789305846
75	76	-1.5808317751959726
75	77	-1.5609280740314080
75	78	-1.5646511322399193
75	79	-1.5442986597396604
75	80	1.4426131848493153
75	81	-1.4786312366072321
75	82	-1.5204715867588752
75	83	-1.3977076407289968
75	84	-1.9757805105998296
75	85	-1.7159459570819127
75	86	-1.8001806684615389
75	87	-1.8586475680690824
75	88	-1.8866354037194626
75	89	-1.9590466156153190
75	90	-2.0008034931696961
75	91	-1.9474453747397973
75	92	-1.5418669552690003
75	93	-0.5887789957424296
75	94	0.3742857117063930
75	95	0.8799953317252350
75	96	1.2107162461875667
75	97	1.4485528509586150
75	98	1.6239202003061022
75	99	1.7524234854051348
76	0	-0.4127775020056178
76	1	-0.5915860588813144
76	2	-0.8081123489245846
76	3	-1.0460895519396904
76	4	-1.2834498541420214
76	5	-1.4985606077278546
76	6	-1.8011807087639029
76	7	-1.9688838304290812
76	8	-1.9970222006932628
76	9	-1.9169094394810018
76	10	-1.7590499431905986
76	11	-1.5424863770603112
76	12	-1.2933704938241462
76	13	-1.0526937069934383
76	14	-0.8953410528659824
76	15	-0.9112228754825411
76	16	-1.1057262694501735
76	17	-1.3920679967670757
76	18	-1.6732291474999366
76	19	-1.8790894627815984
76	20	-1.9817173135368698
76	21	-2.0036528833207314
76	22	-1.9963811695017917
76	23	-1.9934767891775880
76	24	-1.9991016093118208
76	25	-2.0046138304972656
76	26	-1.9917925465772508
76	27	-1.9111038516401164
76	28	-1.7668277675402142
76	29	-1.5524765714665163
76	30	-1.2342742881730278
76	31	-0.7018682687527583
76	32	0.8124599895593764
76	33	-0.8380871978095056
76	34	0.3592845906842732
76	35	1.9913625371598831
76	36	1.5487825812719016
76	37	-1.3162490201248616
76	38	-2.0001014344926413
76	39	-1.3115965918643242
76	40	-0.5301050043596094
76	41	-1.1290240883476073
76	42	-1.9576895826485645
76	43	-1.4296872358004704
76	44	-1.6680421881608893
76	45	-1.9595903914082051
76	46	-1.8291689713070505
76	47	-1.7904788898430475
76	48	-1.8441890554914808
76	49	-1.7866753134106454
76	50	-1.8048355618058110
76	51	-1.9955629038502318
76	52	0.7902872719541528
76	53	-1.8904613776728729
76	54	-1.8289230789757742
76	55	-1.3837127030923546
76	56	-1.3369602321882310
76	57	-1.6574239351629727
76	58	-1.9572749803642220
76	59	0.9562356813306421
76	60	-1.8515467044605740
76	61	-1.9231997460687960
76	62	-1.9584872697149331
76	63	-2.0008819397039099
76	64	-2.0027549684889494
76	65	-1.9807498034280215
76	66	-1.9754395690563247
76	67	-1.9848097919395435
76	68	-1.9970221958091821
76	69	-2.0059178366807702
76	70	-1.9962403565660940
76	71	-1.9423268317968028
76	72	-1.9332848876620248
76	73	-1.7878279784975784
76	74	-1.8999306169303203
76	75	-1.7453387255672990
76	76	-1.6959893968776742
76	77	-1.6522129136720383
76	78	-1.6596472560512432
76	79	-1.7106480550722432
76	80	-1.4212577056674112
76	81	-1.5881674908467922
76	82	-1.6432022093802967
76	83	-1.7561484202898954
76	84	-1.6995317490101522
76	85	-1.7983453833009244
76	86	-1.8701061963311758
76	87	-1.9239314180858154
76	88	-1.9591926735274108
76	89	-1.9991996095042190
76	90	-1.9944157776067757
76	91	-1.8102589890493044
76	92	-1.1553350804849565
76	93	-0.1394958661106866
76	94	0.6791238905559095
76	95	1.0949483225918926
76	96	1.3762099001479509
76	97	1.5809289900842844
76	98	1.7321898522652122
76	99	1.8408724794264915
77	0	0.3557247375863108
77	1	0.2390300504666790
77	2	0.0917888443061634
77	3	-0.0835026713142132
77	4	-0.2820530092523292
77	5	-0.4966343017598991
77	6	-0.9106741195166297
77	7	-1.3450702567019954
77	8	-1.7122256936170872
77	9	-1.9338294678061230
77	10	-2.0011426328567947
77	11	-1.9578526850986859
77	12	-1.8597667439478258
77	13	-1.7563902555591862
77	14	-1.6934408967820256
77	15	-1.7044052745193299
77	16	-1.7822453228357227
77	17	-1.8896135374724814
77	18	-1.9766825149256020
77	19	-2.0016760616278821
77	20	-1.9636450558242649
77	21	-1.9092488124329432
77	22	-1.8885893850258810
77	23	-1.9092553314248080
77	24	-1.9518309099354212
77	25	-1.9930297430326334
77	26	-2.0004108329402843
77	27	-1.9143759572146219
77	28	-1.7488924328848758
77	29	-1.5064246639536698
77	30	-1.1678743118157509
77	31	-0.6199069126508601
77	32	0.7319060125204536
77	33	1.3820595651983163
77	34	-0.5116541862041659
77	35	1.7380503060414632
77	36	1.8660472149442524
77	37	0.0661539496990603
77	38	-1.7254906789053315
77	39	-1.7628023027673361
77	40	-1.4138466873699158
77	41	-1.7043991359413972
77	42	-2.0022070046688190
77	43	-0.7620130160262906
77	44	-1.9277951123301245
77	45	-1.8919450118243148
77	46	-1.7489876215786173
77	47	-1.7426707584792327
77	48	-1.7613249294685753
77	49	-1.7191771818975776
77	50	-1.7926840356352094
77	51	-1.9833519243145548
77	52	0.0044101508031781
77	53	-1.9908839207671452
77	54	-1.5597246413060664
77	55	-1.1454986994549539
77	56	-1.3690755017711234
77	57	-1.8712967569245340
77	58	-1.3256615611676537
77	59	0.1635963846618673
77	60	-1.7708885744219587
77	61	-1.8872393143838770
77	62	-1.9323589114953315
77	63	-1.9930488670285746
77	64	-2.0051407889672745
77	65	-1.9882281447698065
77	66	-1.9772041236179889
77	67	-1.9831863542550052
77	68	-1.9957856558039566
77	69	-1.7251077068429017
77	70	-1.9999991803151169
77	71	-1.9525776923868072
77	72	-1.9614405844871563
77	73	-1.8576320308994017
77	74	-1.5325551592623539
77	75	-1.8470223524085738
77	76	-1.8133127193426137
77	77	-1.7552341588809579
77	78	-1.7676454795848384
77	79	-1.8747994722661327
77	80	-1.5765367032220037
77	81	-1.6956886594642493
77	82	-1.7673999472188513
77	83	-1.7362909569458820
77	84	-1.8009833846144137
77	85	-1.8734732369611042
77	86	-1.9348136992167253
77	87	-1.9655350650173626
77	88	-1.9968702970937147
77	89	-1.9954355897894200
77	90	-1.9208034090501787
77	91	-1.5189809772050860
77	92	-0.6320050462660870
77	93	0.3066450242352937
77	94	0.9682545797232857
77	95	1.3028593670931525
77	96	1.5370282133907422
77	97	1.7086241233078854
77	98	1.8337364220614192
77	99	1.9192900871179779
78	0	0.8966887469862816
78	1	0.8250896977495517
78	2	0.7355727127372257
78	3	0.6294824349900539
78	4	0.5082044935080398
78	5	0.3739699961335792
78	6	0.1039096126779671
78	7	-0.2312880748041257
78	8	-0.6324054336432046
78	9	-1.0734642717035339
78	10	-1.4859246737583254
78	11	-1.7865056837784457
78	12	-1.9398426353847897
78	13	-1.9916911205875902
78	14	-2.0004904112931396
78	15	-2.0005482103061247
78	16	-1.9925669163223740
78	17	-1.9539577492790543
78	18	-1.8628378136916415
78	19	-1.7314373154544709
78	20	-1.6123864163061878
78	21	-1.5587960427290897
78	22	-1.5960417931235436
78	23	-1.7039022176165459
78	24	-1.8400784101584566
78	25	-1.9584856731097480
78	26	-2.0039658878654842
78	27	-1.9209558265694213
78	28	-1.7329763082189109
78	29	-1.4620195601715431
78	30	-1.0929802395616730
78	31	-0.5046366127554747
78	32	0.7777349915013027
78	33	1.8731658338530439
78	34	-1.3574447242365131
78	35	1.0770752361813563
78	36	1.9951233989926618
78	37	0.9343329117970488
78	38	-0.8322809078379896
78	39	-1.9949375023251241
78	40	-1.8764238147679462
78	41	-1.9733030176885846
78	42	-1.9018895760480139
78	43	0.1118919595323215
78	44	-2.0027456028002821
78	45	-1.7840323151915778
78	46	-1.6441889587762550
78	47	-1.6689699229694246
78	48	-1.6480188511800744
78	49	-1.6417470319440244
78	50	-1.8149842770696403
78	51	-1.7952361645083110
78	52	-0.1655923132302483
78	53	-1.9978877608038552
78	54	-1.4349989931289591
78	55	-1.2687455472494609
78	56	-1.5851362450712789
78	57	-1.6578552343774042
78	58	1.0093128367355726
78	59	-0.9916719715559789
78	60	-1.7065050948802449
78	61	-0.7547212876985375
78	62	-1.9031784771574891
78	63	-1.9834532133735772
78	64	-2.0055245553737624
78	65	-1.9922941318583403
78	66	-1.9770367054351681
78	67	-1.9785813477033685
78	68	-1.9904799131372464
78	69	-2.0007730823045797
78	70	-2.0028612773277601
78	71	-1.9650268169465404
78	72	-1.9819690273586221
78	73	-1.9134427509257024
78	74	-1.8265875106031291
78	75	-1.7325136018666061
78	76	-1.9953887587276278
78	77	-1.8651616938143574
78	78	-1.9014240811636678
78	79	-0.4821001444846266
78	80	-1.6623084777770532
78	81	-1.7845705907715128
78	82	-1.9504148063739031
78	83	-1.8227654238089726
78	84	-1.8553963279673267
78	85	-1.9131207805220767
78	86	-1.9699606630976429
78	87	-1.9980159547742078
78	88	-1.9985682367635587
78	89	-1.9026032631868945
78	90	-1.6955948560286054
78	91	-0.9945850460665892
78	92	-0.0424110125812599
78	93	0.7184338537003740
78	94	1.2343983854670344
78	95	1.4978962051919802
78	96	1.6873001845084714
78	97	1.8250633315276867
78	98	1.9207733892536869
78	99	1.9781800454897980
79	0	1.2801553251221529
79	1	1.2328620958355001
79	2	1.1765131095491521
79	3	1.1106002091413334
79	4	1.0360082622049689
79	5	0.9540954071175750
79	6	0.7954982400318851
79	7	0.6032161633416544
79	8	0.3713558316598010
79	9	0.0940751881465118
79	10	-0.2299082193030998
79	11	-0.5870027732405365
79	12	-0.9217297203879432
79	13	-1.1756355695505893
79	14	-1.3156814394973171
79	15	-1.3466173951380589
79	16	-1.2898797700236668
79	17	-1.1728545958989602
79	18	-1.0357356050185158
79	19	-0.9266216657387657
79	20	-0.8856497158040705
79	21	-0.9371747431319746
79	22	-1.0972630213211516
79	23	-1.3516036412272474
79	24	-1.6485047362829419
79	25	-1.8966008558121223
79	26	-2.0030502275944140
79	27	-1.9288919043667185
79	28	-1.7183185478982592
79	29	-1.4251275379257453
79	30	-1.0384650499624386
79	31	-0.4426494973006270
79	32	0.7308720562047711
79	33	1.9995650080089857
79	34	-1.9928890436972571
79	35	0.0384033747794052
79	36	1.9109340262895211
79	37	1.4343169165399174
79	38	0.1542523106154768
79	39	-1.7162612585611376
79	40	-1.9688639389575415
79	41	-1.9076032355903583
79	42	-1.5014403098866427
79	43	1.0580248707960973
79	44	-1.9463439130537010
79	45	-1.5910763139948814
79	46	-1.4748204263086568
79	47	-1.5343868027343139
79	48	-1.4960057189088440
79	49	-1.5507966203249872
79	50	-1.8569177706159679
79	51	-1.6059732512565692
79	52	-0.4566285693575532
79	53	-1.9626829705375042
79	54	-1.5264667676750923
79	55	-1.4869150070297774
79	56	-1.8281441677708730
79	57	0.2618268052773668
79	58	1.6765047345946100
79	59	-1.1177579155737392
79	60	-1.6816248426943086
79	61	-1.6782945601669532
79	62	-1.8707611052477882
79	63	-1.9709730412250315
79	64	-2.0038026821917341
79	65	-1.9935971566933486
79	66	-1.9729235714706972
79	67	-1.9696379943459112
79	68	-1.9811527070662984
79	69	-1.9951800069482386
79	70	-2.0058693332143154
79	71	-1.9931227699478191
79	72	-1.9562302165045480
79	73	-1.9624016466639322
79	74	-1.9095203575117130
79	75	-1.8668929278217616
79	76	-1.7467271698303242
79	77	-1.2778079363201174
79	78	-1.6634932277375964
79	79	-1.6193719337595041
79	80	-1.7706234433295309
79	81	-1.8734999940018806
79	82	-1.7879806140763297
79	83	-1.8794157384200283
79	84	-1.9026215457399358
79	85	-1.9508337406998484
79	86	-1.9948477395007205
79	87	-1.9993344427932300
79	88	-1.9221564465216083
79	89	-1.6421763559740887
79	90	-1.1642592888827621
79	91	-0.2864346349366672
79	92	0.5091869778666230
79	93	1.0766466998553526
79	94	1.4698960898482352
79	95	1.6722082297158594
79	96	1.8186792030892627
79	97	1.9206888882432733
79	98	1.9820702095492853
79	99	2.0044562122752172
80	0	1.5558739334117631
80	1	1.5259889064451329
80	2	1.4893585959231161
80	3	1.4466975270405544
80	4	1.3988538014760739
80	5	1.3465243875757340
80	6	1.2484933473941220
80	7	1.1336952695460503
80	8	1.0010502165443387
80	9	0.8494392729636265
80	10	0.6785751655092005
80	11	0.4912759931304873
80	12	0.3061614185349750
80	13	0.1459455728934625
80	14	0.0317813023805183
80	15	-0.0272545557501736
80	16	-0.0389559629412426
80	17	-0.0240612302725891
80	18	-0.0103519099526539
80	19	-0.0257795559141617
80	20	-0.0952097899866234
80	21	-0.2426241088037929
80	22	-0.4996774128260083
80	23	-0.8858542617965378
80	24	-1.3660905308442353
80	25	-1.7925972387960167
80	26	-1.9945789762669595
80	27	-1.9425046445975016
80	28	-1.7087541494220333
80	29	-1.4011418587605666
80	30	-1.0180319551528250
80	31	-0.4660016019724691
80	32	0.5494066242589014
80	33	1.9173921651269734
80	34	0.5289527443233439
80	35	-0.9516802815106974
80	36	1.3170385082714406
80	37	1.8003694868939411
80	38	0.9349805920619041
80	39	-0.5293926298621588
80	40	-1.2060938188058854
80	41	-1.1877958656623648
80	42	-0.6638710840287905
80	43	1.9975298297689819
80	44	-1.7075073496511457
80	45	-1.2666060107697774
80	46	-1.2072520051165661
80	47	-1.3098209280706177
80	48	-1.3060193722491111
80	49	-1.4526663890791989
80	50	-1.8882382076739084
80	51	-1.5954348042306923
80	52	-0.6821912433589524
80	53	-1.9734264178155110
80	54	-1.6724436514770782
80	55	-1.6641353406633588
80	56	-1.9897056591268119
80	57	1.3982683032659680
80	58	1.9348400506107166
80	59	-1.3158632309993312
80	60	-1.8476677178953007
80	61	-1.6511434610280693
80	62	-1.8464005482335455
80	63	-1.9592734661076807
80	64	-2.0007897001578385
80	65	-1.9933712187947492
80	66	-1.9658743042807827
80	67	-1.9568320805372734
80	68	-1.9695198741972693
80	69	-1.9814207692748815
80	70	-2.0023661378585782
80	71	-2.0022082076326222
80	72	1.2155192851507779
80	73	-1.9859964781838937
80	74	-1.9497909142274328
80	75	-1.9105882206819536
80	76	-1.8402291707680445
80	77	-1.7703164060432903
80	78	-1.8068663738057638
80	79	-1.7928007940619295
80	80	-1.8582822229305709
80	81	-0.6783875108097490
80	82	-1.8636718446936500
80	83	-1.9193323347762776
80	84	-1.9603842171061332
80	85	-1.9925639243912059
80	86	-1.9978555406826417
80	87	-1.8835392045626242
80	88	-1.6095158842295727
80	89	-1.0475001482325941
80	90	-0.3569750641029011
80	91	0.3922952883960689
80	92	0.9617422314523386
80	93	1.3712148983457806
80	94	1.6654698902621383
80	95	1.8152103300278166
80	96	1.9200077228973369
80	97	1.9833706940869553
80	98	2.0047146598197476
80	99	1.9853296147362494
81	0	1.7568385624506460
81	1	1.7375928931625029
81	2	1.7139473558232292
81	3	1.6865676861485484
81	4	1.6557666595365519
81	5	1.6218770300050558
81	6	1.5596237232020591
81	7	1.4879386141017716
81	8	1.4072291510731794
81	9	1.3181395802279652
81	10	1.2219267816033681
81	11	1.1211108427018808
81	12	1.0244987741569906
81	13	0.9394576552004135
81	14	0.8709256227602036
81	15	0.8201344368559859
81	16	0.7826935664019302
81	17	0.7489894034267759
81	18	0.7053662849451670
81	19	0.6359653956825585
81	20	0.5227200409467440
81	21	0.3419604567373434
81	22	0.0557000166378412
81	23	-0.3829470161443203
81	24	-0.9890433475637902
81	25	-1.6170346938336160
81	26	-1.9679038755111522
81	27	-1.9637349006502933
81	28	-1.7220102655154808
81	29	-1.4171169176168352
81	30	-1.0598913049747989
81	31	-0.5751962011945864
81	32	0.2896013636803668
81	33	1.6654937170911877
81	34	1.5589653617934665
81	35	-1.7660573789691392
81	36	0.1091642985873465
81	37	1.9994503341634462
81	38	1.4666021814032637
81	39	0.5680502682983023
81	40	0.0446742069322653
81	41	-0.0955343635434001
81	42	0.2889850228012921
81	43	-1.1980519519232722
81	44	-1.2770423497448256
81	45	-0.8414772304490350
81	46	-0.8650659712505064
81	47	-0.9655640126405619
81	48	-1.0328132320994681
81	49	-1.2806858533283720
81	50	-1.8507541617275141
81	51	-1.6842434743892889
81	52	-0.5896103521071657
81	53	-1.9920876290123286
81	54	-1.9221335972166109
81	55	-1.9413804030776936
81	56	-0.9595550340096248
81	57	1.9881530739178448
81	58	0.2993492649438241
81	59	-1.4921940921580221
81	60	0.5192532093309509
81	61	-1.6374819162882839
81	62	-1.8369658689420043
81	63	-1.9558216902222945
81	64	-2.0017474416257599
81	65	-1.9916796585278986
81	66	-1.9560364640071364
81	67	-1.9403837308798328
81	68	-1.9551035216880899
81	69	-1.9580292854962433
81	70	-1.9904809277189155
81	71	-2.0057794359713288
81	72	-1.5424217731160168
81	73	-2.0047673819239353
81	74	-1.9962545885683249
81	75	-1.9749183030843953
81	76	-1.9146371176671118
81	77	-1.8608649578626852
81	78	-1.8929386546478979
81	79	-1.9022285784166559
81	80	-1.9485285707284106
81	81	-1.8991198209264719
81	82	-1.9623808718858093
81	83	-1.9944679649868620
81	84	-2.0038741084945899
81	85	-1.9716891861534460
81	86	-1.8311232591355131
81	87	-1.4597577125984351
81	88	-0.9308974992831355
81	89	-0.2621725414961742
81	90	0.3896013023120492
81	91	0.9050771114125180
81	92	1.2982555369537354
81	93	1.5941408735032292
81	94	1.8114427114513167
81	95	1.9165773453770889
81	96	1.9816515030609030
81	97	2.0046917404764257
81	98	1.9827701969972169
81	99	1.9191606778544490
82	0	1.8947178885076379
82	1	1.8833754706011376
82	2	1.8692840037467173
82	3	1.8528387447868369
82	4	1.8341328873137581
82	5	1.8134288707057278
82	6	1.7751785316853177
82	7	1.7311104850010144
82	8	1.6817189311531104
82	9	1.6278325582101085
82	10	1.5706419232316182
82	11	1.5117232233368785
82	12	1.4553280081804087
82	13	1.4038427360662558
82	14	1.3578959454158315
82	15	1.3166066255235340
82	16	1.2765295295746464
82	17	1.2316271692877401
82	18	1.1732409270083868
82	19	1.0904396204784581
82	20	0.9691417803835787
82	21	0.7888089433015025
82	22	0.5151140776936410
82	23	0.0937349783914102
82	24	-0.5379862491523680
82	25	-1.3287208229266809
82	26	-1.8963358921989284
82	27	-1.9891593444286915
82	28	-1.7775593244239429
82	29	-1.4818820963131349
82	30	-1.1465184501821803
82	31	-0.7051533375015500
82	32	0.0587190642857169
82	33	1.3686438448595546
82	34	1.8886628944932471
82	35	-1.5206786914487758
82	36	-1.0397568497136840
82	37	1.6109816977974183
82	38	1.8434189081697561
82	39	1.2791196648981833
82	40	0.9386456971350088
82	41	0.7999746604606272
82	42	1.1352007635835115
82	43	-1.9765356532291902
82	44	-0.7674806926473459
82	45	-0.4114004411284623
82	46	-0.5018471737212653
82	47	-0.5904545307288008
82	48	-0.7160624684068287
82	49	-1.0034001766315508
82	50	-1.6865857038728338
82	51	-1.8136355776873598
82	52	-0.1236463790777512
82	53	-1.6189616032732441
82	54	-1.9353594131549965
82	55	-1.7628716664779887
82	56	1.1321935637172389
82	57	1.7237705400281245
82	58	-0.7952107385930107
82	59	-1.7598469080307986
82	60	-0.8871319111789930
82	61	-1.6253888905674057
82	62	-1.8324160968036864
82	63	-1.9579165003984416
82	64	-2.0041879613562084
82	65	-1.9840549501351292
82	66	-1.9342510768684842
82	67	-1.9099401557895292
82	68	-1.9333445657751156
82	69	-1.9163832727679733
82	70	-1.9631874896947850
82	71	-1.9969920520391629
82	72	-1.9899005400520065
82	73	-1.3258824339612292
82	74	-1.9949548142264795
82	75	-2.0038679751913904
82	76	-1.9713949088679434
82	77	-1.9425492379571965
82	78	-1.9603806972397253
82	79	-1.9619086982805407
82	80	-2.0018488792145361
82	81	-1.9760420343904950
82	82	-1.9998023953872457
82	83	-1.9964934524536393
82	84	-1.9218503752541984
82	85	-1.7065474493833295
82	86	-1.2775184788279361
82	87	-0.6590604422754084
82	88	-0.0696829946973591
82	89	0.4672283504294378
82	90	0.9038304771035813
82	91	1.2520295860710096
82	92	1.5307746149754253
82	93	1.7484083866137061
82	94	1.9067716061611650
82	95	1.9747831652105341
82	96	2.0039626624845974
82	97	1.9891521245777972
82	98	1.9272911021571533
82	99	1.8249930291766263
83	0	1.9756175946666303
83	1	1.9704075623618693
83	2	1.9637075995656210
83	3	1.9556595498694371
83	4	1.9462294741690569
83	5	1.9354981097908108
83	6	1.9151082640443249
83	7	1.8896917421987378
83	8	1.8631457047010735
83	9	1.8324276854967929
83	10	1.7994353632781901
83	11	1.7649422883319956
83	12	1.7309482077116185
83	13	1.6981444947423321
83	14	1.6660217844044440
83	15	1.6332862766128196
83	16	1.5971065337046140
83	17	1.5530114945366289
83	18	1.4945285857891322
83	19	1.4131550622361591
83	20	1.2974763699909779
83	21	1.1306367632515921
83	22	0.8849359461607317
83	23	0.5123487097691952
83	24	-0.0646717302585282
83	25	-0.9064111661749108
83	26	-1.7269903634870631
83	27	-2.0026613610217296
83	28	-1.8556032410789731
83	29	-1.5678531071547501
83	30	-1.2450059268892522
83	31	-0.8329645646771699
83	32	-0.1615537999656044
83	33	1.0056785601332636
83	34	2.0005610086296408
83	35	0.7614750310887579
83	36	-1.8465857508143051
83	37	0.0615369845538817
83	38	1.9819757027988767
83	39	1.7916661489777594
83	40	1.5769370862844290
83	41	1.5092030865452466
83	42	1.9225412327145368
83	43	-1.7871027533899553
83	44	-0.3072044337644745
83	45	-0.0361785006483476
83	46	-0.1540477556409919
83	47	-0.2315618646759218
83	48	-0.3723196826935735
83	49	-0.6294516760399465
83	50	-1.3590305372979801
83	51	-1.9132122144414483
83	52	0.5299123913985361
83	53	-0.5834361764812445
83	54	-0.9180210263572558
83	55	0.0441786944721449
83	56	1.9081209192233621
83	57	0.7615190084939751
83	58	-1.3245525519474870
83	59	-1.8633404412893579
83	60	-1.0701934210951256
83	61	-1.6262625983115846
83	62	-1.8372083542550450
83	63	-1.9671106446024480
83	64	-2.0047121853078234
83	65	-1.9747489478351339
83	66	-1.9100947614191210
83	67	-1.8754017308949300
83	68	-1.8970909158885858
83	69	-1.8490723740710255
83	70	-1.9148664687585322
83	71	-1.9659405377861932
83	72	-2.0029320854258779
83	73	-1.9664635787359424
83	74	1.2848381393288815
83	75	-1.9658752080605817
83	76	-1.9989998950832948
83	77	-1.9860188722605796
83	78	-1.9963901957591137
83	79	-1.9973990277193687
83	80	-2.0038220577125307
83	81	-2.0039999963354105
83	82	-1.9834248394971075
83	83	-1.8472129808766553
83	84	-1.5308355166026375
83	85	-0.9921323429512819
83	86	-0.3970488377468825
83	87	0.1354631345565321
83	88	0.5706607259300074
83	89	0.9308047261241041
83	90	1.2275946703682867
83	91	1.4747392913398381
83	92	1.6809961837312390
83	93	1.8452948426890690
83	94	1.9599013354571930
83	95	1.9991370484247575
83	96	1.9997629669028176
83	97	1.9553490801293605
83	98	1.8636726987757415
83	99	1.7337734869636436
84	0	2.0048922212252958
84	1	2.0042196647508765
84	2	2.0030346294231327
84	3	2.0012522563365054
84	4	1.9987761766962966
84	5	1.9955635406278485
84	6	1.9885792210151736
84	7	1.9792224694998182
84	8	1.9676139985662680
84	9	1.9535813019637263
84	10	1.9377229436476457
84	11	1.9201773987272566
84	12	1.9017486238110901
84	13	1.8825204740434904
84	14	1.8617579099330399
84	15	1.8382150676549844
84	16	1.8095528018513309
84	17	1.7721798688774419
84	18	1.7208423381621387
84	19	1.6484239607606495
84	20	1.5453440061202368
84	21	1.3978786155949343
84	22	1.1846446772393204
84	23	0.8685160768897947
84	24	0.3823999095535769
84	25	-0.3820811288994976
84	26	-1.3753541798919211
84	27	-1.9590832656498671
84	28	-1.9412043723628576
84	29	-1.6793426502852102
84	30	-1.3707856462816792
84	31	-0.9903113453705513
84	32	-0.4169821987376618
84	33	0.5594211714012725
84	34	1.8823814187495995
84	35	1.5836692223929587
84	36	-1.4677380430202716
84	37	-1.2251245147351275
84	38	0.8195188014856635
84	39	1.9458589240971698
84	40	1.9992503374254016
84	41	1.9945505523004732
84	42	-0.6135049433649375
84	43	-1.0765373528954580
84	44	0.0680666164868301
84	45	0.2675266849486676
84	46	0.1547462036958881
84	47	0.0881814781628755
84	48	-0.0332117569185668
84	49	-0.2309348766329193
84	50	-0.8806676286310314
84	51	-2.0003594510206089
84	52	1.3059925003777102
84	53	0.5466475276168019
84	54	0.5833969580973777
84	55	1.4379132927165021
84	56	1.5842153044560763
84	57	-0.4710899836193004
84	58	-1.7653556337655130
84	59	1.2846514840226446
84	60	-1.1685446265793289
84	61	-1.6678521449178316
84	62	-1.8730748455866164
84	63	-1.9856772622260779
84	64	-1.9979315596440388
84	65	-1.9421684251892462
84	66	-1.8478893986475804
84	67	-1.8131160239028026
84	68	-1.8279293896284425
84	69	-1.7187814700428192
84	70	-1.8300447828989042
84	71	-1.9051719538984859
84	72	-1.9743679798189813
84	73	-2.0043633892273847
84	74	-1.9934562768230299
84	75	-1.4246120510803228
84	76	-1.9931571255760276
84	77	-2.0027916301393809
84	78	-1.9944992122250851
84	79	-1.9879034499784420
84	80	-1.9498668108300590
84	81	-1.9393912123486994
84	82	-1.7703880829436491
84	83	-1.3538093126346746
84	84	-0.7885102028552564
84	85	-0.1920304005535735
84	86	0.2823622484883633
84	87	0.6452980940206158
84	88	0.9592901497323582
84	89	1.2081887887824474
84	90	1.4215336491257322
84	91	1.6069382205554827
84	92	1.7673151039975681
84	93	1.8970500169569700
84	94	1.9832646779644238
84	95	2.0045369485848945
84	96	1.9881422889411191
84	97	1.9266885692185385
84	98	1.8166896524772533
84	99	1.6668849414698048
85	0	1.9920699013422047
85	1	1.9942043127479361
85	2	1.9965070743594244
85	3	1.9987098105018075
85	4	2.0007196120920758
85	5	2.0024265296636021
85	6	2.0044268153676827
85	7	2.0052347744499071
85	8	2.0046689121020513
85	9	2.0026431576316761
85	10	1.9991732589816420
85	11	1.9942263467127710
85	12	1.9879514418315840
85	13	1.9802402111769417
85	14	1.9704880377453819
85	15	1.9576561955988512
85	16	1.9398426961763968
85	17	1.9140183223956175
85	18	1.8755820439628392
85	19	1.8181034293094509
85	20	1.7330525446995830
85	21	1.6089578397171829
85	22	1.4294688981549364
85	23	1.1679145463356673
85	24	0.7753991292524770
85	25	0.1558446751183572
85	26	-0.8029948566973245
85	27	-1.7477097234667527
85	28	-2.0001676887829194
85	29	-1.8181068986897331
85	30	-1.5321260069498459
85	31	-1.1843929122955952
85	32	-0.7009650374753813
85	33	0.0838283468854357
85	34	1.4686350433392734
85	35	1.9191266815063841
85	36	0.5201100029274229
85	37	-1.9349952750560371
85	38	-0.9252044447916333
85	39	0.0223062253765822
85	40	0.1642317972665753
85	41	-0.6362827700527500
85	42	-1.9383391132030727
85	43	-0.4755529569889848
85	44	0.3410414071087882
85	45	0.5020801456531563
85	46	0.4112340649528485
85	47	0.3516080704278352
85	48	0.2609907082799031
85	49	0.1068488593233068
85	50	-0.4375440896248826
85	51	-1.9732849491911404
85	52	1.9805213416228173
85	53	1.4341770322981195
85	54	1.6092332499148654
85	55	1.9924791351309197
85	56	-0.0812919783259624
85	57	-1.2567612539723982
85	58	-1.9898512882406589
85	59	1.9439287509129670
85	60	-1.2514184629479703
85	61	-1.7098394111988560
85	62	-1.9094590934133751
85	63	-1.9992043319834492
85	64	-1.9808175510377029
85	65	-1.8943580834479186
85	66	-1.7598017494609979
85	67	-1.7193124527169503
85	68	-1.7256971175545481
85	69	-1.3663159452858189
85	70	-1.6924575752027247
85	71	-1.7987308635692278
85	72	-1.8973061884868516
85	73	-1.9666463145482918
85	74	-1.9917779985649455
85	75	-2.0047090710443478
85	76	-1.7492859894953658
85	77	-0.6540938767449900
85	78	-0.7208219023478182
85	79	-1.9430874372066358
85	80	-1.7317610011832245
85	81	-1.4596909235916891
85	82	-1.0139540622438721
85	83	-0.4765298377804763
85	84	0.0041725323111817
85	85	0.4178184783003134
85	86	0.7202242055187181
85	87	0.9369216105154655
85	88	1.1414563722008897
85	89	1.3232102630095912
85	90	1.4894392796860836
85	91	1.6405739281534930
85	92	1.7778438814750812
85	93	1.8953458245545052
85	94	1.9795374164637300
85	95	2.0035876846290557
85	96	1.9934214122463252
85	97	1.9361946126865663
85	98	1.8242165168980682
85	99	1.6601732741904665
86	0	1.9519498685839907
86	1	1.9552179767364535
86	2	1.9590115168182625
86	3	1.9629124527717956
86	4	1.9669096161622077
86	5	1.9708572082320552
86	6	1.9772426399946030
86	7	1.9832769528013605
86	8	1.9887211120485360
86	9	1.9934802863789389
86	10	1.9975125125563633
86	11	2.0007683314441844
86	12	2.0031669680408517
86	13	2.0046724648649379
86	14	2.0050760586185326
86	15	2.0037119505009815
86	16	1.9991841061069948
86	17	1.9888987379084035
86	18	1.9685384693834063
86	19	1.9317238500455109
86	20	1.8700908044709550
86	21	1.7733267691265491
86	22	1.6285886718737470
86	23	1.4174147566386746
86	24	1.1072316985881623
86	25	0.6325067625229364
86	26	-0.1315429853779072
86	27	-1.2142452222285725
86	28	-1.9337476370385445
86	29	-1.9523336014588923
86	30	-1.7123202027674123
86	31	-1.3957483340146253
86	32	-0.9860983397282335
86	33	-0.3619520497373244
86	34	0.8316811217408711
86	35	1.9930459738934923
86	36	1.3567942954469565
86	37	-1.4315008715617816
86	38	-1.8106324385928712
86	39	-1.5018338857436950
86	40	-1.6055696999124902
86	41	-1.9433175931691928
86	42	-1.5604965145677014
86	43	-0.0138652411251266
86	44	0.5528840974183082
86	45	0.6938015995269882
86	46	0.6297212179566514
86	47	0.5785178333540398
86	48	0.5159096308782279
86	49	0.3803144058087761
86	50	-0.0801913814207093
86	51	-1.8003118621332079
86	52	0.0092951019945305
86	53	1.9886844899349660
86	54	1.7854237697172151
86	55	0.3587742264015564
86	56	-1.0724251861910952
86	57	-1.7506055500795150
86	58	-0.2577553695356181
86	59	0.5076599926751234
86	60	-1.3861569230801927
86	61	-1.7733975353757994
86	62	-1.9503960131957121
86	63	-2.0042327923011998
86	64	-1.9470982307301099
86	65	-1.8212560595721858
86	66	-1.6311622823862448
86	67	-1.5462018728535794
86	68	-1.5478782543458631
86	69	-1.7885996118951133
86	70	-1.4302716859680837
86	71	-1.6033090727181900
86	72	-1.7423649245988511
86	73	-1.8519509671301357
86	74	-1.8861158808718412
86	75	-1.9190675526624270
86	76	-1.9116929826211733
86	77	-1.8738054258913348
86	78	-1.6885791237008350
86	79	-1.4073471325161164
86	80	-1.0665134455128518
86	81	-0.6588755152420653
86	82	-0.2046874528917964
86	83	0.1753593056678231
86	84	0.4783455486075860
86	85	0.7296015033781544
86	86	0.9053297288133679
86	87	1.0572626254211104
86	88	1.1895161850376532
86	89	1.3191071630782689
86	90	1.4546114450229006
86	91	1.5907016897281230
86	92	1.7240626918881876
86	93	1.8497423797098034
86	94	1.9548697719994894
86	95	1.9960971619852108
86	96	2.0009113441464930
86	97	1.9559112988972589
86	98	1.8623103351005630
86	99	1.7206619419119409
87	0	1.9010123297748263
87	1	1.9041721775613296
87	2	1.9079350231336007
87	3	1.9117726049122683
87	4	1.9157696442224363
87	5	1.9197783144116634
87	6	1.9266844118766919
87	7	1.9335823320043717
87	8	1.9403166650456112
87	9	1.9468799084684532
87	10	1.9532611105135675
87	11	1.9597445132544220
87	12	1.9661971506375349
87	13	1.9729438739833167
87	14	1.9804469392825672
87	15	1.9886715802047774
87	16	1.9970209522028404
87	17	2.0035662211569631
87	18	2.0043187886136851
87	19	1.9926602858221290
87	20	1.9595661772240223
87	21	1.8945286471373988
87	22	1.7863812993185233
87	23	1.6221090006972541
87	24	1.3812709311380866
87	25	1.0240897313051245
87	26	0.4687305723137279
87	27	-0.4207146229119129
87	28	-1.5160017236900383
87	29	-1.9941075702756579
87	30	-1.8902936455117310
87	31	-1.6176465800127720
87	32	-1.2704975267918335
87	33	-0.7791075703961234
87	34	0.1226980092417432
87	35	1.7060113664444700
87	36	1.7640816323817305
87	37	0.1896158914772216
87	38	-1.8558262189276458
87	39	-2.0004030444893202
87	40	-1.9745557269648597
87	41	-1.5709584860345260
87	42	-0.6238235182078233
87	43	0.2422457386244381
87	44	0.6820991643909722
87	45	0.8327942598050574
87	46	0.8008386356451535
87	47	0.7597200466917008
87	48	0.7141888459910383
87	49	0.5719029130194042
87	50	0.1215319746193128
87	51	-1.5223655110989245
87	52	-1.6176779335023834
87	53	-0.6396482251348522
87	54	-0.7452810247664893
87	55	-1.2062427274669207
87	56	-1.6560942669573819
87	57	-1.9981233133448095
87	58	1.3729621289598555
87	59	-0.3544942829627570
87	60	-1.5320108183509040
87	61	-1.8613125743676986
87	62	-1.9913387318378759
87	63	-1.9857189519704601
87	64	-1.8695975888557039
87	65	-1.6817261473032972
87	66	-1.4554069377420009
87	67	-1.3280988363144914
87	68	-1.3218524880101949
87	69	-1.6009947759869911
87	70	-0.9964074340187956
87	71	-1.3575297016901731
87	72	-1.5275811002487039
87	73	-1.6526837170691160
87	74	-1.6685873880933269
87	75	-1.6543417563588783
87	76	-1.5663940274239065
87	77	-1.4382544408664462
87	78	-1.1739477383690871
87	79	-0.7915622160903970
87	80	-0.3518282526568501
87	81	0.0187433222721733
87	82	0.3465038374001848
87	83	0.5844703092931873
87	84	0.7694287056447547
87	85	0.9213879340445051
87	86	1.0193980998876429
87	87	1.1013824621680728
87	88	1.1739912639338126
87	89	1.2543684606923833
87	90	1.3528977818464298
87	91	1.4672496051515127
87	92	1.5951124127226644
87	93	1.7334676862507135
87	94	1.8757827686461848
87	95	1.9529774720595698
87	96	1.9999225588065184
87	97	1.9938834150614446
87	98	1.9346307221731520
87	99	1.8236877091054762
88	0	1.8525308588954190
88	1	1.8549422939073417
88	2	1.8578712241586259
88	3	1.8606909060915213
88	4	1.8635886551671987
88	5	1.8664004557627749
88	6	1.8714866715070491
88	7	1.8765100966528678
88	8	1.8813283382897554
88	9	1.8860330423763259
88	10	1.8907689007195836
88	11	1.8961684391985283
88	12	1.9017579627657859
88	13	1.9088368508610669
88	14	1.9184692841119517
88	15	1.9314494131309550
88	16	1.9483500089770955
88	17	1.9684501305941777
88	18	1.9888109589020444
88	19	2.0030792153762667
88	20	2.0015062426609473
88	21	1.9722060317244146
88	22	1.9034850903551050
88	23	1.7847613599878904
88	24	1.6034881414406041
88	25	1.3371938867203135
88	26	0.9408439389464052
88	27	0.3235106007434256
88	28	-0.6493684770476711
88	29	-1.6896593094553687
88	30	-2.0010896567923009
88	31	-1.8447467822503858
88	32	-1.5640374067250988
88	33	-1.1757542163772348
88	34	-0.5266004517072042
88	35	0.9148764634872546
88	36	1.9754769118389195
88	37	1.0230545936205322
88	38	-0.4987222169039739
88	39	-1.1998675297150374
88	40	-1.0697788462308004
88	41	-0.5456303639912398
88	42	-0.0633704097204913
88	43	0.3837872325163104
88	44	0.7245029576785884
88	45	0.8922312423339542
88	46	0.9003018940291753
88	47	0.8705506856986426
88	48	0.8244933318480939
88	49	0.6413970799851653
88	50	0.0927694611748363
88	51	-1.3173167269360981
88	52	-1.9988274730011353
88	53	-1.8016744928032664
88	54	-1.6842923378730947
88	55	-1.7849896208732794
88	56	-1.9642271324114746
88	57	-1.2262047429516816
88	58	1.9689955389718696
88	59	-0.9168212119185090
88	60	-1.6869282812855377
88	61	-1.9384768342341052
88	62	-2.0037362490000050
88	63	-1.9328577586009987
88	64	-1.7526311884189674
88	65	-1.4891944510305917
88	66	-1.2292014317750142
88	67	-1.0786770621339017
88	68	-1.0597608396130838
88	69	-1.2597993266919569
88	70	1.0660346552459077
88	71	-0.9784101720796854
88	72	-1.1878226940082302
88	73	-1.3044152366173138
88	74	-1.2823031877538378
88	75	-1.1497952033293231
88	76	-0.9564758591219276
88	77	-0.7484475406383960
88	78	-0.4641024965473317
88	79	-0.1217351724669531
88	80	0.2131791744757654
88	81	0.4701713374398958
88	82	0.6828837457782202
88	83	0.8289555075984927
88	84	0.9402020038631783
88	85	1.0291843246167607
88	86	1.0763588972891047
88	87	1.1065247588359193
88	88	1.1295413968542238
88	89	1.1664939319171572
88	90	1.2269389290773118
88	91	1.3108761912292837
88	92	1.4204336118847007
88	93	1.5616282808107635
88	94	1.7380659390927566
88	95	1.8565498819770800
88	96	1.9539915232880083
88	97	2.0016208315487978
88	98	1.9892343347350880
88	99	1.9165155136468339
89	0	1.8140893643501479
89	1	1.8156257361225296
89	2	1.8173157947625640
89	3	1.8189157628613553
89	4	1.8204293456960370
89	5	1.8216780896279392
89	6	1.8241870581603625
89	7	1.8263028030177708
89	8	1.8277763934085660
89	9	1.8289091081307538
89	10	1.8297809667127996
89	11	1.8307727797027620
89	12	1.8327335075218882
89	13	1.8362192726018280
89	14	1.8430024213271747
89	15	1.8548204715702419
89	16	1.8734977440069036
89	17	1.8999348078036371
89	18	1.9331376515254022
89	19	1.9683590483421232
89	20	1.9964120170017687
89	21	2.0041534895955184
89	22	1.9775817431321692
89	23	1.9052198254609745
89	24	1.7779985593859231
89	25	1.5839541456295927
89	26	1.3005308619806977
89	27	0.8826756578626973
89	28	0.2337317316992333
89	29	-0.7715110539737112
89	30	-1.7560759684423393
89	31	-1.9993450679398008
89	32	-1.8518603320051175
89	33	-1.5659516406859531
89	34	-1.1027503006597836
89	35	-0.1052826090622806
89	36	1.8984755133707929
89	37	1.5201808500238698
89	38	0.5968717756677179
89	39	0.0280792144497740
89	40	-0.0596113287087901
89	41	0.1112436837809207
89	42	0.2784235053857638
89	43	0.4711850942996953
89	44	0.6936404135880705
89	45	0.8403341631884655
89	46	0.8663404249830110
89	47	0.8194769945215683
89	48	0.7228974921920931
89	49	0.4435018124000952
89	50	-0.1843419956186548
89	51	-1.1725050821648764
89	52	-1.8012040634584863
89	53	-1.9832515605909193
89	54	-1.9997412894385069
89	55	-2.0019145019777307
89	56	-1.8919067888752554
89	57	0.0299859682671180
89	58	1.7252294815906379
89	59	-1.2932377460192093
89	60	-1.8282833047920635
89	61	-1.9910482512011380
89	62	-1.9781539595842659
89	63	-1.8312028291283287
89	64	-1.5793948227753292
89	65	-1.2393302052432400
89	66	-0.9603603015253995
89	67	-0.7988811898052504
89	68	-0.7577302854071990
89	69	-0.8627587848994867
89	70	-1.3277280725171487
89	71	-0.2888791536851723
89	72	-0.6603824500351571
89	73	-0.7549038506749230
89	74	-0.6962592738081143
89	75	-0.4935415574367494
89	76	-0.2756258831308888
89	77	-0.0729384476447750
89	78	0.1481135202230220
89	79	0.3727897268782504
89	80	0.5860068682871966
89	81	0.7612484543754997
89	82	0.8949875116382335
89	83	0.9806005016952742
89	84	1.0409815393083164
89	85	1.0850594077374813
89	86	1.0939854702780185
89	87	1.0857899998715141
89	88	1.0728425789196769
89	89	1.0742467867590979
89	90	1.0898512383190506
89	91	1.1071598977239954
89	92	1.1424242108654774
89	93	1.2883110474440012
89	94	1.5548332482449074
89	95	1.7575201002673650
89	96	1.9072284896523557
89	97	1.9906443002862306
89	98	1.9980221797311568
89	99	1.9312747996567574
90	0	1.7876647530628491
90	1	1.7884785015073339
90	2	1.7893695806208489
90	3	1.7898998541719706
90	4	1.7901758947742004
90	5	1.7900106718606419
90	6	1.7901233967570100
90	7	1.7893615928463058
90	8	1.7876397357326166
90	9	1.7849363676397612
90	10	1.7814376892911992
90	11	1.7775610211976192
90	12	1.7740259974567283
90	13	1.7714067427493436
90	14	1.7720177465285045
90	15	1.7779653891837004
90	16	1.7920258124065958
90	17	1.8166193601866401
90	18	1.8530522575102151
90	19	1.8993430419067512
90	20	1.9489044883719553
90	21	1.9893793633417980
90	22	2.0047474064738000
90	23	1.9801363933443661
90	24	1.9053695240735995
90	25	1.7732348612939388
90	26	1.5738853135676736
90	27	1.2883193004132250
90	28	0.8745210238518438
90	29	0.2434265605900173
90	30	-0.7151351786012616
90	31	-1.6682002789360031
90	32	-1.9933241149835754
90	33	-1.9265923772539670
90	34	-1.6599419533863677
90	35	-1.1128734684151291
90	36	0.4980516009905933
90	37	1.9499174232140357
90	38	1.3191919127587468
90	39	0.8323842084977225
90	40	0.6118187331066723
90	41	0.5697356070621739
90	42	0.5647711523931463
90	43	0.5883651939246589
90	44	0.6715835696995649
90	45	0.7417962614495961
90	46	0.7571035762943700
90	47	0.6302227575816397
90	48	0.4614246222436149
90	49	0.1444349464268002
90	50	-0.3563540461428362
90	51	-0.8891485108319046
90	52	-1.2394671149575698
90	53	-1.4903731963540539
90	54	-1.6668282639914096
90	55	-1.5624039744533063
90	56	-0.8632960089945085
90	57	1.2192007854615594
90	58	-0.1485490763227270
90	59	-1.6525901792870068
90	60	-1.9579010344677563
90	61	-1.9942723900059549
90	62	-1.8647742922717776
90	63	-1.6125263050845626
90	64	-1.2731857993220197
90	65	-0.9012986617596428
90	66	-0.6227262365729100
90	67	-0.4559474703391900
90	68	-0.3890281165128390
90	69	-0.4270784942083974
90	70	-0.5099703562640711
90	71	-1.2398001110372630
90	72	0.0814056205049979
90	73	-0.1235396840111063
90	74	-0.1248029289453653
90	75	0.0696614848575317
90	76	0.2522905377502507
90	77	0.4120069201171573
90	78	0.5667940897636060
90	79	0.7120369888309529
90	80	0.8439697513878706
90	81	0.9459313351727440
90	82	1.0304299558172307
90	83	1.0751979537460281
90	84	1.1010814858638736
90	85	1.1153594232356157
90	86	1.0966465826140750
90	87	1.0563800533862759
90	88	0.9947688137545568
90	89	0.9059118253139106
90	90	0.6948865017910495
90	91	-0.3317124015561392
90	92	-1.9998712530656118
90	93	-1.9277735863731631
90	94	0.5043023580377142
90	95	1.4872239231148288
90	96	1.8272824507125036
90	97	1.9798540713013402
90	98	1.9965311839174866
90	99	1.9092683316780896
91	0	1.7722338466003116
91	1	1.7725597239551090
91	2	1.7728729648443118
91	3	1.7726805255957019
91	4	1.7720703660381210
91	5	1.7708804998238732
91	6	1.7692166607980582
91	7	1.7663108906398755
91	8	1.7609971846429295
91	9	1.7560488290615863
91	10	1.7487469471973625
91	11	1.7402766946095662
91	12	1.7313727929828007
91	13	1.7221040218351313
91	14	1.7151618827891335
91	15	1.7126670206970804
91	16	1.7178400221588481
91	17	1.7341310072854625
91	18	1.7647852136818067
91	19	1.8107634194779587
91	20	1.8694198306426177
91	21	1.9318889760698836
91	22	1.9829653923690076
91	23	2.0046959910473499
91	24	1.9823336900252742
91	25	1.9074903586610714
91	26	1.7755626397600033
91	27	1.5805240389869575
91	28	1.3076196701961844
91	29	0.9238244529738164
91	30	0.3653074392370887
91	31	-0.4257470390154693
91	32	-1.2749213646649236
91	33	-1.8493096712225043
91	34	-2.0001219257097729
91	35	-1.8252909729391071
91	36	-1.2289559980034954
91	37	0.8935571987844514
91	38	1.9064133921694382
91	39	1.4429630424274116
91	40	1.1336090932857896
91	41	0.9705910435419635
91	42	0.8655212852734444
91	43	0.7913830384307970
91	44	0.7664849270252178
91	45	0.7506245387513943
91	46	0.6916433232747198
91	47	0.5605936749025584
91	48	0.3765957919263131
91	49	0.1338037354766827
91	50	-0.1640361674615183
91	51	-0.4162902306397332
91	52	-0.5300019332863030
91	53	-0.6390911695143048
91	54	-0.6784926754458240
91	55	-0.3443308296190667
91	56	0.6518430124724482
91	57	1.9375097050495733
91	58	-1.4500907305863553
91	59	-1.9397207962605911
91	60	-1.9938382949445732
91	61	-1.8421423473717196
91	62	-1.5619682008274063
91	63	-1.2094998390566301
91	64	-0.8219114170316055
91	65	-0.4780741324393431
91	66	-0.2264716912880026
91	67	-0.0659984828906142
91	68	0.0217330060376464
91	69	0.0361833308438168
91	70	0.0612051500228252
91	71	0.0544857052414955
91	72	-0.0430968823059038
91	73	0.5060911872881048
91	74	0.4194756946596306
91	75	0.5519582629735619
91	76	0.6266234078975055
91	77	0.7209206532682035
91	78	0.8153482428937596
91	79	0.9034587908338539
91	80	0.9835367355461517
91	81	1.0414143449931814
91	82	1.0812426230407028
91	83	1.0987870419953034
91	84	1.0852093836344503
91	85	1.0445982478668969
91	86	0.9547030112609659
91	87	0.8380070715397225
91	88	0.5999861642580552
91	89	0.0305716267428405
91	90	-1.8600940881178447
91	91	-0.7849184967809156
91	92	0.3849587340455082
91	93	-0.3998926823846143
91	94	-1.6459316363455296
91	95	-1.0171606007086218
91	96	1.2904655838202539
91	97	1.8679996036104729
91	98	2.0031239346681904
91	99	1.9244705910266857
92	0	1.7653326200556188
92	1	1.7653935268506471
92	2	1.7653811650487889
92	3	1.7647574262294399
92	4	1.7636330660350508
92	5	1.7618079604157988
92	6	1.7590451474587405
92	7	1.7546708924978640
92	8	1.7485315588031805
92	9	1.7403983831162373
92	10	1.7302012700922009
92	11	1.7180653590666668
92	12	1.7000661547413347
92	13	1.6893733133649920
92	14	1.6750476366668900
92	15	1.6634893792341787
92	16	1.6579560063794490
92	17	1.6622945583081412
92	18	1.6809733258050463
92	19	1.7172246104277207
92	20	1.7722641580535401
92	21	1.8421797500014183
92	22	1.9160372400598651
92	23	1.9764222967325027
92	24	2.0042464208769979
92	25	1.9853935278661812
92	26	1.9136298273804422
92	27	1.7875885633368067
92	28	1.6047382678827511
92	29	1.3561924781034336
92	30	1.0238739867184465
92	31	0.5882554879641069
92	32	0.0520304567874970
92	33	-0.6062158361445914
92	34	-1.3237136699866601
92	35	-1.8649264603821292
92	36	-1.9842311432811626
92	37	-1.5414267381068669
92	38	0.1751403620070674
92	39	1.9970207512440943
92	40	1.6785500457351952
92	41	1.3996126174352919
92	42	1.2017335226442565
92	43	1.0536803917322644
92	44	0.9513851387705616
92	45	0.8677263159476853
92	46	0.7706469393836468
92	47	0.6442070980709849
92	48	0.4958858816199515
92	49	0.3374637470043055
92	50	0.1883790838458441
92	51	0.0988265162676289
92	52	0.1265411885787804
92	53	0.1939314144938063
92	54	0.4022427195822004
92	55	0.9747812840997109
92	56	1.9878025744410004
92	57	-1.3865777815383959
92	58	-1.9724847629205715
92	59	-1.9553305879672092
92	60	-1.7170165668908752
92	61	-1.3707759292764763
92	62	-1.0010899244560749
92	63	-0.6349705970928442
92	64	-0.2444079259752912
92	65	0.0246872307946706
92	66	0.2252931802615341
92	67	0.3631843540171408
92	68	0.4531836548993385
92	69	0.4940170187389067
92	70	0.5441715334988872
92	71	0.5891652483675911
92	72	0.6376510427091998
92	73	0.6802366180561181
92	74	1.1801793385986019
92	75	0.8873436987392278
92	76	0.9155138842267109
92	77	0.9674365980122399
92	78	1.0086947299003142
92	79	1.0390308294116470
92	80	1.0624327060741263
92	81	1.0687200163722426
92	82	1.0569599329884132
92	83	1.0198625226107230
92	84	0.9439339181409325
92	85	0.8306167835894486
92	86	0.6256625999677823
92	87	0.3319982475517654
92	88	-0.1914882512722833
92	89	-1.1278373394197905
92	90	-1.9845646461520952
92	91	-1.6937996068435384
92	92	-1.2615984892531575
92	93	-1.3194735333982341
92	94	-1.7393136134402061
92	95	-1.9983511164739753
92	96	-0.2774065267499435
92	97	1.5013515564270066
92	98	1.9645735437039420
92	99	1.9575721341113153
93	0	1.7643263392523634
93	1	1.7643013297308627
93	2	1.7641683599667808
93	3	1.7633593732828474
93	4	1.7619780754067296
93	5	1.7597779316663724
93	6	1.7564524827566539
93	7	1.7513088392592342
93	8	1.7440336253725961
93	9	1.7346620445044534
93	10	1.7223389795376540
93	11	1.7075915694304498
93	12	1.6898251924761303
93	13	1.6706383409004406
93	14	1.6499182964429246
93	15	1.6300171637634040
93	16	1.6138424418405257
93	17	1.6051500947780062
93	18	1.6090330701580102
93	19	1.6297775240868502
93	20	1.6715738896553194
93	21	1.7350875924667761
93	22	1.8152839302071930
93	23	1.8995372206894559
93	24	1.9687994041703456
93	25	2.0031879848350371
93	26	1.9895645977407155
93	27	1.9240355270706120
93	28	1.8079216635939319
93	29	1.6422205801870671
93	30	1.4254823000510635
93	31	1.1584869055664699
93	32	0.8492560821549056
93	33	0.4816902204786027
93	34	0.0277348795640566
93	35	-0.5465952044988154
93	36	-1.2502567555617434
93	37	-1.8780243695246073
93	38	-1.9338860976454437
93	39	-1.1888572499591448
93	40	1.1250588884919503
93	41	1.9782740500535567
93	42	1.7198095935627922
93	43	1.4850524120989486
93	44	1.3091264670439891
93	45	1.1696913866828071
93	46	1.0454407878936496
93	47	0.9289127752808816
93	48	0.8215791615925049
93	49	0.7326431269506550
93	50	0.6792543039012516
93	51	0.6951416494169018
93	52	0.8357815830055626
93	53	1.1099805154412046
93	54	1.6233507890691719
93	55	1.1545423079864625
93	56	-1.6951531317701776
93	57	-1.9997866924783587
93	58	-1.7782315365630725
93	59	-1.4066041343695035
93	60	-1.0151972097758821
93	61	-0.6476033894864498
93	62	-0.3276213838371455
93	63	-0.0343221164277083
93	64	0.2589055734329771
93	65	0.4510936338487712
93	66	0.6022463520735183
93	67	0.7142409969954985
93	68	0.7949771982236110
93	69	0.8421361013656965
93	70	0.8899120035921257
93	71	0.9335783269692318
93	72	0.9743479347323019
93	73	1.0144810793323771
93	74	1.0465413199565303
93	75	1.0785182783379936
93	76	1.1307470488013269
93	77	1.1395366246544909
93	78	1.1407156542567150
93	79	1.1288636086861152
93	80	1.1091596826603902
93	81	1.0715720675232847
93	82	1.0113396913336996
93	83	0.9175838604639460
93	84	0.7709592419289972
93	85	0.5727361141749856
93	86	0.2385418211382939
93	87	-0.2141600205376063
93	88	-0.8156079950987632
93	89	-1.4394152262452320
93	90	-1.8665901749350322
93	91	-2.0013925684055174
93	92	-1.9670012072244247
93	93	-1.9671114133000733
93	94	-1.9758445885950260
93	95	-1.6575895813066936
93	96	-0.2249475133430292
93	97	1.3093739921376639
93	98	1.9217035640839368
93	99	1.9606479221673618
94	0	1.7669517016112282
94	1	1.7669327700058184
94	2	1.7668259940218876
94	3	1.7659919366411372
94	4	1.7645419142678140
94	5	1.7622635582754245
94	6	1.7586628055580391
94	7	1.7528869541881837
94	8	1.7454437770541658
94	9	1.7351755570499283
94	10	1.7218217682381585
94	11	1.7053437729479404
94	12	1.6852376930664594
94	13	1.6624335989434553
94	14	1.6367091440780823
94	15	1.6098502631298839
94	16	1.5842481059749602
94	17	1.5633078366992279
94	18	1.5519939654923782
94	19	1.5549672990212109
94	20	1.5781668352659812
94	21	1.6254820362224347
94	22	1.6971374300101663
94	23	1.7871269506711260
94	24	1.8814976019588319
94	25	1.9595911417165763
94	26	2.0011786124758100
94	27	1.9942715813869771
94	28	1.9369163794425326
94	29	1.8326180791770703
94	30	1.6860706206871423
94	31	1.5036628550156022
94	32	1.2950390185915117
94	33	1.0588957399319114
94	34	0.7856446777543460
94	35	0.4608057120488667
94	36	0.0551881248812816
94	37	-0.4840896538499542
94	38	-1.1944928168138114
94	39	-1.8590502790818635
94	40	-1.9576799049436269
94	41	-1.4346379582751683
94	42	-0.1489795975320216
94	43	1.6681499019680417
94	44	1.9963795830164661
94	45	1.8821653203255500
94	46	1.7491994938039535
94	47	1.6403271747704278
94	48	1.5631687816228814
94	49	1.5319283713897007
94	50	1.5625439188184507
94	51	1.6940212952844087
94	52	1.9598433746790938
94	53	0.7371895177939554
94	54	-1.4938464495914674
94	55	-1.9971863614716918
94	56	-1.8151170547960924
94	57	-1.3835858262074741
94	58	-0.9520680387461046
94	59	-0.5751920490933857
94	60	-0.2577076555791064
94	61	0.0161626323611716
94	62	0.2491779910078813
94	63	0.4651172668281311
94	64	0.6700400693383983
94	65	0.8133220087500118
94	66	0.9214306723555228
94	67	1.0075800489144831
94	68	1.0737417795700130
94	69	1.1182490310676889
94	70	1.1556967232320239
94	71	1.1877292474010679
94	72	1.2134778217837747
94	73	1.2354308170056212
94	74	1.2500532764981709
94	75	1.2646308568630742
94	76	1.2523858187967416
94	77	1.2321836706604223
94	78	1.2313771453855231
94	79	1.1764105653370873
94	80	1.1162873852551323
94	81	1.0355051570648635
94	82	0.9246847528190199
94	83	0.7696321472604070
94	84	0.5454238442048517
94	85	0.2655458775512083
94	86	-0.1596886147300626
94	87	-0.6434748044146991
94	88	-1.1156866235193417
94	89	-1.4569769580252590
94	90	-1.6506610685356937
94	91	-1.7403551375914028
94	92	-1.6793320723901213
94	93	-1.0996627281266638
94	94	0.6233077390888782
94	95	1.1145085545385078
94	96	1.5828476570057028
94	97	1.9105140626281769
94	98	1.9944975736766717
94	99	1.7514225188996453
95	0	1.7687032697938496
95	1	1.7686942025320136
95	2	1.7686342107629891
95	3	1.7677565705255545
95	4	1.7662763699129653
95	5	1.7639353242463220
95	6	1.7602674027585639
95	7	1.7556912479467830
95	8	1.7465558081394026
95	9	1.7357732150739640
95	10	1.7218797731935620
95	11	1.7045577427229259
95	12	1.6832127678628044
95	13	1.6582658305387556
95	14	1.6296083970984758
95	15	1.5985473126376324
95	16	1.5670770041199578
95	17	1.5382301386361537
95	18	1.5166481921906014
95	19	1.5071407568072823
95	20	1.5162755697112458
95	21	1.5494194581451999
95	22	1.6095330652386408
95	23	1.6948014487657019
95	24	1.7961625528771215
95	25	1.8957806144848244
95	26	1.9712403164023016
95	27	2.0040098406855504
95	28	1.9863323916217486
95	29	1.9197904170000761
95	30	1.8101369895044790
95	31	1.6645135744355664
95	32	1.4922731883835274
95	33	1.2978725391353330
95	34	1.0770317105765546
95	35	0.8218866309665929
95	36	0.5157117202528690
95	37	0.1288807931991719
95	38	-0.3805453932468940
95	39	-1.0369723092811818
95	40	-1.6914035909184195
95	41	-1.9953714267695271
95	42	-1.8968178257486148
95	43	-1.5783287460489595
95	44	-1.1312121655391529
95	45	-0.6013699483567001
95	46	-0.0688243973311641
95	47	0.3553753724985312
95	48	0.5510596471340045
95	49	0.4489988241718941
95	50	-0.0101291337047270
95	51	-0.7254374670843712
95	52	-1.4334691779360669
95	53	-1.8863092209944925
95	54	-1.9942515252846849
95	55	-1.7423081484030614
95	56	-1.2966860501475514
95	57	-0.8501456308159762
95	58	-0.4646591470621478
95	59	-0.1407027704955724
95	60	0.1257540099526792
95	61	0.3550546274549199
95	62	0.5530822446359629
95	63	0.7396427131786449
95	64	0.9027971932078140
95	65	1.0221646148032315
95	66	1.1045237170959477
95	67	1.1763283531474495
95	68	1.2339332669324123
95	69	1.2753969854017300
95	70	1.3064166257064362
95	71	1.3310645742156169
95	72	1.3482408434349711
95	73	1.3601049624060493
95	74	1.3643461110390958
95	75	1.3645190063444819
95	76	1.3348735863609931
95	77	1.3162681791748936
95	78	1.2642634565582005
95	79	1.4004366976433886
95	80	1.1487292207330411
95	81	1.0412458602893004
95	82	0.9053891391093206
95	83	0.7258818971574849
95	84	0.4760123351542710
95	85	0.1858145592657564
95	86	-0.2179809019494047
95	87	-0.6117335280542513
95	88	-0.9404766443073054
95	89	-1.0427563837254561
95	90	-0.8353601401961031
95	91	-0.1738350829021280
95	92	0.9111755360836683
95	93	1.8373781801375895
95	94	1.6543493529070341
95	95	1.4126822332996902
95	96	1.1955572354514949
95	97	1.1046829334117909
95	98	1.0774131791091544
95	99	0.9536261637334202
96	0	1.7714872574215439
96	1	1.7715154968399858
96	2	1.7714713968142490
96	3	1.7706683911789214
96	4	1.7692238001679910
96	5	1.7669025485657384
96	6	1.7632159790140074
96	7	1.7576432503714632
96	8	1.7494738509802148
96	9	1.7385382516049201
96	10	1.7242301644410023
96	11	1.7063329255675403
96	12	1.6839328446444501
96	13	1.6576969913378570
96	14	1.6268029635019687
96	15	1.5924109492419252
96	16	1.5560904191709137
96	17	1.5204219262427641
96	18	1.4895754240315053
96	19	1.4682927600953699
96	20	1.4634107794876356
96	21	1.4812407301351815
96	22	1.5266896486010231
96	23	1.6012436385881252
96	24	1.7005454849740613
96	25	1.8113508691481133
96	26	1.9127505469252917
96	27	1.9821153076099731
96	28	2.0046017700661851
96	29	1.9766460134288109
96	30	1.9024863723472130
96	31	1.7890568246874645
96	32	1.6444851690722571
96	33	1.4764918786400407
96	34	1.2855803606878016
96	35	1.0677066804558006
96	36	0.8118870966810027
96	37	0.5002240636990133
96	38	0.1073852095329685
96	39	-0.3977067255752944
96	40	-1.0100431127635061
96	41	-1.5926997723047249
96	42	-1.9298023394279322
96	43	-2.0007244058676119
96	44	-1.9354643688356703
96	45	-1.8297860264571537
96	46	-1.7301545511126895
96	47	-1.6607114892444350
96	48	-1.6410018783175968
96	49	-1.6772908986929715
96	50	-1.7649101481093767
96	51	-1.8840828129473206
96	52	-1.9881127373482543
96	53	-1.9710042008664721
96	54	-1.7415059276772065
96	55	-1.3312713299226724
96	56	-0.8733731649246619
96	57	-0.4608929104835326
96	58	-0.1136031192076482
96	59	0.1767190398146848
96	60	0.4139762337546692
96	61	0.6180211496788336
96	62	0.7964228345132773
96	63	0.9613289806186783
96	64	1.0924965073283923
96	65	1.1913880106771622
96	66	1.2669225098850880
96	67	1.3236860816325700
96	68	1.3726236590739149
96	69	1.4101069470291618
96	70	1.4352722812929235
96	71	1.4532936717169151
96	72	1.4631452776769145
96	73	1.4665215726276111
96	74	1.4619504066337614
96	75	1.4500436938556229
96	76	1.4061712010818226
96	77	1.3678448593392507
96	78	1.3061639610037274
96	79	1.2105446788304657
96	80	1.0684957229750325
96	81	-1.8143837950662769
96	82	1.1271867377323970
96	83	0.8900756727504575
96	84	0.6743093352990057
96	85	0.4873786289232935
96	86	0.4572152199900931
96	87	0.8163180739018825
96	88	1.7341023663684467
96	89	0.0371471254930041
96	90	-0.8737261491227307
96	91	-0.8970095727021572
96	92	-0.8302113400421436
96	93	-0.8314194146441949
96	94	-0.8685579209489658
96	95	-0.7990081212034670
96	96	-0.6895689635789044
96	97	-0.5252705223514985
96	98	-0.3385233509464261
96	99	-0.1544324461265485
97	0	1.7747868506504529
97	1	1.7748674043357955
97	2	1.7748984874633622
97	3	1.7741973367428980
97	4	1.7728048268475711
97	5	1.7705306769967961
97	6	1.7669284651337789
97	7	1.7612142059720088
97	8	1.7528601738270408
97	9	1.7422335871091157
97	10	1.7277907903953171
97	11	1.7095972284901559
97	12	1.6864900387510653
97	13	1.6593885003461968
97	14	1.6269364875917305
97	15	1.5900049412805008
97	16	1.5498400537339914
97	17	1.5085582715153989
97	18	1.4697505317036677
97	19	1.4379638820156200
97	20	1.4200207050147742
97	21	1.4227738342473206
97	22	1.4524526495317505
97	23	1.5129442612619386
97	24	1.6037115736592211
97	25	1.7161935874752969
97	26	1.8333066889846883
97	27	1.9319961359047055
97	28	1.9918940715831828
97	29	2.0027013050879061
97	30	1.9647267575303902
97	31	1.8838355462992626
97	32	1.7666939200873493
97	33	1.6202650697135446
97	34	1.4495449152432043
97	35	1.2545211841810104
97	36	1.0280636197107567
97	37	0.7584953157717935
97	38	0.4296257884912453
97	39	0.0188312163705196
97	40	-0.4889590682993141
97	41	-1.0584042736032471
97	42	-1.5618488762010831
97	43	-1.8689303999294202
97	44	-1.9859084338000348
97	45	-2.0010006685318755
97	46	-1.9811342874160287
97	47	-1.9594503309892337
97	48	-1.9525333258289437
97	49	-1.9640738115697363
97	50	-1.9878556479180007
97	51	-2.0026991842706918
97	52	-1.9544625768742261
97	53	-1.7708416141217138
97	54	-1.4269105349842826
97	55	-0.9858136751579091
97	56	-0.5461632513393616
97	57	-0.1627189256238433
97	58	0.1578665105044027
97	59	0.4263055143784845
97	60	0.6462185616613403
97	61	0.8355700739051399
97	62	1.0013150838458420
97	63	1.1409906816539861
97	64	1.2475110315029834
97	65	1.3306911873389644
97	66	1.3962450084770550
97	67	1.4474703481403441
97	68	1.4864277811409390
97	69	1.5189428910311078
97	70	1.5382605338405859
97	71	1.5502169314390746
97	72	1.5537605042905436
97	73	1.5500794524326411
97	74	1.5380878751512916
97	75	1.5161175751447447
97	76	1.4593526835741348
97	77	1.4062548342773711
97	78	1.3240935533460880
97	79	1.2091026530155804
97	80	1.0601534209738708
97	81	0.8185521674585969
97	82	0.3742410850077974
97	83	-0.9099889796056622
97	84	-1.8920977399288967
97	85	-2.0024736193648676
97	86	-2.0017893168966823
97	87	-1.9690126603536404
97	88	-1.9521508594755435
97	89	-1.9068512673617044
97	90	-1.8149220057676905
97	91	-1.6770269322845583
97	92	-1.5098110111658762
97	93	-1.3727472175107320
97	94	-1.2777658705867774
97	95	-1.1989828769773252
97	96	-1.1035879276543599
97	97	-0.9980202871747930
97	98	-0.8890829410369268
97	99	-0.7772201346051637
98	0	1.7782068488312297
98	1	1.7783444953316139
98	2	1.7784752555449892
98	3	1.7778501949185912
98	4	1.7765413880169263
98	5	1.7743349015390104
98	6	1.7709627902116087
98	7	1.7652152874827791
98	8	1.7573093502453925
98	9	1.7462537153998698
98	10	1.7318371895045059
98	11	1.7135070420937104
98	12	1.6833927824831307
98	13	1.6623150541029228
98	14	1.6287498228123469
98	15	1.5899526147579282
98	16	1.5468371800882450
98	17	1.5010621715533583
98	18	1.4559592687321681
98	19	1.4152798451410502
98	20	1.3858578317598069
98	21	1.3747908872263879
98	22	1.3891674486373344
98	23	1.4345559003546928
98	24	1.5132877896871475
98	25	1.6207106248895831
98	26	1.7441538384421746
98	27	1.8627961270057809
98	28	1.9536303294746711
98	29	2.0001388048630324
98	30	1.9970972490368846
98	31	1.9482909691871000
98	32	1.8604992923289920
98	33	1.7390560451217989
98	34	1.5877444444592266
98	35	1.4100697028266425
98	36	1.2035676068667733
98	37	0.9612811245846541
98	38	0.6726825109197800
98	39	0.3217768057839349
98	40	-0.1064669644515900
98	41	-0.6075306777935157
98	42	-1.1251828147402660
98	43	-1.5537632573314313
98	44	-1.8222169078282711
98	45	-1.9482845627879462
98	46	-1.9919196676461925
98	47	-2.0019655978434301
98	48	-2.0028385323150695
98	49	-2.0017053723007718
98	50	-1.9890151226269999
98	51	-1.9320452348134005
98	52	-1.7856085014750491
98	53	-1.5131204871530775
98	54	-1.1241875367800713
98	55	-0.6856695853020728
98	56	-0.2703700027405710
98	57	0.0872768572323676
98	58	0.3864586375942762
98	59	0.6382505566619848
98	60	0.8460928753130558
98	61	1.0237312095891384
98	62	1.1686599532239665
98	63	1.2818130236275560
98	64	1.3713685090680294
98	65	1.4429964379962081
98	66	1.5001234302425517
98	67	1.5447801386618296
98	68	1.5785580688615979
98	69	1.6018025689386108
98	70	1.6159517277632733
98	71	1.6227469736967319
98	72	1.6210193707735692
98	73	1.6115663398855142
98	74	1.5937771421085483
98	75	1.5635859415322453
98	76	1.4950582679954441
98	77	1.4294961417293586
98	78	1.3300379413914423
98	79	1.1915046071904511
98	80	1.0007940344205299
98	81	0.6999542484851978
98	82	0.2067413725962564
98	83	-0.7616841103676729
98	84	-1.5098794136173213
98	85	-1.7957852279384603
98	86	-1.9488309408786300
98	87	-2.0031960904624508
98	88	-1.9858199088138684
98	89	-1.9342683871831194
98	90	-1.8481373885474564
98	91	-1.7400346013991972
98	92	-1.6220348098500097
98	93	-1.5195632821346448
98	94	-1.4370630037096268
98	95	-1.3700004811312101
98	96	-1.2960501560911033
98	97	-1.2264050650278349
98	98	-1.1662010366455586
98	99	-1.1105876401641959
99	0	1.7814081341293735
99	1	1.7816025641969815
99	2	1.7818268291725974
99	3	1.7812788803799104
99	4	1.7800263806375567
99	5	1.7778979072340317
99	6	1.7745326339747718
99	7	1.7692791626737119
99	8	1.7612212073173081
99	9	1.7503284099351892
99	10	1.7359293289790636
99	11	1.7175989939041854
99	12	1.6844668613943734
99	13	1.6658426998593328
99	14	1.6315299710473137
99	15	1.5914658409277287
99	16	1.5462008112785737
99	17	1.4970641831815867
99	18	1.4469131267148416
99	19	1.3991302722498828
99	20	1.3602362785617215
99	21	1.3373670772953699
99	22	1.3381200385102840
99	23	1.3692014622004383
99	24	1.4350060540686698
99	25	1.5338161071843845
99	26	1.6569121248767706
99	27	1.7868168133589317
99	28	1.9003988828848162
99	29	1.9767470545986645
99	30	2.0047598751860281
99	31	1.9845734258530823
99	32	1.9227060635470348
99	33	1.8263445369562699
99	34	1.6999612426452491
99	35	1.5443590168715131
99	36	1.3577238725321954
99	37	1.1379266499876703
99	38	0.8797434398807121
99	39	0.5729828611464336
99	40	0.2063831936734560
99	41	-0.2234533731023470
99	42	-0.6946215442374241
99	43	-1.1468124407273754
99	44	-1.5073213728788266
99	45	-1.7431868072574845
99	46	-1.8723789205874686
99	47	-1.9313541092945214
99	48	-1.9463053880951393
99	49	-1.9258749777889403
99	50	-1.8636493138009427
99	51	-1.7378157571517352
99	52	-1.5205898610490693
99	53	-1.1994580221138436
99	54	-0.8020765916014728
99	55	-0.3870138425522014
99	56	-0.0046765286540863
99	57	0.3240311022287720
99	58	0.6005264724412481
99	59	0.8340186664703186
99	60	1.0237863183232891
99	61	1.1729445303084749
99	62	1.2924310509577164
99	63	1.3896428723000196
99	64	1.4684739958545758
99	65	1.5320579675823560
99	66	1.5827383021730086
99	67	1.6219330374873082
99	68	1.6509117031722473
99	69	1.6700506105686861
99	70	1.6808038809101127
99	71	1.6826219495528991
99	72	1.6760901637388868
99	73	1.6615089574670687
99	74	1.6383314111792266
99	75	1.6004986390276335
99	76	1.5187786155221721
99	77	1.4390640359416196
99	78	1.3175704683560419
99	79	1.1450240148496080
99	80	0.8999554547132862
99	81	0.5149649222347794
99	82	-0.1844717211600140
99	83	-1.2470657226921931
99	84	-1.7448903495803549
99	85	-1.8753728332182646
99	86	-1.9792902018886400
99	87	-1.9983720805758964
99	88	-1.9716760953380219
99	89	-1.9166939009154536
99	90	-1.8400773322691615
99	91	-1.7580945557126981
99	92	-1.6809986871281204
99	93	-1.6167808738028766
99	94	-1.5612121075285632
99	95	-1.5109298443102237
99	96	-1.4567384840486253
99	97	-1.4108536898477502
99	98	-1.3801282823299228
99	99	-1.3581643438313442


==> SSC_SnapShot2D-k=0-x-t=30.00000000-MyIdum=-32123.dat <==
0	0	0.4835981033730844
0	1	0.4899236391852221
0	2	0.4966315059247461
0	3	0.5036141399712951
0	4	0.5108459174647375
0	5	0.5183146452831071
0	6	0.5260218036883744
0	7	0.5339937178399521
0	8	0.5460738241801339
0	9	0.5543109097580250
0	10	0.5628280687345191
0	11	0.5715370071009321
0	12	0.5804006393257749
0	13	0.5894464607524931
0	14	0.5985495877932210
0	15	0.6078191649277412
0	16	0.6172011210318966
0	17	0.6266683447277829
0	18	0.6362456168592294
0	19	0.6492049218568245
0	20	0.6589793935211012
0	21	0.6688300777977938
0	22	0.6847541311787568
0	23	0.6947711402850454
0	24	0.7047972870915170
0	25	0.7148338711466349
0	26	0.7248815496672604
0	27	0.7349669299732726
0	28	0.7451370352364783
0	29	0.7554118078723344
0	30	0.7711323653415452
0	31	0.7885055108057404
0	32	0.8085555421421478
0	33	0.8263627241861492
0	34	0.8442412002764872
0	35	0.8621746198342339
0	36	0.8804868129909330
0	37	0.9015560987231798
0	38	0.9201389430565003
0	39	0.9387068483726312
0	40	0.9597726946609805
0	41	0.9782139685376349
0	42	0.9966005715092863
0	43	1.0148986845949386
0	44	1.0331308111536333
0	45	1.0512715243121671
0	46	1.0693302099338051
0	47	1.0872931682181934
0	48	1.1051387828148920
0	49	1.1227853432138324
0	50	1.1402096060458842
0	51	1.1574870413638310
0	52	1.1745034959067431
0	53	1.1959184564757457
0	54	1.2123702455414558
0	55	1.2286195901330161
0	56	1.2446403981222094
0	57	1.2605194381350857
0	58	1.2762656115688242
0	59	1.2940465760547837
0	60	1.3115742152366390
0	61	1.3285904967319431
0	62	1.3452913271231590
0	63	1.3615080139947657
0	64	1.3751957450219487
0	65	1.3885658201787054
0	66	1.4081228020720733
0	67	1.4229204159361430
0	68	1.4351898004998027
0	69	1.4446630454395142
0	70	1.4522721908279259
0	71	1.4597935766162935
0	72	1.4672538578608947
0	73	1.4746629108020095
0	74	1.4820028853838902
0	75	1.4893257346069557
0	76	1.4965767821937792
0	77	1.5037766394445757
0	78	1.5109348270047342
0	79	1.5180355645987127
0	80	1.5221843936647861
0	81	1.5290977603582596
0	82	1.5359572544588729
0	83	1.5368410902432967
0	84	1.5434259203754435
0	85	1.5499837501564810
0	86	1.5565135607364089
0	87	1.5630147180656768
0	88	1.5694663929454753
0	89	1.5758298155648394
0	90	1.5820820236648585
0	91	1.5814391830904775
0	92	1.5872691425172309
0	93	1.5896212231354521
0	94	1.5951398556744518
0	95	1.6006618922968210
0	96	1.6061677254562132
0	97	1.6113573197559075
0	98	1.6125669591656373
0	99	1.6174323475204668
1	0	0.4902189602016462
1	1	0.4965999999427136
1	2	0.5033638495366703
1	3	0.5104021818172269
1	4	0.5176895568907072
1	5	0.5252151460368578
1	6	0.5329786773739685
1	7	0.5410055976603240
1	8	0.5530285032733763
1	9	0.5613193216958392
1	10	0.5698897598233936
1	11	0.5786503456125472
1	12	0.5875631981158219
1	13	0.5966559967919027
1	14	0.6058031543155652
1	15	0.6151159770015759
1	16	0.6245388718056177
1	17	0.6340466907185159
1	18	0.6436618379348721
1	19	0.6565643639715256
1	20	0.6663748040551818
1	21	0.6762589193184221
1	22	0.6920430950636114
1	23	0.7020906596464650
1	24	0.7121447500755483
1	25	0.7222065693005499
1	26	0.7322766590311020
1	27	0.7423820879501752
1	28	0.7525709390781099
1	29	0.7628623759917369
1	30	0.7784442086839979
1	31	0.7958524186091021
1	32	0.8158579397678386
1	33	0.8336924062113381
1	34	0.8515943872920536
1	35	0.8695474144654306
1	36	0.8878758977459333
1	37	0.9088827021109787
1	38	0.9274747171698352
1	39	0.9460492559372409
1	40	0.9670430333723989
1	41	0.9854862639100007
1	42	1.0038732736831657
1	43	1.0221688531884303
1	44	1.0403969880469044
1	45	1.0585307084059463
1	46	1.0765743804686823
1	47	1.0945124131276358
1	48	1.1123238634717154
1	49	1.1299228139688597
1	50	1.1472914391783899
1	51	1.1645028146556162
1	52	1.1814375574356204
1	53	1.2026147348436422
1	54	1.2189728223340521
1	55	1.2351227340666273
1	56	1.2510371659642925
1	57	1.2668069248014171
1	58	1.2845871496664325
1	59	1.3021772301825207
1	60	1.3195107997493585
1	61	1.3363318604895946
1	62	1.3528359650111206
1	63	1.3688536787087848
1	64	1.3824126294684473
1	65	1.3956519189505401
1	66	1.4169137680620325
1	67	1.4314910344946250
1	68	1.4436116035519988
1	69	1.4530239348652201
1	70	1.4606108963571676
1	71	1.4681097993385002
1	72	1.4755476309375095
1	73	1.4829346095590832
1	74	1.4902530358940418
1	75	1.4975548937679928
1	76	1.5047849656887902
1	77	1.5119645439241867
1	78	1.5191021019618192
1	79	1.5261833482871010
1	80	1.5304184559697367
1	81	1.5373158755737886
1	82	1.5441608476080473
1	83	1.5452479741979628
1	84	1.5518265306749948
1	85	1.5583799881411602
1	86	1.5649076192512967
1	87	1.5714091178710949
1	88	1.5778637642478996
1	89	1.5842325430635378
1	90	1.5904935904166355
1	91	1.5901176763632077
1	92	1.5959709991438704
1	93	1.5984819840000388
1	94	1.6040382799132711
1	95	1.6096030639122543
1	96	1.6151571673244862
1	97	1.6204037353640250
1	98	1.6218248552472023
1	99	1.6267660197035594
2	0	0.4971348379572734
2	1	0.5035714713876083
2	2	0.5103913378841752
2	3	0.5174853430054880
2	4	0.5248282158470813
2	5	0.5324104279616436
2	6	0.5402300312799483
2	7	0.5483116356424093
2	8	0.5602840900484052
2	9	0.5686280570224916
2	10	0.5772511037588034
2	11	0.5860625904224577
2	12	0.5950238617308140
2	13	0.6041627838206145
2	14	0.6133530589110295
2	15	0.6227080985232287
2	16	0.6321708436916038
2	17	0.6417180096726864
2	18	0.6513697508890374
2	19	0.6642200201047646
2	20	0.6740662402660680
2	21	0.6839835164752146
2	22	0.6996383089896325
2	23	0.7097158813463390
2	24	0.7197972854767466
2	25	0.7298836398557710
2	26	0.7399753825695964
2	27	0.7501000359291032
2	28	0.7603067088334980
2	29	0.7706138347953233
2	30	0.7860655650549443
2	31	0.8035082594620592
2	32	0.8234733080767078
2	33	0.8413342404055778
2	34	0.8592587445414432
2	35	0.8772302418582147
2	36	0.8955737311909412
2	37	0.9165212654232816
2	38	0.9351207861268749
2	39	0.9537000437786087
2	40	0.9746244551323275
2	41	0.9930675585390093
2	42	1.0114527763303718
2	43	1.0297435885973625
2	44	1.0479653867430845
2	45	1.0660875111876396
2	46	1.0841096147333087
2	47	1.1020165801507387
2	48	1.1197881144758934
2	49	1.1373321406921604
2	50	1.1546382002316360
2	51	1.1717771180502066
2	52	1.1886246231354036
2	53	1.2095677036164429
2	54	1.2258272223211133
2	55	1.2418731710453899
2	56	1.2576771250200398
2	57	1.2733336829441746
2	58	1.2909316260880184
2	59	1.3083374793690004
2	60	1.3254849842143825
2	61	1.3421200001312452
2	62	1.3584376039706303
2	63	1.3762867802170571
2	64	1.3897143128711094
2	65	1.4028204148814671
2	66	1.4236715263068189
2	67	1.4380438422974511
2	68	1.4500284705625670
2	69	1.4593882961728539
2	70	1.4669254567877990
2	71	1.4743735250552310
2	72	1.4817598113715793
2	73	1.4890948364096372
2	74	1.4963609759491621
2	75	1.5036102842796089
2	76	1.5107868983341328
2	77	1.5179127361692715
2	78	1.5249952501726798
2	79	1.5320214612652963
2	80	1.5362986387845141
2	81	1.5431409456059806
2	82	1.5499308346181748
2	83	1.5511631983455711
2	84	1.5576909040920501
2	85	1.5641937251627878
2	86	1.5706710966749367
2	87	1.5771228993566182
2	88	1.5835283327828260
2	89	1.5898478937668681
2	90	1.5960605061754236
2	91	1.5958686495992369
2	92	1.6016805224049557
2	93	1.6042704558131993
2	94	1.6097914331245684
2	95	1.6153221290346931
2	96	1.6208434064761137
2	97	1.6260599825326136
2	98	1.6275847935393641
2	99	1.6325021101745798
3	0	0.5043684895886845
3	1	0.5108613303798503
3	2	0.5177377690195034
3	3	0.5248879332181432
3	4	0.5322867080720389
3	5	0.5399258103194247
3	6	0.5478016812583566
3	7	0.5559381306363795
3	8	0.5678667655591783
3	9	0.5762637595266187
3	10	0.5849392024308894
3	11	0.5938012893274535
3	12	0.6028106078716639
3	13	0.6119952162935581
3	14	0.6212280938979744
3	15	0.6306260913538805
3	16	0.6401293102036549
3	17	0.6497162452497884
3	18	0.6594049149428944
3	19	0.6722085470503661
3	20	0.6820904987257360
3	21	0.6920408000742353
3	22	0.7075759505759454
3	23	0.7176831197853627
3	24	0.7277913374099101
3	25	0.7379016489568305
3	26	0.7480156622415033
3	27	0.7581600498384259
3	28	0.7683849251908603
3	29	0.7787080373961206
3	30	0.7940387495211896
3	31	0.8115173282903171
3	32	0.8314475121031657
3	33	0.8493360421933694
3	34	0.8672840090857158
3	35	0.8852747340011962
3	36	0.9036338378749442
3	37	0.9245281027586287
3	38	0.9451721859032952
3	39	0.9637664769165841
3	40	0.9846389120475704
3	41	1.0030902898179821
3	42	1.0214811553971090
3	43	1.0397737122413215
3	44	1.0579925071327327
3	45	1.0781179373270373
3	46	1.0961195204503593
3	47	1.1139927871599185
3	48	1.1317202479063442
3	49	1.1492039626819035
3	50	1.1664405308225285
3	51	1.1834986785147124
3	52	1.2022815655126022
3	53	1.2229985116473798
3	54	1.2391422745430347
3	55	1.2550647997982405
3	56	1.2727579696832745
3	57	1.2882703727897171
3	58	1.3056628123061138
3	59	1.3228570928273053
3	60	1.3417581361424369
3	61	1.3581635477211005
3	62	1.3762004219888648
3	63	1.3956905380735714
3	64	1.4089101435934348
3	65	1.4218042535427766
3	66	1.4441039781971856
3	67	1.4581792899727948
3	68	1.4699263214100293
3	69	1.4791282541299582
3	70	1.4867660833384304
3	71	1.4943184539714909
3	72	1.5018129330926968
3	73	1.5092604735220421
3	74	1.5166440187636199
3	75	1.5240153216330974
3	76	1.5313182292528205
3	77	1.5385759877043113
3	78	1.5457953337245611
3	79	1.5529651116190772
3	80	1.5574983487972125
3	81	1.5645008937684532
3	82	1.5714592211606411
3	83	1.5730900839352506
3	84	1.5798128968852010
3	85	1.5865207833175743
3	86	1.5932140099516165
3	87	1.5998924284617042
3	88	1.6065372765524304
3	89	1.6131103667329889
3	90	1.6195929421932955
3	91	1.6199715734108056
3	92	1.6261029216347067
3	93	1.6291788899060144
3	94	1.6350713935161298
3	95	1.6409963826521319
3	96	1.6469371126513495
3	97	1.6526102552994597
3	98	1.6548011287477089
3	99	1.6570731793663129
4	0	0.5118657271886092
4	1	0.5184147445334517
4	2	0.5253476591316090
4	3	0.5325538149751465
4	4	0.5400082416062674
4	5	0.5477038483812415
4	6	0.5556355247724701
4	7	0.5638263124142247
4	8	0.5757164115024971
4	9	0.5841656551616955
4	10	0.5928926179078754
4	11	0.6018043389035309
4	12	0.6108606680814481
4	13	0.6200898587165502
4	14	0.6293641647554455
4	15	0.6388037662908999
4	16	0.6483460372932298
4	17	0.6579711692773411
4	18	0.6676951518144971
4	19	0.6804552849174091
4	20	0.6903710535413757
4	21	0.7003524194974734
4	22	0.7157748102673438
4	23	0.7259094170865773
4	24	0.7360422445278851
4	25	0.7461742746655099
4	26	0.7563082332160304
4	27	0.7664699956174614
4	28	0.7767106448262182
4	29	0.7870472855963455
4	30	0.8022623722579707
4	31	0.8197742194400105
4	32	0.8396706668106058
4	33	0.8575839187807741
4	34	0.8755523218740229
4	35	0.8935591038195707
4	36	0.9119304904002368
4	37	0.9327717230289151
4	38	0.9533667108748393
4	39	0.9719623824390543
4	40	0.9927698931296842
4	41	1.0112175488032724
4	42	1.0296028474983236
4	43	1.0478846839350342
4	44	1.0660868293742487
4	45	1.0861325130489035
4	46	1.1040986635217602
4	47	1.1219257438272605
4	48	1.1415499085883425
4	49	1.1589661922435397
4	50	1.1761275347286877
4	51	1.1931006734735448
4	52	1.2117274342805036
4	53	1.2322165175317219
4	54	1.2482469113753241
4	55	1.2640505899944978
4	56	1.2815596064304930
4	57	1.2969434684020296
4	58	1.3141462031535802
4	59	1.3311483084212645
4	60	1.3517023234137158
4	61	1.3698077557998065
4	62	1.3875711963007449
4	63	1.4067253796943766
4	64	1.4197833152238208
4	65	1.4325138570397327
4	66	1.4561893288774346
4	67	1.4718529222660193
4	68	1.4834038225585371
4	69	1.4924861104368321
4	70	1.5001450031821200
4	71	1.5077197427971358
4	72	1.5152381465479399
4	73	1.5227115007299277
4	74	1.5301230777774808
4	75	1.5375244586977075
4	76	1.5448588255746307
4	77	1.5521506124338755
4	78	1.5594057732878976
4	79	1.5666145967704586
4	80	1.5712853886073248
4	81	1.5783350994485783
4	82	1.5853445329611178
4	83	1.5872291126614475
4	84	1.5940179695343544
4	85	1.6007967125892708
4	86	1.6075660592670167
4	87	1.6143254908814548
4	88	1.6210576087010740
4	89	1.6277247144492561
4	90	1.6343095121115616
4	91	1.6350432178848409
4	92	1.6413040597276951
4	93	1.6446456934687947
4	94	1.6506954344473204
4	95	1.6567887182952981
4	96	1.6629099267883531
4	97	1.6687828504078903
4	98	1.6713372858432940
4	99	1.6739853735384758
5	0	0.5196553608108579
5	1	0.5303910105012701
5	2	0.5372674853002992
5	3	0.5444237053758869
5	4	0.5518341737518278
5	5	0.5594938341796756
5	6	0.5673940813280748
5	7	0.5755568227148656
5	8	0.5873466006858864
5	9	0.5957732534010056
5	10	0.6044807416358380
5	11	0.6133745052804487
5	12	0.6224133521170846
5	13	0.6316255570259771
5	14	0.6408822364955483
5	15	0.6503068264567349
5	16	0.6598337962577630
5	17	0.6694447879466339
5	18	0.6791537330554539
5	19	0.6918328751305469
5	20	0.7017353100875268
5	21	0.7117021875933167
5	22	0.7269874102714079
5	23	0.7371063631541719
5	24	0.7472219680612789
5	25	0.7573350802978731
5	26	0.7674494357976394
5	27	0.7775901228903165
5	28	0.7878091567056976
5	29	0.7981229864032839
5	30	0.8132026562929916
5	31	0.8307554922920389
5	32	0.8506326517661382
5	33	0.8685767920117148
5	34	0.8865708333373974
5	35	0.9045979074931939
5	36	0.9229850306802926
5	37	0.9437827257985848
5	38	0.9643363124779717
5	39	0.9829333201658667
5	40	1.0036816090466698
5	41	1.0221232082991021
5	42	1.0404973804091340
5	43	1.0606476782012788
5	44	1.0788280082698398
5	45	1.0987956033323643
5	46	1.1167156922649280
5	47	1.1344823898118663
5	48	1.1539875095548766
5	49	1.1713183837407020
5	50	1.1883859514729955
5	51	1.2071520738825918
5	52	1.2256075124614398
5	53	1.2458586390911763
5	54	1.2617504832514013
5	55	1.2774088752177895
5	56	1.2947121884999295
5	57	1.3118211568274272
5	58	1.3288023370079340
5	59	1.3474338470929010
5	60	-0.0984978596730451
5	61	1.3891370647638699
5	62	1.4043129385797672
5	63	1.4249298000073356
5	64	1.4377700862566789
5	65	1.4502799987192054
5	66	1.4751799320545071
5	67	1.4922574727923907
5	68	1.5035468271941765
5	69	1.5124427401522498
5	70	1.5201884443443783
5	71	1.5278532963085107
5	72	1.5354652707636502
5	73	1.5430360020758012
5	74	1.5505493206948553
5	75	1.5580563554874010
5	76	1.5655002533584064
5	77	1.5729065028297897
5	78	1.5802804162126372
5	79	1.5876138856738571
5	80	1.5925155115540506
5	81	1.5997049932033238
5	82	1.6068613321732659
5	83	1.6091115321130169
5	84	1.6160717377682490
5	85	1.6230303238246493
5	86	1.6299886650338793
5	87	1.6369461815445097
5	88	1.6438872495721371
5	89	1.6507755053117810
5	90	1.6575956998570620
5	91	1.6588551129257731
5	92	1.6653964420484446
5	93	1.6691785956423288
5	94	1.6755547726120037
5	95	1.6819930043514419
5	96	1.6884795950408238
5	97	1.6947509492200961
5	98	1.6979083519524678
5	99	1.7011845835313113
6	0	0.5276632144561728
6	1	0.5383547096490345
6	2	0.5452873945488578
6	3	0.5524991354549400
6	4	0.5599645671088223
6	5	0.5676811138025035
6	6	0.5756372848411919
6	7	0.5838542724079995
6	8	0.5956148152433236
6	9	0.6040929474818224
6	10	0.6128508976926741
6	11	0.6217929791796581
6	12	0.6308773049855587
6	13	0.6401323538793712
6	14	0.6494285283016900
6	15	0.6588923975592778
6	16	0.6684559080154671
6	17	0.6781022593806215
6	18	0.6878435441491346
6	19	0.7004840681327688
6	20	0.7104167252139421
6	21	0.7204109444459833
6	22	0.7355943779438969
6	23	0.7457366278626738
6	24	0.7558725900789106
6	25	0.7660030757099567
6	26	0.7761328495158094
6	27	0.7862862950567727
6	28	0.7965163328149529
6	29	0.8068388385806295
6	30	0.8218111623416214
6	31	0.8393905139935989
6	32	0.8592334219577041
6	33	0.8771950008155889
6	34	0.8952019097327552
6	35	0.9132372016155438
6	36	0.9316284427330715
6	37	0.9523708875576190
6	38	0.9728720236026061
6	39	0.9914611437910714
6	40	1.0121415976772763
6	41	1.0305699683271321
6	42	1.0489269170222928
6	43	1.0690040028098287
6	44	1.0871520576621112
6	45	1.1070282000462470
6	46	1.1248947355634500
6	47	1.1425961585132483
6	48	1.1638153107005831
6	49	1.1810606405032205
6	50	1.1998802929219059
6	51	1.2184943995561144
6	52	1.2367825127442158
6	53	1.2568022517958284
6	54	1.2725625929822992
6	55	1.2899292966852667
6	56	1.3070321068984874
6	57	1.3239363830151047
6	58	1.3425247085344336
6	59	1.3626908486043514
6	60	1.3861630904886542
6	61	1.4054609707273489
6	62	1.4204020050359705
6	63	1.4423777156108346
6	64	1.4549969735116401
6	65	1.4690231499977557
6	66	1.4933036309219667
6	67	1.5099708618368628
6	68	1.5227106240404513
6	69	1.5330961857169165
6	70	1.5409282582121062
6	71	1.5486827422014824
6	72	1.5563876861934900
6	73	1.5640550141707077
6	74	1.5716691282670607
6	75	1.5792805597350998
6	76	1.5868326252962810
6	77	1.5943516870960726
6	78	1.6018424434647376
6	79	1.6092982794568433
6	80	1.6144274606498776
6	81	1.6217539439938826
6	82	1.6290539095074490
6	83	1.6316656767840099
6	84	1.6387933072765140
6	85	1.6459270275638662
6	86	1.6530687507111450
6	87	1.6602177920511918
6	88	1.6673601577699286
6	89	1.6744608673892167
6	90	1.6815065709628747
6	91	1.6832851886993876
6	92	1.6900954008778839
6	93	1.6943075939173033
6	94	1.7009954361116726
6	95	1.7077610275686317
6	96	1.7145922330485897
6	97	1.7212390061544742
6	98	1.7249804466188952
6	99	1.7288634375996443
7	0	0.5359226896801098
7	1	0.5465746071427477
7	2	0.5535623972387588
7	3	0.5608285130362459
7	4	0.5683477093997537
7	5	0.5761197938869499
7	6	0.5841304795336244
7	7	0.5924002593300529
7	8	0.6041345862629770
7	9	0.6126625062549408
7	10	0.6214691345094138
7	11	0.6304576666679770
7	12	0.6395855372100390
7	13	0.6488814307401641
7	14	0.6582150371068749
7	15	0.6677159682668973
7	16	0.6773137379385934
7	17	0.6869930389559680
7	18	0.6967642093898869
7	19	0.7093673097923338
7	20	0.7193274793157697
7	21	0.7293462869623607
7	22	0.7444319624101152
7	23	0.7545945832548803
7	24	0.7647479383516872
7	25	0.7748928027101859
7	26	0.7850349290648153
7	27	0.7951980373075226
7	28	0.8054359233551429
7	29	0.8157639209697561
7	30	0.8306317191696652
7	31	0.8482341005128803
7	32	0.8680420941848116
7	33	0.8860173341760550
7	34	0.9040331802447447
7	35	0.9220726133264766
7	36	0.9404637228952392
7	37	0.9611493529566536
7	38	0.9815959381752106
7	39	1.0001723504162372
7	40	1.0207830293715749
7	41	1.0391912219244128
7	42	1.0592962510272201
7	43	1.0792987959299916
7	44	1.0974076569897266
7	45	1.1171898612424771
7	46	1.1349950712726371
7	47	1.1526231417103789
7	48	1.1736679955122373
7	49	1.1908189744840427
7	50	1.2112832251172185
7	51	1.2297386715346947
7	52	1.2496554014933658
7	53	1.2694396054931012
7	54	1.2850559153836574
7	55	1.3022256076367653
7	56	1.3191234009480677
7	57	1.3358188734770773
7	58	1.3559105893865089
7	59	1.3757557751347187
7	60	1.3988025172958154
7	61	1.4177698652103941
7	62	1.4324934910323728
7	63	1.4540299102757326
7	64	1.4664640930795365
7	65	1.4802532299403590
7	66	1.5039727946964432
7	67	1.5202916360986263
7	68	1.5327909767092180
7	69	1.5446297452466358
7	70	1.5524462909019949
7	71	1.5601857135328394
7	72	1.5678762206505541
7	73	1.5755299640040397
7	74	1.5831316003386984
7	75	1.5907314027161208
7	76	1.5982721957295385
7	77	1.6057812070549253
7	78	1.6132624477880448
7	79	1.6207104018493448
7	80	1.6259167635592893
7	81	1.6332399253586949
7	82	1.6405385231562433
7	83	1.6433251066386438
7	84	1.6504610035014846
7	85	1.6576052296741535
7	86	1.6647598950438887
7	87	1.6719238697048457
7	88	1.6790840742353821
7	89	1.6862058235947215
7	90	1.6932767194450531
7	91	1.6952989226329556
7	92	1.7021511932968494
7	93	1.7065209043717702
7	94	1.7132662556898253
7	95	1.7200935813782297
7	96	1.7269911109332396
7	97	1.7337148790585519
7	98	1.7376713833220649
7	99	1.7417740061309188
8	0	0.5444225155344051
8	1	0.5550389346018358
8	2	0.5620806896875025
8	3	0.5693999946430481
8	4	0.5769717140591808
8	5	0.5847979491162728
8	6	0.5928616975244462
8	7	0.6011827666491212
8	8	0.6128934649465053
8	9	0.6214694298117103
8	10	0.6303228968487781
8	11	0.6393559536329337
8	12	0.6485253720049889
8	13	0.6578600445147018
8	14	0.6672289515463790
8	15	0.6767646627725497
8	16	0.6863943441986783
8	17	0.6961041225089394
8	18	0.7059026601685499
8	19	0.7184691571654730
8	20	0.7284540741936026
8	21	0.7384946610343129
8	22	0.7534859815840417
8	23	0.7636659975684150
8	24	0.7738337322758685
8	25	0.7839899324395587
8	26	0.7941413010385863
8	27	0.8043121044878470
8	28	0.8145557819976680
8	29	0.8248871557420006
8	30	0.8396537975307560
8	31	0.8572767078190410
8	32	0.8770498666306944
8	33	0.8950359817602606
8	34	0.9130578231992776
8	35	0.9310983077416144
8	36	0.9494860336338085
8	37	0.9718392688406144
8	38	0.9922402126211410
8	39	1.0108069273930516
8	40	1.0313553678004936
8	41	1.0497428194424203
8	42	1.0715023791149541
8	43	1.0931603013095426
8	44	1.1112257524519913
8	45	1.1309149832059675
8	46	1.1503884009033645
8	47	1.1679355915788101
8	48	1.1888126273021955
8	49	1.2076032816484414
8	50	1.2296233904506344
8	51	1.2479081319994858
8	52	1.2675982378737398
8	53	1.2888937936519356
8	54	1.3043349562548805
8	55	1.3212813908448842
8	56	1.3379449951090838
8	57	1.3543993403318317
8	58	1.3741581235716751
8	59	1.3936602563084370
8	60	1.4162646739963753
8	61	1.4348728713688754
8	62	1.4493412877192444
8	63	1.4704121888612316
8	64	1.4826168260339609
8	65	1.4961267707437360
8	66	1.5192563504640730
8	67	1.5351855161303485
8	68	1.5473983669077735
8	69	1.5589673953158036
8	70	1.5667919195418829
8	71	1.5745404992156591
8	72	1.5822414186445743
8	73	1.5899070292785862
8	74	1.5975223324786159
8	75	1.6051371571682096
8	76	1.6126941734478564
8	77	1.6202213278898794
8	78	1.6277220036722593
8	79	1.6351917831457405
8	80	1.6405075633827253
8	81	1.6478593600286857
8	82	1.6551894060876797
8	83	-0.3243705019158797
8	84	1.6653696453910942
8	85	1.6725611122054780
8	86	1.6797663206844775
8	87	1.6869837701070920
8	88	1.6942005465402505
8	89	1.7013833653485395
8	90	1.7085208960415619
8	91	1.7108440408977068
8	92	1.7177850120415641
8	93	1.7223682379611944
8	94	1.7292221578836495
8	95	1.7361631503231885
8	96	-0.4137309146343923
8	97	1.7500367668289218
8	98	1.7519246202733814
8	99	1.7562688053477755
9	0	0.5531517155613415
9	1	0.5637362089755582
9	2	0.5708306971319160
9	3	0.5782019092448057
9	4	0.5858248103766781
9	5	0.5937037124032754
9	6	0.6018189729949208
9	7	0.6101897251023396
9	8	0.6218789360256878
9	9	0.6305011024537847
9	10	0.6393994668215039
9	11	0.6484750189613484
9	12	0.6576838837659761
9	13	0.6670551637953436
9	14	0.6764571335650722
9	15	0.6860252402938891
9	16	0.6956843825902321
9	17	0.7054220663570391
9	18	0.7152453521261652
9	19	0.7277756852702816
9	20	0.7377824914494223
9	21	0.7478419539960737
9	22	0.7627417123966569
9	23	0.7729347975927953
9	24	0.7831125926599700
9	25	0.7932758217766525
9	26	0.8034320995019989
9	27	0.8136062190495521
9	28	0.8238524308675834
9	29	0.8341838946409033
9	30	0.8505549474009932
9	31	0.8699079376176753
9	32	0.8896698745514309
9	33	0.9076812280509314
9	34	0.9257221251737728
9	35	0.9437753964236772
9	36	0.9621693529748628
9	37	0.9844466796189626
9	38	1.0048048610179794
9	39	1.0250389564352513
9	40	1.0455346815120110
9	41	1.0655812481764861
9	42	1.0872466593517869
9	43	1.1104889354641700
9	44	1.1284991680482399
9	45	1.1497855199605336
9	46	1.1708494621598322
9	47	1.1900051997442602
9	48	1.2107106873605127
9	49	1.2310547455653100
9	50	1.2528377403164541
9	51	1.2726437284168639
9	52	1.2938083501854736
9	53	1.3147969084244349
9	54	1.3317388639897485
9	55	1.3484142106613981
9	56	1.3647923510628044
9	57	1.3826443337795460
9	58	1.4020137786286340
9	59	1.4211095721634959
9	60	1.4432112940317658
9	61	1.4613837549581334
9	62	1.4755104745851428
9	63	1.4960364869681582
9	64	1.5079149745972618
9	65	1.5210500802757032
9	66	1.5434966463059656
9	67	-0.2488437371994572
9	68	1.5707579701839989
9	69	1.5819563472153801
9	70	1.5898622515855527
9	71	1.5976952495293875
9	72	1.6054834365444668
9	73	1.6132392695432796
9	74	1.6209483498323463
9	75	1.6286594531528371
9	76	1.6363159894998078
9	77	1.6439462446215558
9	78	1.6515530215254597
9	79	1.6591330689155548
9	80	1.6646629759306928
9	81	1.6721375980430331
9	82	1.6795952082518621
9	83	1.6829420710659382
9	84	1.6902714700464256
9	85	1.6976171479335878
9	86	1.7049815271261917
9	87	1.7123627699892672
9	88	1.7197483789678294
9	89	1.7271063815127714
9	90	1.7344275414543144
9	91	1.7352215898612051
9	92	1.7403134809060203
9	93	1.7452134264075554
9	94	1.7522609681501737
9	95	1.7594001670251138
9	96	1.7666197737229039
9	97	1.7736983622997238
9	98	1.7761610437474944
9	99	1.7809391122909555
10	0	0.5621311325361797
10	1	0.5726871666166226
10	2	0.5798333586150232
10	3	0.5872553893320270
10	4	0.5949283163558577
10	5	0.6028585897821884
10	6	0.6110239933647262
10	7	0.6194414123406328
10	8	0.6311096675482971
10	9	0.6397749033311806
10	10	0.6487149867789770
10	11	0.6578298174687905
10	12	0.6670748854575981
10	13	0.6764795016736732
10	14	0.6859112378908439
10	15	0.6955083386602375
10	16	0.7051935096871497
10	17	0.7149555830066838
10	18	0.7248000843601144
10	19	0.7372948207051389
10	20	0.7473210137048424
10	21	0.7573967907989355
10	22	0.7722076889012667
10	23	0.7824111562589894
10	24	0.7925962726690443
10	25	0.8027637475257305
10	26	0.8129220765262268
10	27	0.8230965665374603
10	28	0.8333422563414150
10	29	0.8436707175740205
10	30	0.8599077443267087
10	31	0.8792370433944436
10	32	0.8989600948261399
10	33	0.9169734878383663
10	34	0.9350112583704419
10	35	0.9530561902078483
10	36	0.9714359271153696
10	37	0.9936109725096069
10	38	1.0139049726383578
10	39	1.0340720289218832
10	40	1.0561157717007856
10	41	1.0777231151359818
10	42	1.0992690698610192
10	43	1.1223376502926135
10	44	1.1402744068632780
10	45	1.1614022797592360
10	46	1.1822948324172644
10	47	1.2013048213421487
10	48	1.2218152296845428
10	49	1.2419520107087620
10	50	1.2634776164526207
10	51	1.2830579070460002
10	52	1.3039409304735119
10	53	1.3246349920135292
10	54	1.3413709730137398
10	55	1.3578361152408269
10	56	1.3739992736629325
10	57	1.3915901274668732
10	58	1.4106510508764654
10	59	1.4294366778864167
10	60	1.4511347345781402
10	61	1.4689982403946416
10	62	1.4829225016098986
10	63	1.5030475591408712
10	64	1.5147610351640663
10	65	1.5276859340576303
10	66	1.5496368912477663
10	67	1.5647732860696961
10	68	1.5763946921058221
10	69	1.5874051838833994
10	70	1.5952271747642472
10	71	1.6029752025041730
10	72	1.6106775811627350
10	73	1.6183469544554956
10	74	1.6259689851106651
10	75	1.6335924410186911
10	76	1.6411599484328536
10	77	1.6487005666292422
10	78	1.6562164895370617
10	79	1.6637052208740153
10	80	1.6692063186766368
10	81	1.6765878505104688
10	82	1.6839518229081547
10	83	1.6873348801671768
10	84	1.6945723116190865
10	85	1.7018253850477436
10	86	1.7090965522408632
10	87	1.7163834689118123
10	88	1.7236733931224486
10	89	1.7309340157510973
10	90	1.7381571846534720
10	91	1.7390636596975786
10	92	1.7441262287833048
10	93	1.7490053523128726
10	94	1.7559581464394665
10	95	1.7630012464449487
10	96	1.7701232565476039
10	97	1.7771048614790788
10	98	1.7796229692112291
10	99	1.7843800904588469
11	0	0.5713763079521006
11	1	0.5819076239590014
11	2	0.5891050505123365
11	3	0.5965773568800836
11	4	0.6073983211877598
11	5	0.6153034375711161
11	6	0.6234466930036678
11	7	0.6318424562807652
11	8	0.6434359506863967
11	9	0.6520820781713486
11	10	0.6610048092589701
11	11	0.6701025825070913
11	12	0.6793299991646553
11	13	0.6887164400265604
11	14	0.6981284385809702
11	15	0.7077070143309635
11	16	0.7173725036284742
11	17	0.7271148904576422
11	18	0.7369381145773762
11	19	0.7493635185654245
11	20	0.7593691806256052
11	21	0.7694226278174060
11	22	0.7841202097083029
11	23	0.7942974732534998
11	24	0.8044543307583969
11	25	0.8145914262825205
11	26	0.8247180641573626
11	27	0.8348600240254218
11	28	0.8450731077234372
11	29	0.8553673216690360
11	30	0.8714544696661690
11	31	0.8907688390830790
11	32	0.9120705873597534
11	33	0.9300973874063465
11	34	0.9497466287401405
11	35	0.9677992118813238
11	36	0.9877733610269762
11	37	1.0098878539742957
11	38	1.0301444143956520
11	39	1.0502674559121159
11	40	1.0738108541285496
11	41	1.0969273901900125
11	42	1.1183674661357346
11	43	1.1412795870717547
11	44	1.1591269475822208
11	45	1.1800948161108005
11	46	1.2008105135631395
11	47	1.2196572605071589
11	48	1.2399594690025424
11	49	1.2615068568874035
11	50	1.2827613599664855
11	51	1.3020882211296481
11	52	1.3226651626933461
11	53	1.3430344111916550
11	54	1.3595152881543637
11	55	1.3757174126246952
11	56	1.3916093378767880
11	57	1.4088845478063943
11	58	1.4275824489551789
11	59	1.4459977485623250
11	60	1.4672340319905193
11	61	1.4847176021151614
11	62	1.4983609934567019
11	63	1.5180115874121920
11	64	1.5294737760351311
11	65	1.5403498167316145
11	66	1.5617461567832422
11	67	1.5765143534727135
11	68	1.5878651053882240
11	69	1.5986203684031253
11	70	-0.2872689297654609
11	71	1.6141182978891384
11	72	1.6217849517807998
11	73	1.6294189514002475
11	74	1.6370061892619723
11	75	1.6445950235675797
11	76	1.6521278945642657
11	77	1.6596343772114095
11	78	1.6671160932717142
11	79	1.6745713390684005
11	80	1.6801115722446345
11	81	1.6874617058659529
11	82	1.6947950149145230
11	83	1.6983002086994812
11	84	1.7055141050548956
11	85	1.7127441504103038
11	86	1.7199927671919861
11	87	1.7272571276965112
11	88	1.7345244088402014
11	89	1.7417624849924003
11	90	1.7489643863102682
11	91	1.7501235402202013
11	92	1.7552630891926764
11	93	1.7583326171931490
11	94	1.7652633172457248
11	95	1.7703393950426252
11	96	1.7774128157641478
11	97	1.7823642914002253
11	98	1.7849745933775973
11	99	1.7897444165558472
12	0	0.5807754321284969
12	1	0.5912837525847459
12	2	0.5985304510586025
12	3	0.6060510225467173
12	4	0.6168599520210284
12	5	0.6248148354150755
12	6	0.6330063987829067
12	7	0.6414468967136292
12	8	0.6530231470489598
12	9	0.6617098314410643
12	10	0.6706700508505037
12	11	0.6798026926760158
12	12	0.6890617552034963
12	13	0.6984768294748303
12	14	0.7079137672926097
12	15	0.7175162388917714
12	16	0.7272025309292178
12	17	0.7369638643989019
12	18	0.7468027683500417
12	19	0.7591916805398377
12	20	0.7692106806098093
12	21	0.7792743123126896
12	22	0.7938857575762815
12	23	0.8040670996083740
12	24	0.8142249144184274
12	25	0.8243598449974031
12	26	0.8344820178985246
12	27	0.8446176973907290
12	28	0.8548234218636642
12	29	0.8651077465511002
12	30	0.8826303234367566
12	31	0.9019263777885121
12	32	0.9231641419836036
12	33	0.9427545795208639
12	34	0.9623765436106250
12	35	0.9819934247103768
12	36	1.0019346055288159
12	37	1.0239721398247394
12	38	1.0441773183110472
12	39	1.0642432862901836
12	40	1.0876531675538113
12	41	1.1106248749633287
12	42	1.1319300862337232
12	43	1.1546556660110077
12	44	1.1724028209993185
12	45	1.1947818761088320
12	46	1.2153097205754324
12	47	1.2339880496783859
12	48	1.2540771349658701
12	49	-0.0560818302476964
12	50	1.2963456825045283
12	51	1.3154258707258342
12	52	1.3373069376220574
12	53	1.3573602568145493
12	54	1.3736000599090312
12	55	1.3895556131088596
12	56	1.4051951535328766
12	57	1.4221754529373023
12	58	1.4405339020599364
12	59	1.4586057573972626
12	60	1.4794117451486486
12	61	1.4965487065314997
12	62	-0.2122337699155891
12	63	1.5291596538776295
12	64	1.5404049592825335
12	65	1.5510751377194809
12	66	1.5719450339101670
12	67	1.5863670634593128
12	68	1.5974654674651703
12	69	1.6079829821897897
12	70	1.6157150684335480
12	71	1.6233737657646794
12	72	1.6309869576425144
12	73	1.6385675334672829
12	74	1.6461015636687262
12	75	1.6536370903710786
12	76	1.6611162722235686
12	77	1.6685691955808413
12	78	1.6759969400910231
12	79	1.6833985126306092
12	80	1.6889511028803639
12	81	1.6962484242544849
12	82	1.7035291691100096
12	83	1.7071203147054090
12	84	1.7142866911811536
12	85	1.7214692004450811
12	86	1.7286702194963577
12	87	1.7358864467227810
12	88	1.7431049267252297
12	89	1.7502935821080592
12	90	1.7574464538952153
12	91	1.7570193569335042
12	92	1.7621694809808119
12	93	1.7653321285615287
12	94	1.7703644651105692
12	95	1.7754320929624567
12	96	1.7805322383195097
12	97	1.7854477051655275
12	98	1.7880954055778366
12	99	1.7928343623914225
13	0	0.5903682067244040
13	1	0.6008546460017727
13	2	0.6081465956491440
13	3	0.6157114860970957
13	4	0.6265073162094615
13	5	0.6345079828103374
13	6	0.6427439121216345
13	7	0.6512252990943337
13	8	0.6627832480943744
13	9	0.6715066229423401
13	10	0.6805005022776237
13	11	0.6896641771777459
13	12	0.6989510551183872
13	13	0.7083909316097393
13	14	0.7178489888600068
13	15	0.7274714654646399
13	16	0.7371746679542428
13	17	0.7469510079699694
13	18	0.7568016606136441
13	19	0.7691523371423780
13	20	0.7791805912680589
13	21	0.7892503313756160
13	22	0.8037756799845959
13	23	0.8139570219475534
13	24	0.8241117295855591
13	25	0.8342404493999827
13	26	0.8443540996641336
13	27	0.8544794127872888
13	28	0.8646736353013025
13	29	0.8749439349636172
13	30	0.8923069044253613
13	31	0.9115690167032759
13	32	0.9342576876662787
13	33	0.9553393374397484
13	34	0.9749278180453982
13	35	0.9945038252889823
13	36	1.0159205435081846
13	37	1.0378746889258930
13	38	1.0580210745124476
13	39	1.0780206957025489
13	40	1.1012881819196911
13	41	1.1241048395223776
13	42	1.1452631793788393
13	43	1.1677920416102379
13	44	1.1854265623322744
13	45	1.2075860655902686
13	46	1.2279140811793896
13	47	1.2464145056906739
13	48	1.2662820982755230
13	49	1.2873008763875644
13	50	1.3080078416171395
13	51	1.3268407860280138
13	52	-0.1028470787820965
13	53	1.3681334861704604
13	54	1.3841442484417299
13	55	1.3998674466731886
13	56	1.4152709792809235
13	57	1.4319747406168362
13	58	1.4500149312823332
13	59	1.4677674659120561
13	60	1.4881718907107289
13	61	1.5049920078680665
13	62	1.5181640258928446
13	63	1.5369861480953848
13	64	1.5480461896726472
13	65	1.5585412739157307
13	66	1.5789347707538515
13	67	1.5930528607685743
13	68	1.6039361796748566
13	69	1.6142518755357573
13	70	1.6219044668406912
13	71	1.6294835045340874
13	72	1.6370165168199440
13	73	1.6445165427587134
13	74	1.6519697457939564
13	75	1.6594240672023342
13	76	1.6668211380642479
13	77	1.6741916397014447
13	78	1.6815361433247078
13	79	1.6888542971592140
13	80	1.6943799469933145
13	81	1.7015930537020925
13	82	1.7087893350208583
13	83	1.7124134212262145
13	84	1.7194976462454139
13	85	1.7265975927331803
13	86	1.7337156324950977
13	87	1.7408480341226071
13	88	1.7479816635789081
13	89	1.7550842730717660
13	90	1.7621507962946001
13	91	1.7618907204329872
13	92	1.7670204303506587
13	93	1.7684681141834189
13	94	1.7716698792147372
13	95	1.7766679731998996
13	96	1.7816980621124434
13	97	1.7846774575961182
13	98	1.7872691130984601
13	99	1.7919006531833259
14	0	0.6001488734876551
14	1	0.6106142163412638
14	2	0.6179490595434559
14	3	0.6255559062358106
14	4	0.6363402339770383
14	5	0.6443854557671498
14	6	0.6526644490403256
14	7	0.6611854037526794
14	8	0.6727262371957663
14	9	0.6814847628783232
14	10	0.6928820825715769
14	11	0.7020275044587309
14	12	0.7112950579961754
14	13	0.7207146235312067
14	14	0.7301504214838138
14	15	0.7397512479370366
14	16	0.7494312695855043
14	17	0.7591839422363917
14	18	0.7690090382976136
14	19	0.7812914105272933
14	20	0.7912938581311870
14	21	0.8013357470631031
14	22	0.8157526822104230
14	23	0.8259018570954841
14	24	0.8360221619881797
14	25	0.8461142038760433
14	26	0.8561896326694985
14	27	0.8662756147830930
14	28	0.8764300840778535
14	29	0.8881735493351750
14	30	0.9053549178890400
14	31	0.9245999270452343
14	32	0.9472047343545079
14	33	0.9697189205327756
14	34	0.9892758708937973
14	35	1.0103096673141643
14	36	1.0331533565651043
14	37	1.0550343827899871
14	38	1.0751254723388619
14	39	1.0950586918334371
14	40	1.1181895752091853
14	41	1.1408533133086816
14	42	1.1618612129492636
14	43	1.1841908225864466
14	44	1.2016962343883291
14	45	1.2236303075336572
14	46	1.2437470832117932
14	47	1.2620530470639661
14	48	1.2816848381514634
14	49	1.3024237395556131
14	50	1.3228415977027481
14	51	1.3414084762047169
14	52	1.3626080852277438
14	53	1.3820289356091000
14	54	1.3977870509051056
14	55	1.4132532899858241
14	56	1.4283953500780253
14	57	1.4447982517625149
14	58	1.4624964135320067
14	59	1.4799041348849584
14	60	-0.2065069815644743
14	61	1.5163579211853768
14	62	1.5292761126781842
14	63	1.5476752745596805
14	64	1.5585157754184480
14	65	1.5688004940435902
14	66	1.5886863198945891
14	67	1.6024656885873505
14	68	1.6144193184469360
14	69	1.6244825142286143
14	70	1.6320845882571204
14	71	1.6381362204145429
14	72	1.6456088186076898
14	73	1.6530484180476566
14	74	1.6604413452875588
14	75	1.6678352334468118
14	76	1.6751714895172223
14	77	1.6824812265865385
14	78	1.6897645301861866
14	79	1.6970216661293251
14	80	1.7025463124009019
14	81	1.7096990020277176
14	82	1.7168349634603965
14	83	1.7205245065294563
14	84	1.7275525930801212
14	85	1.7345961725210248
14	86	1.7416575426279024
14	87	1.7487325294240199
14	88	1.7558078611029888
14	89	1.7628513315207333
14	90	1.7682398924585785
14	91	1.7681689669248708
14	92	1.7732954144071864
14	93	1.7748780411645062
14	94	1.7764306187736154
14	95	1.7814127015978396
14	96	1.7846528471400398
14	97	1.7858410262062743
14	98	1.7884178387438137
14	99	1.7929788716995656
15	0	0.6100522362044165
15	1	0.6204958416750741
15	2	0.6278701485299317
15	3	0.6355155444474733
15	4	0.6462872672568580
15	5	0.6543734847980923
15	6	0.6626919876778550
15	7	0.6712490137757001
15	8	0.6827715352064025
15	9	0.6915616574644260
15	10	0.7029458836906670
15	11	0.7121177789586520
15	12	0.7214084618935134
15	13	0.7308480158405900
15	14	0.7403000244882667
15	15	0.7499157119018365
15	16	0.7596073961402137
15	17	0.7693696486827724
15	18	0.7792009943178456
15	19	0.7914432665821645
15	20	0.8014490459562061
15	21	0.8114910625778442
15	22	0.8258228768432559
15	23	0.8359659486494769
15	24	0.8460770097821920
15	25	0.8561566825843672
15	26	0.8662173577116103
15	27	0.8762866429244608
15	28	0.8864231314192452
15	29	0.8995985430300723
15	30	0.9180684196261141
15	31	0.9387470253993925
15	32	0.9627419465920209
15	33	0.9851942535714427
15	34	1.0061886047494479
15	35	1.0286432790143591
15	36	1.0514144430436612
15	37	1.0732221293164956
15	38	1.0932547239171766
15	39	1.1131177340314482
15	40	1.1375772117979939
15	41	1.1600924236968375
15	42	1.1809479123705271
15	43	1.2030787745530573
15	44	1.2204439815247325
15	45	1.2421504278633089
15	46	1.2620492008341468
15	47	1.2801496729382289
15	48	1.2995366022806132
15	49	1.3199884730136000
15	50	1.3401086412103953
15	51	1.3583968308628931
15	52	1.3792406575557512
15	53	1.3983247757595063
15	54	1.4138120771193259
15	55	1.4290024246203270
15	56	1.4438634380054181
15	57	1.4599471013643532
15	58	1.4772856134736714
15	59	1.4943295689192897
15	60	1.5138665447666897
15	61	1.5299760725916089
15	62	1.5426172935565898
15	63	1.5605749191723934
15	64	1.5711705982058304
15	65	1.5825518917413783
15	66	1.6018927149867985
15	67	1.6152929046936697
15	68	1.6269146932056817
15	69	1.6367008303452455
15	70	1.6442671237729649
15	71	1.6503326913115419
15	72	1.6577716661956214
15	73	1.6651779854511495
15	74	1.6725382323235782
15	75	1.6798993971145122
15	76	1.6872031061806290
15	77	1.6944806413918532
15	78	1.7017316130596629
15	79	1.7089568508481943
15	80	1.7145159531792964
15	81	1.7216387892597624
15	82	1.7287451402826923
15	83	1.7325457967155609
15	84	1.7395504318042703
15	85	1.7465701071588189
15	86	1.7536068923401262
15	87	1.7606560927320298
15	88	1.7677042962163030
15	89	1.7747195858493441
15	90	1.7786108810230303
15	91	1.7772440023999767
15	92	1.7808077712685824
15	93	1.7809164231272088
15	94	1.7825928969351008
15	95	1.7858974003352175
15	96	1.7874599656868271
15	97	1.7887147957802489
15	98	1.7913158454506459
15	99	1.7958424614833550
16	0	0.6201036154969267
16	1	0.6305266917162472
16	2	0.6379389381839669
16	3	0.6456212990122037
16	4	0.6563809618789743
16	5	0.6645063148304906
16	6	0.6728624052185040
16	7	0.6814535687326637
16	8	0.6929579793061216
16	9	0.7017775855578063
16	10	0.7131483468815073
16	11	0.7223444501815787
16	12	0.7316559396908439
16	13	0.7411131016921704
16	14	0.7505788949345835
16	15	0.7602069108341750
16	16	0.7699076768514685
16	17	0.7796768458937082
16	18	0.7895117436059118
16	19	0.8017129508424253
16	20	0.8117191682324301
16	21	0.8217583907327937
16	22	0.8360054654628597
16	23	0.8461394509168154
16	24	0.8562382674042675
16	25	0.8678726608105938
16	26	0.8778934067861469
16	27	0.8879214199030808
16	28	0.8994902430432006
16	29	0.9140049965792205
16	30	0.9322667931951631
16	31	0.9529056975823976
16	32	0.9767995052950386
16	33	0.9991710466138590
16	34	1.0200972670923563
16	35	1.0424506399222073
16	36	1.0651093941917011
16	37	1.0868110573200602
16	38	1.1067599528404228
16	39	1.1265301021944645
16	40	1.1507946378103666
16	41	1.1731258356113659
16	42	1.1938028183573279
16	43	1.2157081580608593
16	44	1.2329274771209207
16	45	1.2543890603619490
16	46	1.2740627467441192
16	47	1.2919599192993581
16	48	1.3111042213253798
16	49	1.3312723044441594
16	50	1.3511032571290522
16	51	1.3691295704609749
16	52	1.3896338395915393
16	53	1.4084059277032830
16	54	1.4236548792400427
16	55	1.4386051382994440
16	56	1.4532241164099626
16	57	1.4690299853760866
16	58	1.4860540788835588
16	59	1.5041657745749548
16	60	1.5233030083370427
16	61	1.5390915731186736
16	62	1.5514979295648623
16	63	1.5690659160860287
16	64	1.5794614441241164
16	65	1.5906148090459213
16	66	1.6094938479244629
16	67	1.6238507709677559
16	68	1.6351949765006912
16	69	1.6447537244307626
16	70	1.6522509269892509
16	71	1.6582911484951151
16	72	1.6656616453919666
16	73	1.6729993542411834
16	74	1.6802910037530090
16	75	1.6875832630547924
16	76	1.6948175990518166
16	77	1.7020256297617951
16	78	1.7092065253635786
16	79	1.7163616306415033
16	80	1.7219052622604025
16	81	1.7289580445064865
16	82	1.7359941229876394
16	83	1.7398390346679784
16	84	1.7467763776922540
16	85	1.7537280881695152
16	86	1.7592388059878357
16	87	1.7662077243787899
16	88	1.7731744567540084
16	89	1.7786309560512592
16	90	1.7810320054684283
16	91	1.7797989961272185
16	92	1.7833537890776157
16	93	1.7835551314482849
16	94	1.7852769227328553
16	95	1.7885817715521792
16	96	1.7901974840636092
16	97	1.7915122961051984
16	98	1.7941328000005374
16	99	1.7986229229156183
17	0	0.6302996321802472
17	1	0.6407030475993483
17	2	0.6481515599352461
17	3	0.6558691596102399
17	4	0.6666170217794185
17	5	0.6747795316189353
17	6	0.6831711759404822
17	7	0.6917944336357933
17	8	0.7032806788100080
17	9	0.7121275617987068
17	10	0.7234842699932589
17	11	0.7327022319390797
17	12	0.7420321259301631
17	13	0.7515044407117885
17	14	0.7609815226698882
17	15	0.7706192715593302
17	16	0.7803264800454670
17	17	0.7900998501030867
17	18	0.7999355541173697
17	19	0.8120945632654792
17	20	0.8220982908523652
17	21	0.8337912190829238
17	22	0.8479340808982689
17	23	0.8596255172351398
17	24	0.8712270075995745
17	25	0.8827540026309124
17	26	0.8926873524237897
17	27	0.9026278860096936
17	28	0.9155349899921784
17	29	0.9298877843256286
17	30	0.9479305708005479
17	31	0.9685339072880600
17	32	0.9923351650673422
17	33	1.0146310053245287
17	34	1.0368970191819495
17	35	1.0591623205033858
17	36	1.0817204579810193
17	37	1.1033226800955573
17	38	1.1245841250269160
17	39	1.1442627381859756
17	40	1.1683456613344996
17	41	1.1904965923727227
17	42	1.2109916452214626
17	43	1.2326706617974061
17	44	1.2497267512479240
17	45	1.2709376567166741
17	46	1.2903735376394332
17	47	1.3080483505266283
17	48	1.3269328768988735
17	49	1.3468016938772291
17	50	1.3663253184863466
17	51	1.3840658239618715
17	52	1.4042110752812309
17	53	1.4226458333620533
17	54	1.4376238215011305
17	55	1.4522999462188384
17	56	1.4666415879398225
17	57	1.4821348600114299
17	58	1.4988094151320335
17	59	1.5165351616709151
17	60	1.5365800588437497
17	61	1.5520052027307691
17	62	1.5641323977914086
17	63	1.5812670064496965
17	64	1.5914161223584355
17	65	1.6022964089359055
17	66	1.6206656690516428
17	67	1.6346320965010479
17	68	1.6456678029724503
17	69	1.6561582166691056
17	70	1.6636073946499117
17	71	1.6696458835805310
17	72	1.6769698909474759
17	73	1.6842611506230558
17	74	1.6915066168237183
17	75	1.6987522858289850
17	76	1.7059398945513191
17	77	1.7131011142525945
17	78	1.7202346657501433
17	79	1.7273423312880496
17	80	1.7328996942669261
17	81	1.7399059010954550
17	82	1.7455309668603896
17	83	1.7494430228791602
17	84	1.7549460366701326
17	85	1.7604439593160137
17	86	1.7659330212149789
17	87	1.7728294466148522
17	88	1.7797222782247060
17	89	1.7837361482722898
17	90	1.7862054923627304
17	91	1.7851682434543990
17	92	1.7887561091551338
17	93	1.7891116097681949
17	94	1.7909361835730280
17	95	1.7927232490192235
17	96	1.7944212483629658
17	97	1.7958284231339883
17	98	1.7985009323784045
17	99	1.8012902544362508
18	0	0.6406300020154293
18	1	0.6510144079066551
18	2	0.6584974702579525
18	3	0.6662485389125321
18	4	0.6769846666328355
18	5	0.6851823171582768
18	6	0.6936074435863271
18	7	0.7022607112709084
18	8	0.7137285500428100
18	9	0.7226004662291110
18	10	0.7339423734187763
18	11	0.7431798094715011
18	12	0.7525256712988022
18	13	0.7620106494513235
18	14	0.7714964918002200
18	15	0.7811413486369638
18	16	0.7908523321239300
18	17	0.8006271627507741
18	18	0.8121988954625986
18	19	0.8242892033923590
18	20	0.8342601082761674
18	21	0.8458929263555333
18	22	0.8599307916992592
18	23	0.8715579049455712
18	24	0.8830929790412856
18	25	0.8960545606043624
18	26	0.9059201337636056
18	27	0.9172366122787482
18	28	0.9300160248552718
18	29	0.9442198503072362
18	30	0.9620537360311602
18	31	0.9826052046345992
18	32	1.0062955393203437
18	33	1.0284991474600895
18	34	1.0506629239374774
18	35	1.0728147518659581
18	36	1.0952482772425396
18	37	1.1180975614031579
18	38	1.1392433159801607
18	39	1.1588145463106740
18	40	1.1826927994450420
18	41	1.2046445731463911
18	42	1.2249444326141841
18	43	1.2463845314057280
18	44	1.2632739644164002
18	45	1.2842269956737487
18	46	1.3034227040453397
18	47	1.3208771185739183
18	48	1.3395047512671061
18	49	1.3590786454106896
18	50	1.3783021457017557
18	51	1.3957677711600829
18	52	1.4155663898857369
18	53	1.4336799886029215
18	54	1.4484055782147671
18	55	1.4628279227305736
18	56	1.4769143052502827
18	57	1.4921191384673247
18	58	1.5084711025798239
18	59	1.5258410993384979
18	60	1.5454620629214966
18	61	1.5605720318822258
18	62	1.5724652456214070
18	63	1.5892224476558185
18	64	1.5991718837830511
18	65	1.6098271256020351
18	66	1.6277552960976336
18	67	1.6413930705928772
18	68	1.6521762061470955
18	69	1.6624267408472200
18	70	1.6697923432179127
18	71	1.6757861674739034
18	72	1.6830266869442865
18	73	1.6902342015760772
18	74	1.6973957676395273
18	75	1.7045571776272486
18	76	1.7116599206769005
18	77	1.7187360160272673
18	78	1.7257837960880349
18	79	1.7315004473380731
18	80	1.7370078594408578
18	81	1.7439195951968773
18	82	1.7494898175868983
18	83	1.7533980106724745
18	84	1.7588488456973341
18	85	1.7642951848691122
18	86	1.7683759471357232
18	87	1.7751705837747729
18	88	1.7805905157333357
18	89	1.7845621632790307
18	90	1.7870253575906108
18	91	1.7860647084739112
18	92	1.7896134842055893
18	93	1.7900092117109714
18	94	1.7918342655509882
18	95	1.7936231525437165
18	96	1.7953251354740327
18	97	1.7967385359034875
18	98	1.7977622513471563
18	99	1.8004805558036816
19	0	0.6510539344936636
19	1	0.6614194208641102
19	2	0.6689349719017846
19	3	0.6767174007498797
19	4	0.6874413458671530
19	5	0.6956717977427639
19	6	0.7041280182375461
19	7	0.7128089025136871
19	8	0.7242576221025986
19	9	0.7331520460045438
19	10	0.7444779777850350
19	11	0.7537322384823441
19	12	0.7630913776155206
19	13	0.7725862847117537
19	14	0.7820781295368835
19	15	0.7917272466785464
19	16	0.8014391262698917
19	17	0.8112124764598361
19	18	0.8227514640848381
19	19	0.8347968541672720
19	20	0.8447594883596349
19	21	0.8563540934956281
19	22	0.8703067264481160
19	23	0.8818900857583876
19	24	0.8933787296864965
19	25	0.9062657227800776
19	26	0.9175464505892138
19	27	0.9287918723238375
19	28	0.9414766141388232
19	29	0.9555607039722146
19	30	0.9732085508641247
19	31	0.9936845486816301
19	32	1.0172360120793666
19	33	1.0393235849783022
19	34	1.0613630262544564
19	35	1.0833810741622625
19	36	1.1056712987269328
19	37	1.1283623536766525
19	38	1.1493738662995341
19	39	1.1688243480043579
19	40	1.1938273898420471
19	41	1.2155692245331895
19	42	1.2356682331037090
19	43	1.2568648552038146
19	44	1.2735906424465180
19	45	1.2942864590572163
19	46	1.3132468300122933
19	47	1.3304893322488252
19	48	1.3488698261607706
19	49	1.3681602720502606
19	50	1.3870977556046082
19	51	1.4043055852388653
19	52	1.4237767777235453
19	53	1.4415914345636160
19	54	1.4560879592200628
19	55	1.4702813926677201
19	56	1.4841388362866286
19	57	1.4990838182863002
19	58	1.5151447148275878
19	59	1.5321938011547984
19	60	1.5514311460259371
19	61	1.5662634343844239
19	62	1.5779562229786515
19	63	1.5943797116824010
19	64	1.6041629636043053
19	65	1.6146280217527345
19	66	1.6321679652000340
19	67	1.6455228488555405
19	68	1.6560935760549325
19	69	1.6661432302961876
19	70	1.6734105418553689
19	71	1.6793403850674298
19	72	1.6864821736616660
19	73	1.6935906701599959
19	74	1.7006529750677073
19	75	1.7077149294914682
19	76	1.7147175171520177
19	77	1.7216932625198793
19	78	1.7286401539845255
19	79	1.7342906889080663
19	80	1.7397362812473747
19	81	1.7465464174848344
19	82	1.7520503924123572
19	83	1.7559367049750598
19	84	1.7613229491156965
19	85	1.7667050889483515
19	86	1.7707587428912575
19	87	1.7761279698978936
19	88	1.7814717617314577
19	89	1.7854002665201634
19	90	1.7878549000871431
19	91	1.7869649413817528
19	92	1.7904736454607815
19	93	1.7909052315696117
19	94	1.7927281025768618
19	95	1.7945160918442664
19	96	1.7962192414655134
19	97	1.7976359393187142
19	98	1.7986680519577289
19	99	1.8013531292949871
20	0	0.6616539198451750
20	1	0.6720006030831007
20	2	0.6795466464967644
20	3	0.6873584160574970
20	4	0.6980698467959512
20	5	0.7063309071307576
20	6	0.7148159968532027
20	7	0.7235222752528240
20	8	0.7349513253286506
20	9	0.7438659127236940
20	10	0.7551748893454363
20	11	0.7644435239747094
20	12	0.7757408654761304
20	13	0.7852063533901105
20	14	0.7946663245562040
20	15	0.8042833000373403
20	16	0.8139610011503058
20	17	0.8236990115049175
20	18	0.8351763459551905
20	19	0.8471493316320852
20	20	0.8570717761437697
20	21	0.8701499079762486
20	22	0.8839756219573184
20	23	0.8954677685496459
20	24	0.9068636370486994
20	25	0.9196356930028311
20	26	0.9308214798805184
20	27	0.9419711474698137
20	28	0.9545395966782451
20	29	0.9684852220822340
20	30	0.9859342280410918
20	31	1.0063379936006431
20	32	1.0310718607245311
20	33	1.0530568904206234
20	34	1.0749839246548387
20	35	1.0968785938703560
20	36	1.1190344696671657
20	37	1.1415748169184048
20	38	1.1624523435971950
20	39	1.1817758295972240
20	40	1.2065317086350114
20	41	1.2280560004015939
20	42	1.2479443652512998
20	43	1.2688893836896629
20	44	1.2854372124767872
20	45	1.3058666368793261
20	46	1.3245802458183433
20	47	1.3415973405148598
20	48	1.3597185210122853
20	49	1.3787147097593375
20	50	1.3973548235685074
20	51	1.4142915534445493
20	52	-0.1643867650536010
20	53	1.4509280462779897
20	54	1.4651800308589360
20	55	1.4791288908840516
20	56	1.4927416282674719
20	57	1.5074118223775672
20	58	1.5231672816150141
20	59	1.5398815095949963
20	60	1.5587224331632514
20	61	1.5732609902309387
20	62	1.5847356594732349
20	63	1.6008103795658233
20	64	1.6104090444011985
20	65	1.6206665060970071
20	66	1.6378034894598210
20	67	1.6508590179388725
20	68	1.6612001055710794
20	69	1.6710318956191759
20	70	1.6782073895689078
20	71	1.6840799851712718
20	72	1.6911298713959726
20	73	1.6969389659392098
20	74	1.7039019467807688
20	75	1.7108644234199959
20	76	1.7177668976542104
20	77	1.7246423783501807
20	78	1.7314885252044974
20	79	1.7370717726536424
20	80	1.7424542300233339
20	81	1.7491635525518703
20	82	1.7533580238505366
20	83	1.7572058344285484
20	84	1.7625158188815047
20	85	1.7678219056410742
20	86	1.7718317306942877
20	87	1.7771250135904357
20	88	1.7823927252657068
20	89	1.7862769352795635
20	90	1.7887205875714602
20	91	1.7878959371551784
20	92	1.7913633948141505
20	93	1.7904277781471269
20	94	1.7922162582690091
20	95	1.7939692912979825
20	96	1.7956372520147952
20	97	1.7970173646565823
20	98	1.7980133571259742
20	99	1.8006269139744233
21	0	0.6724014393268567
21	1	0.6827282878623830
21	2	0.6903018975942808
21	3	0.6981401018995163
21	4	0.7088376868929072
21	5	0.7171263540204047
21	6	0.7256373148391054
21	7	0.7343660253915333
21	8	0.7457740030591702
21	9	0.7547057432900538
21	10	0.7659960158782040
21	11	0.7752759635524312
21	12	0.7865522422671333
21	13	0.7960224258376716
21	14	0.8054831161103202
21	15	0.8150989147855777
21	16	0.8247720159281458
21	17	0.8345029392521011
21	18	0.8459437971058156
21	19	0.8578686603798183
21	20	0.8677758912763084
21	21	0.8807856074803986
21	22	0.8960083477156822
21	23	0.9074300379829967
21	24	0.9201852583747748
21	25	0.9342531125224255
21	26	0.9453250028333464
21	27	0.9563603546647529
21	28	0.9687964450106957
21	29	0.9825899065344782
21	30	1.0011132491659891
21	31	1.0214561067350676
21	32	1.0460592413752108
21	33	1.0679443147769532
21	34	1.0897609103933703
21	35	1.1115335986599502
21	36	1.1335559657155980
21	37	1.1559460126746626
21	38	1.1766873822192554
21	39	1.1958780618593121
21	40	1.2203864064286856
21	41	1.2416876346675421
21	42	1.2613581271124177
21	43	1.2820459423126609
21	44	1.2984049006155378
21	45	1.3185617082050964
21	46	1.3370204807595343
21	47	1.3538023587676000
21	48	1.3716557571924588
21	49	1.3916619208211312
21	50	1.4099907616037466
21	51	1.4266394087700349
21	52	1.4454207469779170
21	53	1.4625971000465183
21	54	1.4765849343121564
21	55	1.4902689694187694
21	56	1.5036162231933234
21	57	1.5179913792423718
21	58	1.5334212373920593
21	59	1.5497802705314159
21	60	1.5682047938468866
21	61	1.5824258998303948
21	62	1.5936572079609064
21	63	1.6105176492800262
21	64	1.6198912056743913
21	65	1.6299013340856601
21	66	1.6465916507292071
21	67	1.6593045311466432
21	68	1.6693739120375555
21	69	1.6789465428094523
21	70	1.6860494624826312
21	71	1.6918865023410437
21	72	1.6988645159419626
21	73	1.7046380753255732
21	74	1.7115297888951784
21	75	1.7184206676258518
21	76	1.7252512775789515
21	77	1.7320547497110896
21	78	1.7388283956838819
21	79	1.7443790266752395
21	80	1.7497360670079167
21	81	1.7563741700744842
21	82	1.7605814316981687
21	83	1.7632497213814737
21	84	1.7685265834987913
21	85	1.7725749449696844
21	86	1.7753425439523951
21	87	1.7805836536331623
21	88	1.7857996900836977
21	89	1.7896707692233251
21	90	1.7921428433733528
21	91	1.7901329751703239
21	92	1.7935791670896823
21	93	1.7927395755744366
21	94	1.7945505887330966
21	95	1.7963291424850845
21	96	1.7980267327768520
21	97	1.7994418649324146
21	98	1.8004819543925099
21	99	1.8030982016665065
22	0	0.6832890583962492
22	1	0.6935964287805310
22	2	0.7011961143682653
22	3	0.7090592078859167
22	4	0.7197428123237213
22	5	0.7280573266152238
22	6	0.7365923436852536
22	7	0.7453416494745102
22	8	0.7567281332784059
22	9	0.7656750417323042
22	10	0.7769457725579889
22	11	0.7862349170888859
22	12	0.7974890166530249
22	13	0.8069616598278514
22	14	0.8181675382713396
22	15	0.8277479463850924
22	16	0.8373834733413853
22	17	0.8486937221786189
22	18	0.8616311809270023
22	19	0.8734340677901905
22	20	0.8832458861362432
22	21	0.8976099770882517
22	22	0.9141099631532910
22	23	0.9253732036394791
22	24	0.9393650721527742
22	25	0.9546188344422302
22	26	0.9654938341445191
22	27	0.9763339116804427
22	28	0.9885655213234497
22	29	1.0021427324496155
22	30	1.0203982785472772
22	31	1.0406948548659309
22	32	1.0651939421264465
22	33	1.0869939236974078
22	34	1.1087124351061990
22	35	1.1303730183225837
22	36	1.1522693211596071
22	37	1.1745139508028337
22	38	1.1951155441359396
22	39	1.2141622006137611
22	40	1.2384232968357483
22	41	1.2594904245562892
22	42	1.2789264076023632
22	43	1.2993417122006532
22	44	1.3154847825529152
22	45	1.3353492453534479
22	46	1.3535284435593740
22	47	1.3700459378940271
22	48	1.3876031779849420
22	49	1.4072549569024417
22	50	1.4252485924938056
22	51	1.4415829198457799
22	52	1.4599879715752659
22	53	1.4768106686564564
22	54	1.4905052144362021
22	55	1.5038948744907707
22	56	1.5169468281284404
22	57	1.5309971522677497
22	58	1.5460711626598076
22	59	1.5620441088243691
22	60	1.5800205618622025
22	61	1.5938913144637206
22	62	1.6048466861892221
22	63	1.6212698701254435
22	64	1.6304001900544216
22	65	1.6401455611020637
22	66	1.6563721285716391
22	67	1.6687253883737143
22	68	1.6795574895769458
22	69	1.6888394090732139
22	70	1.6958778432480432
22	71	1.7016891762949515
22	72	1.7086036971021319
22	73	1.7143518745121511
22	74	1.7211807918032851
22	75	1.7268799139082502
22	76	1.7336411767189490
22	77	1.7403750266547473
22	78	1.7459443692530152
22	79	1.7503171619597526
22	80	1.7556348844976992
22	81	1.7621919422946601
22	82	1.7652381499920802
22	83	1.7667687479817402
22	84	1.7719889583904112
22	85	1.7748264191092820
22	86	1.7763867132700455
22	87	1.7815517927293232
22	88	1.7866917329020242
22	89	1.7905158146839393
22	90	1.7929713213814189
22	91	1.7910443905492108
22	92	1.7944465666306446
22	93	1.7936609999820075
22	94	1.7954618714305672
22	95	1.7972313838498366
22	96	1.7989217034835507
22	97	1.8003313584057155
22	98	1.8013703424140370
22	99	1.8039500902566461
23	0	0.6942346750726339
23	1	0.7045222139807066
23	2	0.7121459956466876
23	3	0.7200319450549624
23	4	0.7307007505101535
23	5	0.7390388656108267
23	6	0.7475956421610229
23	7	0.7563632332492194
23	8	0.7677271610135683
23	9	0.7766868125008953
23	10	0.7879365657000456
23	11	0.7972323677268364
23	12	0.8084626149894394
23	13	0.8179350878517883
23	14	0.8291117079079864
23	15	0.8386861553522740
23	16	0.8483122239131273
23	17	0.8595868937145923
23	18	0.8740143115566024
23	19	0.8857427592335788
23	20	0.8955093679844548
23	21	0.9112196641240106
23	22	0.9289877049189292
23	23	0.9415415736090745
23	24	0.9553666670691334
23	25	0.9704360906564912
23	26	0.9811728717463262
23	27	0.9918748440938735
23	28	1.0039527282574530
23	29	1.0173587737550425
23	30	1.0353773555131185
23	31	1.0555982759167022
23	32	1.0799531102007152
23	33	1.1016386057388001
23	34	1.1232322448119758
23	35	1.1447566262593716
23	36	1.1665052566753369
23	37	1.1885858263425375
23	38	1.2090357189031857
23	39	1.2279316386766441
23	40	1.2519298064782818
23	41	1.2727564371283351
23	42	1.2919583810033819
23	43	1.3121027518035404
23	44	1.3280421296629781
23	45	1.3476226751388769
23	46	1.3655363242884877
23	47	1.3830730947212102
23	48	1.4003480351091002
23	49	1.4196602849698645
23	50	1.4373368888088529
23	51	1.4533777877848597
23	52	1.4714294870583760
23	53	1.4879241085777928
23	54	1.5013517541427708
23	55	1.5144747992065912
23	56	1.5272604823085085
23	57	1.5410171566399318
23	58	1.5557692921911219
23	59	1.5713932444496255
23	60	1.5889639114422549
23	61	1.6025235951266967
23	62	1.6132383607123668
23	63	1.6292713139260699
23	64	1.6381934406551089
23	65	1.6477103089508358
23	66	1.6645823342508004
23	67	1.6766053003082935
23	68	1.6871450910140329
23	69	1.6961763135568013
23	70	1.7031364890579987
23	71	1.7089039479473211
23	72	1.7157406916065314
23	73	1.7214448219724039
23	74	1.7281963003628367
23	75	1.7338519268543826
23	76	1.7405355613302398
23	77	1.7471915136368881
23	78	1.7527181577163533
23	79	1.7559841734187371
23	80	1.7612599689247663
23	81	1.7677352393481855
23	82	1.7696893482180271
23	83	1.7701465529166436
23	84	1.7741669080137379
23	85	1.7769976810931316
23	86	1.7785839330208659
23	87	1.7836847071582904
23	88	1.7887605956320258
23	89	1.7925523502787517
23	90	1.7950092432545501
23	91	1.7931932879289183
23	92	1.7965707090551173
23	93	1.7958681586788221
23	94	1.7976844891264314
23	95	1.7994721724033544
23	96	1.8011843881914240
23	97	1.8026208299624549
23	98	1.8036948235821770
23	99	1.8062722737288119
24	0	0.7053016003748356
24	1	0.7155693723412805
24	2	0.7232156946264531
24	3	0.7311228885406224
24	4	0.7417765029562646
24	5	0.7501364034405974
24	6	0.7587130686777154
24	7	0.7674982583710105
24	8	0.7788401202085490
24	9	0.7878115824538361
24	10	0.7990403763133838
24	11	0.8083416902822399
24	12	0.8195477665538523
24	13	0.8290187307202416
24	14	0.8401655333744991
24	15	0.8497324893197573
24	16	0.8593475026287940
24	17	0.8705857042260224
24	18	0.8849276238229986
24	19	0.8966045645982297
24	20	0.9077945614549591
24	21	0.9248001453284894
24	22	0.9423871254950595
24	23	0.9562046579603823
24	24	0.9712365835145714
24	25	0.9861223867152999
24	26	0.9967212148295758
24	27	1.0072852945212225
24	28	1.0192097829187681
24	29	1.0324451877730496
24	30	1.0502283516156667
24	31	1.0703695900243086
24	32	1.0945770513203761
24	33	1.1161443623094434
24	34	1.1376095194588971
24	35	1.1589942334578107
24	36	1.1805918295536355
24	37	1.2025052476805995
24	38	1.2227986341196357
24	39	1.2415378107123329
24	40	1.2652679917476541
24	41	1.2858479022349467
24	42	1.3048100772192299
24	43	1.3246790634368184
24	44	1.3404094200459145
24	45	1.3597027702328723
24	46	1.3773477307017026
24	47	1.3946109952916332
24	48	1.4116076828979001
24	49	1.4305859255373554
24	50	1.4479524838894282
24	51	1.4637081081262326
24	52	1.4814166436381095
24	53	1.4975944653312154
24	54	1.5107662255385566
24	55	1.5236344913466409
24	56	1.5361665181420232
24	57	1.5496437092454458
24	58	1.5640899934688481
24	59	1.5793829860084836
24	60	1.5965693295343510
24	61	1.6098367940663800
24	62	1.6203270585344540
24	63	1.6359937193635006
24	64	1.6447234295278816
24	65	1.6540285867394364
24	66	1.6704907386940018
24	67	1.6822237558211930
24	68	1.6925080251060878
24	69	1.7013218655412163
24	70	1.7081916220274087
24	71	1.7138991960332326
24	72	1.7206457029797193
24	73	1.7262894925158825
24	74	1.7329509488466541
24	75	1.7385465202364028
24	76	1.7451399668101431
24	77	1.7517056343859791
24	78	1.7571724679387934
24	79	1.7604422276026586
24	80	1.7656650495903836
24	81	1.7709798504292804
24	82	1.7718752114288929
24	83	1.7723820521324862
24	84	1.7752517735420692
24	85	1.7769321645445155
24	86	1.7785038610770549
24	87	1.7835175859724854
24	88	1.7885060984867285
24	89	1.7922336721427501
24	90	1.7946500815013966
24	91	1.7928715548327481
24	92	1.7961828612184636
24	93	1.7954910225224012
24	94	1.7972647071445200
24	95	1.7990090425253953
24	96	1.8006774332966786
24	97	1.8020683885069813
24	98	1.8030967006683276
24	99	1.8055998499325892
25	0	0.7164888466889414
25	1	0.7267365956432098
25	2	0.7344036892266599
25	3	0.7423303135781776
25	4	0.7529680728361539
25	5	0.7613477648154436
25	6	0.7699422787884828
25	7	0.7787429786109280
25	8	0.7900618440739523
25	9	0.7990429108339441
25	10	0.8102494700178562
25	11	0.8195539803144615
25	12	0.8307343823476836
25	13	0.8402014272365149
25	14	0.8513167682969734
25	15	0.8608737188984608
25	16	0.8704751385426226
25	17	0.8816750188471389
25	18	0.8974122808546648
25	19	0.9104603023527776
25	20	0.9229780423815250
25	21	0.9412058171580624
25	22	0.9585845396034985
25	23	0.9722355868823925
25	24	0.9870847299630170
25	25	1.0017843970696994
25	26	1.0122423119563857
25	27	1.0226655913449043
25	28	1.0344340079079328
25	29	1.0474963903324934
25	30	1.0650428288811327
25	31	1.0850987016129356
25	32	1.1091539796320717
25	33	1.1305976736594860
25	34	1.1519289780785729
25	35	1.1731687685218946
25	36	1.1946101252594357
25	37	1.2163498406063049
25	38	1.2364785920625005
25	39	1.2550518367289829
25	40	1.2785057486467342
25	41	1.2988311163638309
25	42	1.3175462053331235
25	43	1.3371337138529698
25	44	1.3526481892918718
25	45	1.3716493861119381
25	46	1.3890208728962763
25	47	1.4060064565835713
25	48	1.4227212940554961
25	49	1.4413637153244641
25	50	1.4584184002662410
25	51	1.4738868596935493
25	52	1.4912523303717433
25	53	1.5071133026316292
25	54	1.5200280385230140
25	55	1.5326407497699681
25	56	1.5449187221946554
25	57	1.5581170663141102
25	58	1.5722592140047820
25	59	1.5872240667605446
25	60	1.6040309254411629
25	61	1.6170087129631368
25	62	1.6272751986842207
25	63	1.6425811169467155
25	64	1.6511188043551295
25	65	1.6602134881967288
25	66	1.6762739472196200
25	67	1.6887068097516835
25	68	1.6987234084615230
25	69	1.7073077950383002
25	70	1.7140911334346092
25	71	1.7197430344820468
25	72	1.7264034560674650
25	73	1.7319912853965866
25	74	1.7385669292299566
25	75	1.7441069182165814
25	76	1.7506143874472766
25	77	1.7570939025731627
25	78	1.7625056105045473
25	79	1.7647543529579925
25	80	1.7688872237362405
25	81	1.7730955471681484
25	82	1.7729693557941819
25	83	1.7735025573190220
25	84	1.7763445572169914
25	85	1.7780236197122230
25	86	1.7795962644864187
25	87	1.7845339205198150
25	88	1.7894463375560576
25	89	1.7931238109693712
25	90	1.7955172843008835
25	91	1.7938044689332100
25	92	1.7970682859935332
25	93	1.7964161495207951
25	94	1.7981723270398278
25	95	1.7999000437848374
25	96	1.8015532744108822
25	97	1.8029304784493638
25	98	1.8039493643476356
25	99	1.8064129757444538
26	0	0.7277176351233591
26	1	0.7379445579588634
26	2	0.7456302906631788
26	3	0.7535741695198231
26	4	0.7641948829585230
26	5	0.7725920100631853
26	6	0.7812019748361441
26	7	0.7900157432140307
26	8	0.8013101915756176
26	9	0.8102983343280749
26	10	0.8214809311586720
26	11	0.8307860168459994
26	12	0.8419388269980094
26	13	0.8513992647102263
26	14	0.8624811291259090
26	15	0.8720253124386284
26	16	0.8816103664369916
26	17	0.8927697450834199
26	18	0.9098520968965871
26	19	0.9228042838124882
26	20	0.9366258864489065
26	21	0.9560484031397967
26	22	0.9732315519266728
26	23	0.9867320522365975
26	24	1.0014126665670711
26	25	1.0159404610729215
26	26	1.0275408952788603
26	27	1.0378228072880380
26	28	1.0494346744388596
26	29	1.0623237299039721
26	30	1.0796339901277778
26	31	1.0995986912259286
26	32	1.1234967933150042
26	33	1.1448115191939103
26	34	1.1660038236218133
26	35	1.1870937980944358
26	36	1.2083742224004195
26	37	1.2299359781857579
26	38	1.2498944585321683
26	39	1.2682952635137086
26	40	1.2914688784540183
26	41	1.3115361903096456
26	42	1.3300012031377413
26	43	1.3493054760344656
26	44	1.3646014831877655
26	45	1.3833098806623298
26	46	1.4004073691868208
26	47	1.4171153177688958
26	48	1.4335488958527260
26	49	1.4518579007645074
26	50	1.4686030147203286
26	51	1.4837864378349077
26	52	1.5008130027796516
26	53	1.5163610243943593
26	54	1.5290213043811067
26	55	1.5413813123942230
26	56	1.5534083712052358
26	57	1.5663320480145511
26	58	1.5801753368799409
26	59	1.5948184451800420
26	60	1.6123143005007619
26	61	1.6249936763682280
26	62	1.6350265433146658
26	63	1.6499642248919675
26	64	1.6582996931203304
26	65	1.6671743689497092
26	66	1.6828259667270538
26	67	1.6949389171166451
26	68	1.7046949597808769
26	69	1.7130557032965217
26	70	1.7197525008891765
26	71	1.7253473761664218
26	72	1.7319216175027867
26	73	1.7374521814451185
26	74	1.7439419482594412
26	75	1.7494250554277704
26	76	1.7558465294041681
26	77	1.7622399020629957
26	78	1.7675951943724864
26	79	1.7688806149019380
26	80	1.7729864591699673
26	81	1.7761541463684247
26	82	1.7750739359258514
26	83	1.7756476886009249
26	84	1.7784741190559343
26	85	1.7801659950947395
26	86	1.7817547124880959
26	87	1.7855354551023104
26	88	1.7903725726027471
26	89	1.7939997262104013
26	90	1.7963689734215715
26	91	1.7947170139463557
26	92	1.7979330146655248
26	93	1.7973167193836794
26	94	1.7990538178429982
26	95	1.8007632922442578
26	96	-0.4847684416824107
26	97	1.8037612996936512
26	98	1.8047687110581629
26	99	1.8071926433735372
27	0	0.7389485229664149
27	1	0.7491535174357348
27	2	0.7568555788405663
27	3	0.7648143601763684
27	4	0.7754165588094473
27	5	0.7838285935259816
27	6	0.7924514440660783
27	7	0.8012756772461183
27	8	0.8125440372946938
27	9	0.8215365860258953
27	10	0.8326932714671988
27	11	0.8419961834855404
27	12	0.8531192889740040
27	13	0.8625703218256893
27	14	0.8736165263145373
27	15	0.8831450896276589
27	16	0.8941949163917755
27	17	0.9052872910002840
27	18	0.9222263445756064
27	19	0.9364757275275304
27	20	0.9501720256033253
27	21	0.9707501363424721
27	22	0.9877362196715426
27	23	1.0023917615851816
27	24	1.0168868345233859
27	25	1.0312260756201324
27	26	1.0426688268792006
27	27	1.0528069227601922
27	28	1.0642599508148121
27	29	1.0769736237222463
27	30	1.0940465255189535
27	31	1.1139131703138001
27	32	1.1376480134752887
27	33	1.1588273284454143
27	34	1.1798743966731151
27	35	1.2008085743275574
27	36	1.2219214371645730
27	37	1.2432990250033320
27	38	1.2630797798262667
27	39	1.2813014035287706
27	40	1.3041903646477133
27	41	1.3239957984602448
27	42	1.3422074231361600
27	43	1.3612263256947734
27	44	1.3763009369833921
27	45	1.3947154296497259
27	46	1.4115379288704710
27	47	1.4291326896238992
27	48	1.4452773281000442
27	49	1.4632470246899647
27	50	1.4796754995196111
27	51	1.4945657992078722
27	52	1.5112470954543913
27	53	1.5264746924918942
27	54	1.5388714215745358
27	55	1.5509695692205892
27	56	1.5627365602443943
27	57	1.5753768830693602
27	58	1.5889129301175924
27	59	1.6032261495629068
27	60	1.6203179533910694
27	61	1.6327042674391414
27	62	1.6425069984668512
27	63	1.6570847387819727
27	64	1.6652210717964704
27	65	1.6738795892554252
27	66	1.6891332264307533
27	67	1.7009343978867202
27	68	1.7104361475781440
27	69	1.7185782861306411
27	70	1.7251888139984153
27	71	1.7307257918300278
27	72	1.7372141643687569
27	73	1.7426866493227995
27	74	1.7490908909274681
27	75	1.7545163197653526
27	76	1.7608522056732758
27	77	1.7662022509789135
27	78	1.7714951295422763
27	79	1.7728277905417194
27	80	1.7759298582753340
27	81	1.7790832704023773
27	82	1.7770962522670382
27	83	1.7777066214790536
27	84	1.7794891155455610
27	85	1.7811751260922224
27	86	1.7827600540673767
27	87	1.7864896601409206
27	88	1.7912525471586138
27	89	1.7948293779315303
27	90	1.7971732584887283
27	91	1.7955772342758687
27	92	-0.4823054025585451
27	93	1.7981608944326555
27	94	1.7998774000249718
27	95	1.8015670530847745
27	96	1.8031848726991051
27	97	1.8045297793638158
27	98	1.8055243003138288
27	99	1.8079090887018840
28	0	0.7502467136198678
28	1	0.7604290415982898
28	2	0.7681454721181842
28	3	0.7761171542789177
28	4	0.7866997430287204
28	5	0.7951245188397169
28	6	0.8037580486322674
28	7	0.8144389622922248
28	8	0.8256420759060149
28	9	0.8345972118491708
28	10	0.8456918539181967
28	11	0.8549542693040907
28	12	0.8660142065482773
28	13	0.8754204226156667
28	14	0.8863998261621044
28	15	0.8958798354190539
28	16	0.9068613959706483
28	17	0.9193056210061142
28	18	0.9374851374513997
28	19	0.9529511463509575
28	20	0.9678288024120563
28	21	0.9881624776771140
28	22	1.0049194415865133
28	23	1.0206600855556081
28	24	1.0349337866016064
28	25	1.0502999147154863
28	26	1.0615267426059531
28	27	1.0714602151457993
28	28	1.0826990844318187
28	29	1.0951870215660540
28	30	1.1119843195811283
28	31	1.1317592462334645
28	32	1.1553447553082175
28	33	1.1763934059645367
28	34	1.1972977060150380
28	35	1.2180763117483799
28	36	1.2390195804240971
28	37	1.2602071215883792
28	38	1.2797978976293263
28	39	1.2978239559769627
28	40	1.3204192305551132
28	41	1.3399470927622021
28	42	1.3578856826260943
28	43	1.3766002516582270
28	44	1.3914266767287669
28	45	1.4106780397140106
28	46	1.4271929987949619
28	47	1.4444538100359456
28	48	1.4602801324563499
28	49	1.4778825579356980
28	50	1.4939636699407017
28	51	1.5085279704348051
28	52	1.5248319536932109
28	53	1.5397048278552972
28	54	1.5518023398776541
28	55	1.5636024502706618
28	56	1.5750728698553198
28	57	1.5873926427493252
28	58	1.6005829687716366
28	59	1.6145263382692572
28	60	1.6311712733438013
28	61	1.6432228089922720
28	62	1.6527556918344490
28	63	1.6669286932027931
28	64	1.6748271573726072
28	65	1.6832309654329616
28	66	1.6989653148113952
28	67	1.7103927451457999
28	68	1.7186469597764917
28	69	1.7265326412471143
28	70	1.7330669945889228
28	71	1.7385588157118694
28	72	1.7449715310004366
28	73	1.7503987871930766
28	74	1.7567275162573581
28	75	1.7621080128306883
28	76	1.7683678840225578
28	77	1.7736728868504597
28	78	1.7779965839740832
28	79	1.7784709789686743
28	80	1.7806438824487567
28	81	1.7828481098142610
28	82	1.7809936135259001
28	83	1.7816694511276119
28	84	1.7824882826568336
28	85	1.7841972346324169
28	86	1.7847810354782860
28	87	1.7884716384536521
28	88	1.7931714691418674
28	89	1.7967114860581321
28	90	1.7990463798761755
28	91	1.7975313557058374
28	92	1.8006689569043612
28	93	1.8001430793640838
28	94	1.8018627096246806
28	95	1.8035577163444430
28	96	-0.4877143662817693
28	97	1.8065418057673566
28	98	1.8075571927132481
28	99	1.8099356160556535
29	0	0.7616088301751736
29	1	0.7717674448720802
29	2	0.7794960569246093
29	3	0.7874784204431579
29	4	0.7980400370257389
29	5	0.8064751910156790
29	6	0.8151170050298079
29	7	0.8257812211512257
29	8	0.8369555857178648
29	9	0.8459106149318560
29	10	0.8569761291380347
29	11	0.8662316573862699
29	12	0.8772583187308651
29	13	0.8866502668954991
29	14	0.8975902481510682
29	15	0.9085085336081404
29	16	0.9208501756294716
29	17	0.9345839127630495
29	18	0.9525746904759090
29	19	0.9678720620630037
29	20	0.9825887073873895
29	21	1.0040069359409138
29	22	1.0205492146997064
29	23	1.0360897370988265
29	24	1.0501732218340321
29	25	1.0653330639490182
29	26	1.0763977582175188
29	27	1.0861831027118161
29	28	1.0972590247869178
29	29	1.1095678158585900
29	30	1.1261252627461358
29	31	1.1457896561768965
29	32	1.1691997254170352
29	33	1.1901003085056407
29	34	1.2108470636742013
29	35	1.2314580074939552
29	36	1.2522199242463554
29	37	1.2732073898155212
29	38	1.2926024918602006
29	39	1.3104329846039271
29	40	1.3327298926545026
29	41	1.3519835927410380
29	42	1.3696577699884314
29	43	1.3880781897313881
29	44	1.4026735612116803
29	45	1.4216027486366900
29	46	1.4378364819693756
29	47	1.4547916573343516
29	48	1.4703326751187189
29	49	1.4876023946622983
29	50	1.5033748219908096
29	51	1.5176549560353518
29	52	1.5336262603121242
29	53	1.5481921225628945
29	54	1.5600381820510771
29	55	1.5715895404013924
29	56	1.5828139710837725
29	57	1.5948667770688449
29	58	1.6077688841914743
29	59	1.6214041819482521
29	60	1.6376736170691328
29	61	1.6494543040058371
29	62	1.6587749422994440
29	63	1.6726175059776933
29	64	1.6803338635653116
29	65	1.6885401489399801
29	66	1.7038902363560493
29	67	1.7150359913192283
29	68	1.7230847023709344
29	69	1.7307733951935707
29	70	1.7372169636317658
29	71	1.7426430802466584
29	72	1.7489654149201486
29	73	1.7543268248633370
29	74	1.7605656249492578
29	75	1.7658806996570151
29	76	1.7711563700730186
29	77	1.7754938062974788
29	78	1.7788624148959868
29	79	1.7793576068640640
29	80	1.7815141193802753
29	81	1.7836999952527235
29	82	1.7809621410672054
29	83	-0.4652280968914947
29	84	1.7824435627199431
29	85	1.7841261617454989
29	86	1.7847034778962623
29	87	1.7883289436158225
29	88	1.7929441590893809
29	89	1.7964183330791814
29	90	1.7987064994647646
29	91	1.7972075992411995
29	92	1.8002770282703615
29	93	-0.4808680444079312
29	94	1.8014156219307502
29	95	1.8030603603727646
29	96	1.8046355231833815
29	97	-0.4871926221435741
29	98	1.8069072994620927
29	99	1.8092153629285186
30	0	0.7730234762887660
30	1	0.7831574247109129
30	2	0.7908961896324631
30	3	0.7988871665689239
30	4	0.8094265331707018
30	5	0.8178698451115383
30	6	0.8265176861988441
30	7	0.8371635148184040
30	8	0.8483076496848048
30	9	0.8572601944558231
30	10	0.8682948536450353
30	11	0.8775410434209931
30	12	0.8885325500565351
30	13	0.8979077273592566
30	14	0.9088063326493333
30	15	0.9211138467701747
30	16	0.9347718720497351
30	17	0.9483807686264442
30	18	0.9675496132475628
30	19	0.9826774325208736
30	20	0.9985340505913071
30	21	1.0197037206643451
30	22	1.0360303458133808
30	23	1.0513687153814324
30	24	1.0652601367844912
30	25	1.0802120995473976
30	26	1.0911129533835819
30	27	1.1007484667438758
30	28	1.1116598955402053
30	29	1.1237882201006115
30	30	1.1401053237537417
30	31	1.1596536179799337
30	32	1.1828835126000818
30	33	1.2036301885140281
30	34	1.2242137974500962
30	35	1.2446517594948727
30	36	1.2652273414007300
30	37	1.2860080742229829
30	38	-0.0908151781477376
30	39	1.3228265772015082
30	40	1.3448192691874850
30	41	1.3637934927344642
30	42	1.3811984711557979
30	43	1.3993211284639915
30	44	1.4136811230058763
30	45	1.4322860489312426
30	46	1.4482362133798672
30	47	1.4648844539259935
30	48	1.4801389235543025
30	49	1.4970763650835734
30	50	1.5125404613245639
30	51	1.5265366460010774
30	52	1.5421773252248199
30	53	1.5564380043478447
30	54	1.5680332817744913
30	55	1.5793368251802482
30	56	1.5903164747881233
30	57	1.6021044540835274
30	58	1.6157204889043855
30	59	1.6290376139479277
30	60	1.6449223062046849
30	61	1.6564212304632850
30	62	1.6655181360323950
30	63	1.6790201858991365
30	64	1.6865429317045344
30	65	1.6945407233939145
30	66	1.7094968943974505
30	67	1.7212212706524319
30	68	1.7290398758654477
30	69	1.7365074656355481
30	70	1.7428666254319543
30	71	1.7482348120652973
30	72	1.7544731900573736
30	73	1.7597765743359748
30	74	1.7659317057059669
30	75	1.7711890677140181
30	76	1.7755398551470669
30	77	1.7789690115625620
30	78	1.7823196220072723
30	79	1.7819830659789648
30	80	1.7841428126623973
30	81	1.7854256672775008
30	82	1.7827880171312092
30	83	1.7834838972642546
30	84	1.7843151260078172
30	85	1.7860000398904543
30	86	1.7866047727096255
30	87	1.7901900663807637
30	88	1.7947429549086580
30	89	-0.4820637973683900
30	90	-0.4845424982931342
30	91	-0.4810741011907212
30	92	1.8020632060200148
30	93	1.8015809641313323
30	94	1.8032502128252133
30	95	1.8048959764955286
30	96	1.8064749221249752
30	97	1.8077906451160111
30	98	1.8087739427564586
30	99	1.8110765090692142
31	0	0.7913717859691011
31	1	0.8015507374534663
31	2	0.8093208309964059
31	3	0.8173418698053870
31	4	0.8279219136943818
31	5	0.8363948208618898
31	6	0.8450700356095099
31	7	0.8557507658533842
31	8	0.8669212329176780
31	9	0.8758867669555259
31	10	0.8869387987778431
31	11	0.8961889816227416
31	12	0.9071877867568953
31	13	0.9165568086273868
31	14	0.9274504853306031
31	15	0.9411879517186270
31	16	0.9562290630423688
31	17	0.9711667534941756
31	18	0.9903088103471628
31	19	1.0066929131365931
31	20	1.0224700009558578
31	21	1.0435937401718960
31	22	1.0598133822033493
31	23	1.0750416720691511
31	24	1.0888054838751609
31	25	1.1036315052322168
31	26	1.1143782971736760
31	27	1.1238505699944608
31	28	1.1346050900324407
31	29	1.1465784896051643
31	30	1.1627451045792774
31	31	1.1821964736918471
31	32	1.2053200178855188
31	33	1.2259391603896539
31	34	1.2463787984525327
31	35	1.2677507177711380
31	36	1.2881452275489975
31	37	1.3087181801069021
31	38	1.3276779524673055
31	39	1.3450479208778228
31	40	1.3667490588630380
31	41	1.3854114698021345
31	42	1.4024915373452331
31	43	1.4202711772704020
31	44	1.4342977657675391
31	45	1.4525385431903051
31	46	1.4681292598518485
31	47	1.4844042478475716
31	48	1.4992875443782483
31	49	1.5158297422359523
31	50	1.5309057871391809
31	51	1.5445219269977306
31	52	1.5597552820798171
31	53	1.5736198827170611
31	54	1.5848489320971688
31	55	1.5957880529286947
31	56	1.6064052613499542
31	57	1.6178189874864963
31	58	1.6310322686337344
31	59	1.6439474887977659
31	60	1.6593829118246408
31	61	1.6705040466091678
31	62	1.6792678577520617
31	63	1.6923514971817439
31	64	1.6995666021820124
31	65	1.7072494582724627
31	66	1.7217428109338373
31	67	1.7330650877043796
31	68	1.7405661204202520
31	69	1.7477265048936099
31	70	1.7539396680842727
31	71	1.7591845302254852
31	72	1.7652758995594358
31	73	1.7704544246894212
31	74	1.7764608520723779
31	75	1.7815919935489111
31	76	1.7849976276474340
31	77	1.7874946331218817
31	78	1.7899027505443850
31	79	1.7895526554945891
31	80	1.7907706561069003
31	81	1.7919907996988143
31	82	1.7893693180095132
31	83	1.7900166984923904
31	84	1.7907951173261423
31	85	1.7924114181053483
31	86	1.7929689548780208
31	87	1.7964495287935218
31	88	-0.4851295548728392
31	89	1.8042113893690164
31	90	1.8064071443943972
31	91	1.8049730249424958
31	92	1.8079151885345255
31	93	1.8074088292389801
31	94	1.8090105111449546
31	95	1.8105899556478184
31	96	-0.4933910575353436
31	97	1.8122004118266448
31	98	1.8131027131687041
31	99	1.8153064237425376
32	0	0.8099173500131335
32	1	0.8201373289738021
32	2	0.8279353388250106
32	3	0.8359828687834999
32	4	0.8465992458597538
32	5	0.8550978593644396
32	6	0.8637964016855193
32	7	0.8745073845063086
32	8	0.8856991857750457
32	9	0.8946732563697528
32	10	0.9057374840976437
32	11	0.9149868900150738
32	12	0.9259875465918357
32	13	0.9353453456420561
32	14	0.9476927069067292
32	15	0.9628414165097967
32	16	0.9778445110180295
32	17	0.9927367346477092
32	18	1.0132106765788098
32	19	1.0295220459918095
32	20	1.0452229001645830
32	21	1.0662947480200566
32	22	1.0824097943373068
32	23	1.0975312227494642
32	24	1.1111727154240403
32	25	1.1258760019992538
32	26	1.1364781005288258
32	27	1.1457981295633528
32	28	1.1564027141365303
32	29	1.1682261059730668
32	30	1.1842411346960866
32	31	1.2035761938708236
32	32	1.2265692087284989
32	33	1.2470409644807507
32	34	1.2673176727795654
32	35	1.2885101835144086
32	36	1.3087036231690414
32	37	1.3290492688695812
32	38	1.3477623885477237
32	39	1.3648644744112033
32	40	1.3862564401303301
32	41	1.4045969861797045
32	42	1.4213467474554882
32	43	1.4387784459601201
32	44	1.4524743990205755
32	45	1.4703487468497622
32	46	1.4855834371705379
32	47	1.5014892050379061
32	48	1.5160089027119659
32	49	1.5321630548417724
32	50	1.5479251943463770
32	51	1.5611628567762730
32	52	1.5759901770394749
32	53	1.5894621171567829
32	54	1.6003309759950233
32	55	1.6109126044006479
32	56	1.6211751722960119
32	57	1.6322227306680044
32	58	1.6450414938151701
32	59	1.6575642305157032
32	60	1.6725604817860316
32	61	1.6833155133597937
32	62	1.6917581913205506
32	63	1.7044364807225714
32	64	1.7113568700669759
32	65	1.7187377456478754
32	66	1.7327847699063788
32	67	1.7437213761105064
32	68	1.7509195935765833
32	69	1.7577873257506478
32	70	1.7638498851990430
32	71	1.7689658350926036
32	72	1.7749056252059379
32	73	1.7799537490793977
32	74	1.7858070224019571
32	75	1.7899905744658808
32	76	1.7924824446306955
32	77	1.7949001555366049
32	78	1.7972312642186281
32	79	1.7960230490265012
32	80	1.7971807751100759
32	81	1.7983389265138312
32	82	1.7957336856508426
32	83	1.7963328497027347
32	84	1.7970588351170527
32	85	1.7986069333440167
32	86	1.7991174399777177
32	87	1.8024939139046297
32	88	1.8067998370324163
32	89	1.8100308892236918
32	90	1.8121478368077037
32	91	1.8107083149416388
32	92	1.8135566812986910
32	93	-0.4974611978537708
32	94	1.8145612244157430
32	95	1.8160749789413841
32	96	1.8164146937346708
32	97	1.8175874060601749
32	98	1.8184430453990290
32	99	1.8205800618000683
33	0	0.8287511127250526
33	1	0.8390084136449588
33	2	0.8468311438111447
33	3	0.8549018054902259
33	4	0.8655504272924937
33	5	0.8740710688378812
33	6	0.8827890960199121
33	7	0.8935259229406143
33	8	0.9047342701245320
33	9	0.9137125857317813
33	10	0.9247840213510559
33	11	0.9340280227157768
33	12	0.9450252476002700
33	13	0.9558557809375124
33	14	0.9696308028369611
33	15	0.9861705361752869
33	16	1.0025107686966084
33	17	1.0173087747799245
33	18	1.0377285202840361
33	19	1.0539373221073309
33	20	1.0695324799666264
33	21	1.0905259101505977
33	22	1.1065063899774026
33	23	1.1214917501123223
33	24	1.1349814700289118
33	25	1.1495333885548349
33	26	1.1599614879070803
33	27	1.1691002969220996
33	28	1.1795269109061015
33	29	1.1911730243953458
33	30	1.2070095464645263
33	31	1.2262157877339810
33	32	1.2490648594509748
33	33	1.2693732850649113
33	34	1.2894703049120457
33	35	1.3104657669909101
33	36	1.3304383230965258
33	37	1.3505345745806276
33	38	1.3689779252951604
33	39	1.3857883480360931
33	40	1.4068456478269353
33	41	1.4248392186180829
33	42	1.4412345667977362
33	43	1.4582940757709140
33	44	1.4716374653537103
33	45	1.4902155740634238
33	46	1.5050619276167145
33	47	1.5205655102662161
33	48	1.5346890441142724
33	49	1.5504212294143951
33	50	1.5657596923509181
33	51	1.5785977319670168
33	52	1.5929966231581603
33	53	1.6060547608660831
33	54	1.6165454839283129
33	55	1.6267522127922212
33	56	1.6376330538591315
33	57	1.6482827418969683
33	58	1.6606715972605199
33	59	1.6727662386711191
33	60	1.6872819100579493
33	61	1.6976372272165969
33	62	1.7057302695231098
33	63	1.7179644696003613
33	64	1.7245649087202379
33	65	1.7316178156859003
33	66	1.7451745566026173
33	67	1.7565079160705073
33	68	-0.4527191303610035
33	69	1.7698980640969817
33	70	1.7758107599739490
33	71	1.7808028256097088
33	72	1.7865913164762204
33	73	1.7915135534294562
33	74	1.7964286618251566
33	75	-0.4969571791243416
33	76	1.8013573266549654
33	77	1.8029104971862953
33	78	1.8051726431704922
33	79	1.8039868564474872
33	80	1.8051082014735502
33	81	1.8062290824607217
33	82	-0.4926990747089744
33	83	1.8042640081698560
33	84	1.8049683195707142
33	85	1.8064766448814675
33	86	-0.4926994563021051
33	87	1.8102694462643205
33	88	1.8144706491469884
33	89	1.8176246538154384
33	90	-0.5097594167180167
33	91	1.8183053711314838
33	92	-0.5102550895804296
33	93	-0.5083620804688731
33	94	1.8221066723365216
33	95	1.8236032283194845
33	96	-0.5115976840652626
33	97	1.8251346087057028
33	98	1.8260084024855956
33	99	1.8281380953845665
34	0	0.8477525549945127
34	1	0.8580425432367733
34	2	0.8658860456793187
34	3	0.8739757375745743
34	4	0.8846516190986576
34	5	0.8931898743081248
34	6	0.9019228225509524
34	7	0.9126802314664740
34	8	0.9238973639864165
34	9	0.9328729345089547
34	10	0.9439438575888680
34	11	0.9531753411652811
34	12	0.9656904349200426
34	13	0.9779691096006096
34	14	0.9916865552282347
34	15	1.0081839518484701
34	16	1.0244720151299085
34	17	1.0391997867963514
34	18	1.0595722041619586
34	19	1.0756974524467811
34	20	1.0912061862201912
34	21	1.1121251533410286
34	22	1.1279879507180224
34	23	1.1441068848351734
34	24	1.1574481272493733
34	25	1.1718499889369769
34	26	1.1821102930616583
34	27	1.1910759545675762
34	28	1.2013304458692815
34	29	1.2128031395085683
34	30	1.2284575662788628
34	31	1.2475119068953990
34	32	1.2701879593778720
34	33	1.2903071809990661
34	34	1.3101999682090448
34	35	1.3309735807176635
34	36	1.3507006559347612
34	37	1.3705233043813818
34	38	1.3886765741179374
34	39	1.4051789319416970
34	40	1.4258815493490418
34	41	1.4435136863648816
34	42	1.4595436076083586
34	43	1.4762206623642284
34	44	1.4892063373913969
34	45	1.5073756762382957
34	46	1.5218387792135946
34	47	1.5369463904293204
34	48	1.5506832118144889
34	49	1.5660034839635095
34	50	1.5809306811868435
34	51	1.5933845010550447
34	52	1.6073716986549647
34	53	1.6200349038374524
34	54	1.6301672079448328
34	55	1.6400197338131892
34	56	1.6505350971517700
34	57	1.6608238340315675
34	58	1.6728238738960872
34	59	1.6845336926596757
34	60	1.6986193375101004
34	61	1.7086198927552179
34	62	1.7164033806852086
34	63	1.7282462251755863
34	64	1.7345650514995621
34	65	1.7413292732286172
34	66	1.7544597467486005
34	67	1.7654092058580779
34	68	1.7719774720433605
34	69	1.7782385007810455
34	70	1.7839967478637986
34	71	1.7888544542275722
34	72	1.7944876725313075
34	73	1.7985088410699122
34	74	1.8025191106167291
34	75	1.8057030326104684
34	76	1.8072686699556306
34	77	1.8087509602995380
34	78	-0.5082943982301534
34	79	1.8097270206802547
34	80	1.8107858940653487
34	81	1.8118426420696625
34	82	1.8093049758795663
34	83	1.8098347520576112
34	84	1.8096169203357673
34	85	1.8110408039599362
34	86	1.8114708062924187
34	87	1.8146509064513181
34	88	1.8187217856285647
34	89	1.8217618283479717
34	90	-0.5145741010434262
34	91	-0.5110527177503059
34	92	1.8249809669222936
34	93	1.8244239135336358
34	94	1.8258471338348170
34	95	1.8272526007157479
34	96	-0.5158990085405584
34	97	-0.5171818129510726
34	98	1.8294171379648940
34	99	1.8314522371729338
35	0	0.8669422208757696
35	1	0.8772602017401002
35	2	0.8851204915843405
35	3	0.8932250758162141
35	4	0.9039231755452886
35	5	0.9124745963138329
35	6	0.9212178688896626
35	7	0.9319905482354451
35	8	0.9432108587601624
35	9	0.9521787687642107
35	10	0.9632434330001277
35	11	0.9740206936360720
35	12	0.9864980892334029
35	13	1.0002269794069354
35	14	1.0138773589519103
35	15	1.0317574877712299
35	16	1.0493746366978038
35	17	1.0639801719642623
35	18	1.0842618295999817
35	19	1.1002527167425811
35	20	1.1156248933392299
35	21	1.1364274407378638
35	22	1.1521225228704615
35	23	1.1680809895880817
35	24	1.1812409890100042
35	25	1.1954608570303904
35	26	1.2055216150802075
35	27	1.2142830506787441
35	28	1.2243352149898590
35	29	1.2356050063529695
35	30	1.2510463425476412
35	31	-0.0700621915282538
35	32	1.2924121923421350
35	33	1.3123215523598730
35	34	1.3319889065395072
35	35	1.3536096043476966
35	36	1.3730632572240229
35	37	1.3925801970499310
35	38	1.4104096907442882
35	39	1.4265705775170558
35	40	1.4468842822294297
35	41	1.4641216674848989
35	42	1.4797532552042889
35	43	1.4960146712894542
35	44	1.5086109326738353
35	45	1.5263367364065503
35	46	1.5403837060892320
35	47	1.5550619204225933
35	48	1.5683793007819473
35	49	1.5832536482962214
35	50	1.5977353534563374
35	51	1.6097729997416665
35	52	1.6233150016288416
35	53	1.6355507152769819
35	54	1.6452954260639947
35	55	1.6547649511536118
35	56	1.6648851433408796
35	57	1.6747832651976993
35	58	1.6863616402376085
35	59	1.6976536280240211
35	60	1.7112713045749948
35	61	1.7208859136563444
35	62	1.7283330246614705
35	63	1.7397490472713226
35	64	1.7457623004321481
35	65	1.7522132268122237
35	66	1.7648777358219743
35	67	1.7754076468216711
35	68	1.7816647058584481
35	69	1.7876268564662603
35	70	1.7932316821614349
35	71	1.7979584672434354
35	72	1.8026953133618766
35	73	-0.5061216265311532
35	74	1.8097538812996901
35	75	1.8128412674747874
35	76	1.8135952642670752
35	77	1.8142512509743265
35	78	1.8163417351940525
35	79	1.8151243619898487
35	80	1.8161199110712531
35	81	-0.5120688995916499
35	82	1.8145789239084973
35	83	1.8150550884984029
35	84	1.8147958061480749
35	85	1.8161478024440734
35	86	1.8165242621574542
35	87	-0.5084182139575215
35	88	1.8235508956719997
35	89	-0.5184563856500989
35	90	-0.5208017758734148
35	91	-0.5172430977631467
35	92	1.8295125991610162
35	93	-0.5190373315219915
35	94	1.8302749043788997
35	95	1.8316111032199094
35	96	-0.5198560227224919
35	97	-0.5210453810281719
35	98	1.8325103711282169
35	99	1.8344531626061473
36	0	0.8862048576217058
36	1	0.8965464072891027
36	2	0.9044198373310153
36	3	0.9125354879329043
36	4	0.9232509599292831
36	5	0.9318113653074820
36	6	0.9405606179118802
36	7	0.9513434017210013
36	8	0.9625614520935173
36	9	0.9715170230658599
36	10	0.9825698392742921
36	11	0.9933320686074774
36	12	1.0073194156944618
36	13	1.0210057006788509
36	14	1.0360698349501598
36	15	1.0538934402809836
36	16	1.0714426599372839
36	17	1.0859545953058058
36	18	1.1061570399533345
36	19	1.1220373112439663
36	20	1.1372968008965132
36	21	1.1579899789841972
36	22	1.1735391612747841
36	23	1.1893562831062634
36	24	1.2023609695275079
36	25	1.2164214048454967
36	26	1.2263145456634355
36	27	1.2349043163698346
36	28	1.2447829432796791
36	29	1.2558738043271396
36	30	1.2696226299425981
36	31	1.2883199691841531
36	32	1.3105916382610669
36	33	1.3302814092986583
36	34	1.3497168651370899
36	35	1.3710824500360781
36	36	1.3902615108158196
36	37	1.4094741672867996
36	38	1.4269888163384057
36	39	1.4428240136640984
36	40	1.4627602568546894
36	41	1.4796231200758279
36	42	1.4948822539649249
36	43	1.5107559705883409
36	44	1.5229973922988973
36	45	1.5403125642299755
36	46	1.5539821741900166
36	47	1.5682721048711863
36	48	1.5812143914634325
36	49	1.5956898453327908
36	50	1.6097762774790292
36	51	1.6214489658969489
36	52	1.6346008537174856
36	53	1.6464655287585539
36	54	1.6558761572097158
36	55	1.6650169707569220
36	56	1.6747991172724541
36	57	1.6843650548267932
36	58	1.6955874138765528
36	59	1.7065293566709334
36	60	1.7197588850448926
36	61	1.7290548301412341
36	62	1.7362236872468899
36	63	1.7472919981768262
36	64	1.7530531836265975
36	65	1.7592459812582708
36	66	1.7715387576511870
36	67	1.7817349866441938
36	68	1.7877398115261853
36	69	1.7934599371118725
36	70	1.7989139107121059
36	71	1.8035057388586417
36	72	1.8081059611317531
36	73	1.8111652710098043
36	74	1.8142058420659786
36	75	1.8164492938261694
36	76	1.8171235880655641
36	77	1.8176998636933817
36	78	-0.5185491638516478
36	79	1.8184153289338154
36	80	-0.5150789814734041
36	81	1.8202213332451607
36	82	1.8176415679607318
36	83	1.8180297623271537
36	84	1.8176888466443903
36	85	-0.5076713460569853
36	86	1.8192212601347111
36	87	1.8221724149512404
36	88	-0.5166389599374899
36	89	-0.5206700572811278
36	90	-0.5228765532179633
36	91	1.8301408573433395
36	92	1.8326146552021816
36	93	-0.5227323792315312
36	94	1.8332191135375990
36	95	-0.5258281418140842
36	96	1.8335764157731060
36	97	1.8344923617614699
36	98	-0.5251045149391890
36	99	-0.5281918960916163
37	0	0.9056128507720083
37	1	0.9159732746149002
37	2	0.9238559596050737
37	3	0.9319786227424207
37	4	0.9427063863314010
37	5	0.9512713834045573
37	6	0.9600220674827008
37	7	0.9708095910351477
37	8	0.9820197332760258
37	9	0.9909581109195534
37	10	1.0035941691032075
37	11	1.0158632581407805
37	12	1.0313076062085682
37	13	1.0448901391720040
37	14	1.0598522552715919
37	15	1.0775870161982171
37	16	1.0950360728910304
37	17	1.1094207721926335
37	18	1.1295117102908483
37	19	1.1452470814074365
37	20	1.1603586111452058
37	21	1.1809091601342134
37	22	1.1962774630869180
37	23	1.2119196871355191
37	24	1.2247355901983419
37	25	1.2386024210983826
37	26	1.2482943870779171
37	27	1.2566798629744966
37	28	1.2663517435356093
37	29	1.2772298800047837
37	30	1.2907517282300005
37	31	1.3092352093458870
37	32	1.3312678016150450
37	33	1.3507061424987434
37	34	1.3698766126428357
37	35	1.3909519678988174
37	36	1.4098182989550085
37	37	1.4286862058593857
37	38	1.4458444740782901
37	39	1.4613119687427185
37	40	1.4808274958757472
37	41	1.4972742132814938
37	42	1.5121200581729766
37	43	1.5275649918574601
37	44	1.5394125845643594
37	45	1.5562732313707774
37	46	1.5695241408574052
37	47	1.5833839400277390
37	48	1.5959102716607707
37	49	1.6099446138539366
37	50	1.6235935217089275
37	51	1.6348617130155814
37	52	1.6475823365901083
37	53	1.6590360655198626
37	54	1.6680765101496327
37	55	1.6768529837275890
37	56	1.6862605614535333
37	57	1.6954579032781665
37	58	1.7062845518311525
37	59	1.7168367174909318
37	60	1.7296333729664417
37	61	1.7385731709472234
37	62	1.7454308870427326
37	63	1.7561098701126592
37	64	1.7615891801641483
37	65	1.7674934253327057
37	66	1.7793689923639397
37	67	1.7891903119225985
37	68	1.7949124568684662
37	69	1.8003607724444139
37	70	1.8056651670101607
37	71	1.8094169981822592
37	72	-0.5139168717398147
37	73	1.8154157756416869
37	74	1.8183463669747209
37	75	1.8204935570650127
37	76	1.8210964569995425
37	77	1.8216017715669452
37	78	1.8234955291246893
37	79	1.8221793020233419
37	80	-0.5194324200343541
37	81	1.8238249379642741
37	82	-0.5134373123772329
37	83	1.8215277935739824
37	84	1.8211195675616991
37	85	1.8222783904877684
37	86	1.8224836572503240
37	87	1.8253210065491041
37	88	-0.5202690617407764
37	89	1.8317096379263764
37	90	1.8333854835827545
37	91	1.8328798972687055
37	92	1.8352460690668184
37	93	1.8345178122672501
37	94	1.8356847216822636
37	95	1.8368323596200211
37	96	1.8358730936955729
37	97	1.8367002261589351
37	98	1.8372532771221983
37	99	-0.5306957690783960
38	0	0.9251605330185985
38	1	0.9355345933178882
38	2	0.9434221761390351
38	3	0.9515473485364481
38	4	0.9622818481251708
38	5	0.9708466321260459
38	6	0.9795938072810495
38	7	0.9903802927754543
38	8	1.0015764898160935
38	9	1.0104924947912983
38	10	1.0247094914804993
38	11	1.0384859632981271
38	12	1.0553878974845032
38	13	1.0688537416198585
38	14	1.0837000875013256
38	15	1.1013304886142630
38	16	1.1186639639689173
38	17	1.1329080502930380
38	18	1.1528702264319193
38	19	1.1684464752391195
38	20	1.1833947455504008
38	21	1.2037834488604640
38	22	1.2189541719201851
38	23	1.2344048714862903
38	24	1.2470179059551523
38	25	1.2606765689952522
38	26	1.2701565140969087
38	27	1.2783282609389799
38	28	1.2877818416160389
38	29	1.2984352162796731
38	30	1.3117165102590886
38	31	1.3299685967334567
38	32	1.3517419813024960
38	33	1.3709113651120592
38	34	1.3897999307274858
38	35	1.4105670522278655
38	36	1.4291042670660437
38	37	1.4476109655257394
38	38	1.4643976806863153
38	39	1.4794836817185952
38	40	1.4985626750846566
38	41	1.5145811578543078
38	42	1.5290038587771302
38	43	1.5440106520372965
38	44	1.5554583004367124
38	45	1.5718556497705349
38	46	1.5846823008569526
38	47	1.5981067626568390
38	48	1.6102134104977670
38	49	1.6238028519652692
38	50	1.6370112714930445
38	51	1.6478737627782858
38	52	1.6601620298558002
38	53	1.6712046929133371
38	54	1.6798760433148170
38	55	1.6882896641244447
38	56	1.6973243611923543
38	57	1.7070810224084405
38	58	1.7174966123407174
38	59	1.7276438176742825
38	60	1.7399896474473202
38	61	1.7485596690668794
38	62	1.7550951701798956
38	63	1.7653689374652430
38	64	1.7705570891835036
38	65	1.7761630618637261
38	66	1.7876037630888169
38	67	-0.4935857058351416
38	68	1.8024647319792759
38	69	1.8076317832967959
38	70	1.8127871662454671
38	71	1.8157369769590370
38	72	-0.5211615811518155
38	73	-0.5222285909200288
38	74	1.8229731101632956
38	75	1.8250312630114915
38	76	-0.5274982477697004
38	77	1.8260177556885104
38	78	1.8278253469709549
38	79	-0.5248908204966302
38	80	-0.5249914474689756
38	81	1.8279896211850031
38	82	1.8253680728371124
38	83	-0.5182394114374167
38	84	1.8251629567222569
38	85	1.8262462363091458
38	86	1.8263908333669054
38	87	1.8291269554853735
38	88	1.8327022519756384
38	89	1.8353029677335821
38	90	1.8368968328022512
38	91	1.8363431359522024
38	92	1.8386191669630236
38	93	1.8378461184761228
38	94	1.8389417830755070
38	95	1.8400182453850995
38	96	1.8390171870497161
38	97	1.8397841401336967
38	98	1.8402868098467478
38	99	1.8419896440111314
39	0	0.9448341516197597
39	1	0.9552176353183292
39	2	0.9631067729256713
39	3	0.9712309069809124
39	4	0.9819674460032441
39	5	0.9905280694528277
39	6	0.9992676084612737
39	7	1.0100459827705661
39	8	1.0212209664445602
39	9	1.0301082876027399
39	10	1.0459010884036706
39	11	1.0611824215411538
39	12	1.0795391908755518
39	13	1.0928726036167311
39	14	1.1075867172944429
39	15	1.1250945450728689
39	16	1.1422927601411250
39	17	1.1563789313369215
39	18	1.1761911455382252
39	19	1.1915888367191381
39	20	1.2063536536544326
39	21	1.2265564843202326
39	22	1.2415102344790268
39	23	1.2567486392620337
39	24	1.2691408943770275
39	25	1.2825731916437551
39	26	1.2918269103463189
39	27	1.2997723256130593
39	28	1.3089945187838006
39	29	1.3194096500544816
39	30	1.3324354736168504
39	31	1.3504368124811719
39	32	1.3719292527189795
39	33	1.3908106894032430
39	34	1.4093991513092652
39	35	1.4298389895117700
39	36	1.4480311778143180
39	37	1.4661609425260056
39	38	1.4825630360810766
39	39	1.4972559722315495
39	40	1.5158851394986210
39	41	1.5314656799230273
39	42	1.5454576656579737
39	43	1.5600192949234266
39	44	1.5710617822429573
39	45	1.5869884510479209
39	46	1.5993863709648299
39	47	1.6123714611643065
39	48	1.6240557473400017
39	49	1.6371967424268150
39	50	1.6499619963531345
39	51	1.6604176157442336
39	52	1.6722727219312774
39	53	1.6818876149695845
39	54	1.6902066330708103
39	55	1.6982744590132353
39	56	1.7069544356292750
39	57	1.7163467900911797
39	58	1.7272867013490256
39	59	1.7370507984544230
39	60	-0.4358141684738556
39	61	-0.4448399508736421
39	62	1.7634255922043585
39	63	1.7733199880967025
39	64	1.7782338105681279
39	65	1.7835589032463468
39	66	1.7938364307798513
39	67	1.8029266157106039
39	68	1.8080981647193644
39	69	-0.5136563714019396
39	70	1.8180277344680758
39	71	-0.5231653351802472
39	72	1.8223683143667040
39	73	-0.5252471670191433
39	74	1.8257715762222360
39	75	-0.5307956345252335
39	76	-0.5301944944832866
39	77	-0.5294316756228661
39	78	1.8302538976589142
39	79	-0.5272491975123375
39	80	1.8295086575297439
39	81	-0.5271390937737147
39	82	-0.5208830573396301
39	83	1.8276426951931501
39	84	-0.5178524345126007
39	85	1.8280749321072467
39	86	1.8281215480076125
39	87	-0.5211248245404994
39	88	1.8341842913302078
39	89	1.8366641184566874
39	90	1.8381435348826021
39	91	1.8374877491216339
39	92	1.8396425623408288
39	93	1.8387629427107526
39	94	1.8397399743311307
39	95	1.8406948440979713
39	96	1.8395776536356541
39	97	1.8402229480582561
39	98	1.8406065631114281
39	99	1.8421896287846404
40	0	0.9644620109302662
40	1	0.9748471165346595
40	2	0.9827313777902740
40	3	0.9908481531571012
40	4	1.0015794320691489
40	5	1.0101297869358321
40	6	1.0188556680953063
40	7	1.0296191362503626
40	8	1.0407660955842430
40	9	1.0512549458975113
40	10	1.0685950250316014
40	11	1.0853550821024369
40	12	1.1051439783064325
40	13	1.1182992431677186
40	14	1.1328373451461495
40	15	1.1501792473888783
40	16	1.1671979634005536
40	17	1.1810805206407460
40	18	1.2006991863291536
40	19	1.2158731550567330
40	20	1.2304109054562746
40	21	1.2503837333431342
40	22	1.2650754499353325
40	23	1.2800583347333296
40	24	1.2921865998693758
40	25	1.3053506029793478
40	26	1.3143383515975078
40	27	1.3220179679206541
40	28	1.3309704925093759
40	29	1.3411101980769742
40	30	1.3538438660785761
40	31	1.3715685656806851
40	32	1.3927529933439906
40	33	1.4113204316015617
40	34	1.4295830094684081
40	35	1.4496693011540662
40	36	1.4674916820517194
40	37	1.4839237914145627
40	38	1.4999337738031335
40	39	1.5142284495625127
40	40	1.5324020560343896
40	41	1.5475413509996896
40	42	1.5611008439602099
40	43	1.5752162421357974
40	44	1.5858540531506868
40	45	1.6013103871185430
40	46	1.6132812770246785
40	47	1.6258293469190757
40	48	1.6370943482314462
40	49	1.6508005805272628
40	50	1.6631109286593770
40	51	1.6731490873308321
40	52	1.6845602615844095
40	53	1.6937734304962262
40	54	1.7017149813782599
40	55	1.7094120906920185
40	56	1.7177115797449467
40	57	1.7267125327457082
40	58	1.7372337504376834
40	59	1.7466039613402913
40	60	1.7580886870166661
40	61	1.7659540513525442
40	62	1.7718758778777810
40	63	1.7813832280491326
40	64	1.7860169168218036
40	65	1.7910550323074022
40	66	1.8009376076094203
40	67	1.8096580088752192
40	68	1.8145507592124757
40	69	1.8192003148558695
40	70	-0.5283660860741013
40	71	-0.5294754608406362
40	72	1.8262550020419051
40	73	1.8261990075247927
40	74	1.8288102818724077
40	75	1.8306735720389977
40	76	1.8310563307695453
40	77	1.8313428286286115
40	78	1.8329561642673300
40	79	1.8314897617262924
40	80	1.8320739577247296
40	81	1.8326478570954410
40	82	1.8299178011027006
40	83	1.8299999218143479
40	84	1.8293799514042262
40	85	1.8302695123669157
40	86	1.8302345267525624
40	87	1.8327438939492542
40	88	1.8360782092936430
40	89	1.8384534696742931
40	90	1.8398365562152619
40	91	1.8391005765575001
40	92	1.8411531712480806
40	93	1.8401914666184580
40	94	1.8410727474444659
40	95	1.8419300838892156
40	96	1.8407257982537584
40	97	1.8412770703548016
40	98	1.8427942425187724
40	99	1.8443179060941493
41	0	0.9840378326164423
41	1	0.9944213756551828
41	2	1.0022987235476080
41	3	1.0104059809875454
41	4	1.0211286395763333
41	5	1.0296663787086620
41	6	1.0383761572644552
41	7	1.0491213318994463
41	8	1.0602367040598599
41	9	1.0723262419411685
41	10	1.0912110922247344
41	11	1.1094488122956903
41	12	1.1306669855554456
41	13	1.1451448966242057
41	14	1.1594658755950011
41	15	1.1766024782973661
41	16	1.1934030258931339
41	17	1.2070437130279690
41	18	1.2264316287587169
41	19	1.2413450595701387
41	20	1.2556202541937787
41	21	1.2753275842337681
41	22	1.2897227438076009
41	23	1.3044170047187036
41	24	1.3162496840937259
41	25	1.3291144367872942
41	26	1.3378075921527781
41	27	1.3451942938792192
41	28	1.3538505992971090
41	29	1.3636888161526939
41	30	1.3761039614664388
41	31	1.3935370743530024
41	32	1.4143962919171014
41	33	1.4326336036723282
41	34	-0.1861244073570482
41	35	1.4702689581232131
41	36	1.4877052172863068
41	37	1.5037355776901955
41	38	1.5193248825621839
41	39	1.5331940891253697
41	40	1.5508812148743290
41	41	1.5655510968131598
41	42	1.5786512375424109
41	43	1.5922926313919166
41	44	1.6025017982970797
41	45	1.6174570877761121
41	46	1.6289743821182543
41	47	1.6410576090663924
41	48	1.6518768839972857
41	49	1.6650912399123992
41	50	1.6769332941150374
41	51	1.6865434994046278
41	52	1.6974983526146203
41	53	1.7063001608779802
41	54	1.7138564118939454
41	55	1.7211752178759769
41	56	1.7290856115732587
41	57	1.7376851629355916
41	58	1.7477747916629043
41	59	1.7567396260742931
41	60	1.7677723015444551
41	61	1.7752710775537719
41	62	-0.4725606845700969
41	63	1.7899827203711494
41	64	-0.4889703262854460
41	65	1.7990773608380082
41	66	-0.5080377372116972
41	67	1.8168857606517683
41	68	1.8214935721811591
41	69	1.8258683293439260
41	70	-0.5370534726766975
41	71	-0.5369569512474685
41	72	1.8307321573740585
41	73	1.8299682886793911
41	74	1.8318135180392368
41	75	1.8335850585613924
41	76	1.8338948020594110
41	77	1.8341088306535116
41	78	1.8356317553026982
41	79	-0.5336253638933772
41	80	1.8346169071014347
41	81	1.8351103959526003
41	82	1.8323356296280839
41	83	1.8323411733343116
41	84	1.8316499989178934
41	85	1.8324521909359057
41	86	1.8323376301896133
41	87	1.8347428022919385
41	88	1.8379658017111673
41	89	1.8402382257115948
41	90	1.8415267374465116
41	91	1.8407124292015702
41	92	1.8426643817086381
41	93	1.8416224378815755
41	94	1.8424095666926197
41	95	1.8431709591271945
41	96	1.8418813999071564
41	97	1.8423401958130154
41	98	1.8437638924190189
41	99	1.8451985952448233
42	0	1.0034696573344271
42	1	1.0138487361836750
42	2	1.0217151789578212
42	3	1.0298089185913102
42	4	1.0405156795316211
42	5	1.0490347732964185
42	6	1.0577204753536107
42	7	1.0684386722852357
42	8	1.0795139148583115
42	9	1.0915664927001469
42	10	1.1120173331653269
42	11	1.1317549968453591
42	12	1.1528658244374435
42	13	1.1671999925183978
42	14	1.1813670705067900
42	15	1.1983485039073980
42	16	1.2149811691232404
42	17	1.2284411801025577
42	18	1.2476378724787540
42	19	1.2623448025592821
42	20	1.2764112648306842
42	21	1.2958889778869187
42	22	1.3100422507627325
42	23	1.3244983202573517
42	24	1.3360935945158201
42	25	1.3487131492653333
42	26	1.3571755193155126
42	27	1.3643348847930701
42	28	1.3727559233632232
42	29	1.3823496338532548
42	30	1.3944974937262151
42	31	1.4116416259285258
42	32	1.4321747099768840
42	33	1.4500892500405886
42	34	1.4676782386149554
42	35	1.4870352911301248
42	36	1.5041066847934874
42	37	1.5197616658427473
42	38	1.5349598299817384
42	39	1.5484366276673540
42	40	1.5644718985088637
42	41	1.5787251656487642
42	42	1.5914210210545339
42	43	1.6046455987176977
42	44	1.6144833867288721
42	45	1.6290005601779278
42	46	1.6401262842757962
42	47	1.6518091264665016
42	48	1.6622472810579594
42	49	1.6750409113585607
42	50	1.6864854516549150
42	51	1.6957346370418207
42	52	1.7063052802617238
42	53	1.7147624197409042
42	54	1.7219962284941039
42	55	1.7289992233341873
42	56	1.7365860142544289
42	57	1.7448541409742713
42	58	1.7545915231857072
42	59	1.7632270172383868
42	60	-0.4643874812840630
42	61	1.7811019885981372
42	62	1.7864500572714173
42	63	-0.4904556123935080
42	64	1.7993594660869099
42	65	-0.5001014809205065
42	66	1.8130265167167876
42	67	1.8210706671580110
42	68	1.8254534855022544
42	69	1.8296110126420431
42	70	1.8329456437631557
42	71	1.8329656096899509
42	72	1.8329405966025301
42	73	1.8321086377958071
42	74	1.8338573457755936
42	75	-0.5398248218925281
42	76	1.8357592758311967
42	77	1.8358896625052252
42	78	1.8373154910085621
42	79	1.8357238859147003
42	80	1.8361370965236503
42	81	1.8365380471812545
42	82	-0.5277871699714152
42	83	1.8336052544715291
42	84	1.8328234486935999
42	85	1.8335239878164495
42	86	1.8333108826988032
42	87	1.8356027447349796
42	88	1.8387084165218934
42	89	1.8408671585120882
42	90	1.8420447464681005
42	91	1.8411240711565313
42	92	1.8429597968168221
42	93	1.8418053723531504
42	94	1.8424739060455912
42	95	1.8431132242374817
42	96	1.8416984122666999
42	97	1.8420317692928061
42	98	1.8433323306496556
42	99	1.8446464539333480
43	0	1.0228323883870012
43	1	1.0332016019171379
43	2	1.0410530588645777
43	3	1.0491270107487922
43	4	1.0598106196506611
43	5	1.0683029640908492
43	6	1.0769567176850432
43	7	1.0876393723411548
43	8	1.1003434135743686
43	9	1.1139520332739774
43	10	1.1359141023862576
43	11	1.1570977833035956
43	12	1.1780385738784500
43	13	1.1921579410934910
43	14	1.2061018686574121
43	15	1.2228626425317854
43	16	1.2392631159202234
43	17	1.2524763827813257
43	18	1.2714225724960515
43	19	1.2840422951491377
43	20	1.2978775167498997
43	21	1.3171040193352166
43	22	1.3309923299886683
43	23	1.3451880945812784
43	24	1.3565245508841075
43	25	1.3688781974000994
43	26	1.3770900538000148
43	27	1.3840032660214985
43	28	1.3921709171832801
43	29	1.4015026370004908
43	30	1.4133661290416115
43	31	1.4302135148378985
43	32	1.4490711328240808
43	33	1.4666683179330782
43	34	1.4839322183240360
43	35	1.5029379063253958
43	36	1.5196530049915555
43	37	1.5349425859011365
43	38	1.5497606202958920
43	39	1.5628569485593833
43	40	1.5784681844228541
43	41	1.5923020533591903
43	42	1.6045912129580220
43	43	1.6173965455078212
43	44	1.6268611118612271
43	45	1.6409373290663987
43	46	1.6516692594573006
43	47	1.6629492876740686
43	48	1.6730040265974433
43	49	1.6853739853737284
43	50	1.6964181147831083
43	51	1.7053038371125122
43	52	1.7154873308006988
43	53	1.7235972122231165
43	54	1.7305062773921343
43	55	1.7371910478503123
43	56	1.7444514108410272
43	57	1.7523846920502975
43	58	1.7617653444321699
43	59	1.7700670905589551
43	60	1.7803705328153481
43	61	1.7872765285052685
43	62	-0.4858842012298403
43	63	-0.4973716046094241
43	64	1.8047229246724616
43	65	1.8089966160929372
43	66	-0.5198679292754793
43	67	1.8255827836313909
43	68	1.8297397534457611
43	69	1.8330603288760392
43	70	1.8356672154033113
43	71	1.8349915652781326
43	72	1.8342502503997544
43	73	1.8333355414584338
43	74	1.8349820174961171
43	75	1.8365549975780511
43	76	1.8366862577178853
43	77	1.8367200613574961
43	78	1.8380403260608542
43	79	1.8363552090361042
43	80	1.8374996953382252
43	81	1.8378080610126759
43	82	1.8348890467802512
43	83	1.8347089444153499
43	84	1.8338358209588757
43	85	1.8344350161874994
43	86	1.8341228868811468
43	87	1.8363027302113555
43	88	1.8392928805140574
43	89	1.8413388990256441
43	90	1.8424056134552842
43	91	1.8413767664336387
43	92	1.8430964841743123
43	93	1.8428920351854565
43	94	1.8434674072517854
43	95	1.8440115462273676
43	96	1.8425077314587623
43	97	1.8427473303987105
43	98	1.8439544617599066
43	99	1.8451795077750177
44	0	1.0421216583784818
44	1	1.0524778707793800
44	2	1.0603101767693943
44	3	1.0683580218349853
44	4	1.0790111755223875
44	5	1.0874707554804119
44	6	1.0960846487398292
44	7	1.1067231630873817
44	8	1.1210507980624613
44	9	1.1362118313787881
44	10	1.1596767410969731
44	11	1.1807145810345052
44	12	1.2030446700740869
44	13	1.2169343325519206
44	14	1.2306407772024259
44	15	1.2471644585046591
44	16	1.2633170443774806
44	17	1.2762712792837976
44	18	1.2949497656174465
44	19	1.3072976347230572
44	20	1.3208531337398364
44	21	1.3397794016887683
44	22	1.3516858368131575
44	23	1.3656114799743144
44	24	1.3766821391923334
44	25	1.3887624346099334
44	26	1.3967200875934727
44	27	1.4033848563250191
44	28	1.4112961854736950
44	29	1.4203624442444032
44	30	1.4319367029238903
44	31	1.4484799397899080
44	32	1.4670075272177834
44	33	1.4842679296878800
44	34	1.5022454004341192
44	35	1.5208692937754886
44	36	1.5371978574852290
44	37	1.5520923120182022
44	38	1.5665006205738892
44	39	1.5791886846610830
44	40	-0.2922248499022158
44	41	1.6077314366584026
44	42	1.6195869716547351
44	43	1.6319452093947853
44	44	1.6410129498595916
44	45	1.6546173530501371
44	46	1.6649292021456947
44	47	1.6757788374682445
44	48	1.6854241192627346
44	49	1.6973396413235535
44	50	1.7079542490967896
44	51	1.7164513498081839
44	52	1.7262193960015657
44	53	1.7339578195049077
44	54	1.7405206657460064
44	55	1.7468660374312919
44	56	1.7537770396625116
44	57	1.7613500709499015
44	58	1.7703434948363772
44	59	-0.4686058959827938
44	60	1.7881831745068320
44	61	1.7947652413779149
44	62	1.7995744316375311
44	63	-0.5065953703664765
44	64	1.8113356782733079
44	65	-0.5155064014779199
44	66	-0.5285246914773947
44	67	1.8312649331384698
44	68	1.8351810188431439
44	69	1.8376777740360999
44	70	1.8395863007292956
44	71	1.8382575283843055
44	72	1.8374703433995498
44	73	1.8358691797390865
44	74	1.8374279159389868
44	75	1.8389138145411239
44	76	1.8389732891373254
44	77	1.8389353498799521
44	78	1.8401689870190086
44	79	1.8384265969437070
44	80	1.8394842294188254
44	81	1.8397131702508638
44	82	1.8367417393866641
44	83	1.8373646223824787
44	84	1.8364390625788445
44	85	1.8369689616459512
44	86	1.8365967557261662
44	87	1.8386899564882553
44	88	1.8415857213071789
44	89	1.8435472346316464
44	90	1.8445394937192983
44	91	1.8434562336810330
44	92	1.8450959845569972
44	93	1.8448282686678901
44	94	1.8453340344820075
44	95	1.8448382682960200
44	96	1.8432447941629369
44	97	1.8433904132950247
44	98	-0.5363279935263173
44	99	1.8456401300568217
45	0	1.0612649879275862
45	1	1.0716025492288235
45	2	1.0794114514514650
45	3	1.0874268277589321
45	4	1.0980421815924895
45	5	1.1064608908192350
45	6	1.1150250789003626
45	7	1.1256090152534899
45	8	1.1398743325503824
45	9	1.1566146251806926
45	10	1.1799814304839185
45	11	1.2024866266281755
45	12	1.2246562584354850
45	13	1.2383626210099608
45	14	1.2518771740404888
45	15	1.2682005165163948
45	16	1.2841421649309452
45	17	1.2968817312512328
45	18	1.3153224594280530
45	19	1.3274424950539072
45	20	1.3407586932736268
45	21	1.3594134025036668
45	22	1.3710631126974873
45	23	1.3847226661583636
45	24	1.3955360206595135
45	25	1.4073501067943137
45	26	1.4150663183084304
45	27	1.4214970192198624
45	28	1.4291647216605730
45	29	1.4379768072661310
45	30	1.4479290579945070
45	31	1.4641753543775218
45	32	1.4823796325024823
45	33	1.4993140064491859
45	34	1.5169496006996048
45	35	1.5352138688345656
45	36	1.5511844499827501
45	37	1.5657163532935015
45	38	1.5797490207889515
45	39	1.5920651139023412
45	40	1.6068050477957301
45	41	1.6197845089042342
45	42	1.6312488935181897
45	43	1.6432040743056580
45	44	1.6519178678653654
45	45	1.6650987536202260
45	46	1.6750369270565617
45	47	1.6855043579538931
45	48	1.6947879002062813
45	49	1.7063020401573978
45	50	1.7165393207810895
45	51	1.7246963239953670
45	52	1.7341014628300830
45	53	1.7415162158758797
45	54	1.7477773182680099
45	55	1.7538272875992778
45	56	1.7604351368674462
45	57	1.7676974301844890
45	58	1.7763602163712737
45	59	-0.4749245891736046
45	60	-0.4877609101718508
45	61	-0.4956948817583475
45	62	-0.5010530500861402
45	63	1.8122659848757348
45	64	-0.5159840593138054
45	65	-0.5207083100109129
45	66	1.8277082496557262
45	67	1.8348698995514405
45	68	1.8385870399981901
45	69	1.8409102186375432
45	70	-0.5541716236724259
45	71	1.8407598583949507
45	72	1.8392940158686109
45	73	1.8376310343097835
45	74	1.8390978035148966
45	75	1.8404918528621601
45	76	1.8404700263305303
45	77	1.8403500364751428
45	78	1.8414902064931526
45	79	1.8396736799015672
45	80	1.8406359627582507
45	81	1.8407737356161811
45	82	1.8377269754490284
45	83	1.8382531189113984
45	84	1.8372363789535613
45	85	1.8376663450896831
45	86	1.8371955016399399
45	87	1.8391793328880464
45	88	1.8419628642071439
45	89	1.8438138235288946
45	90	1.8446961866235958
45	91	1.8445068928375190
45	92	1.8460510833014727
45	93	1.8456952690878459
45	94	1.8461084016243932
45	95	-0.5384674825621142
45	96	1.8438363487459741
45	97	1.8438873976345114
45	98	1.8449077166795962
45	99	1.8459555469600626
46	0	1.0803160242711554
46	1	1.0906252148037139
46	2	1.0984003896552423
46	3	1.1063734082747285
46	4	1.1169381664035498
46	5	1.1253027617288405
46	6	1.1338045927738183
46	7	1.1443208664351385
46	8	1.1585094202317348
46	9	1.1768189562997935
46	10	1.2016821048835353
46	11	1.2256174593190898
46	12	1.2475787751512828
46	13	1.2610535922607633
46	14	1.2743296229052468
46	15	1.2904078220206956
46	16	1.3060950639938989
46	17	1.3185778395633705
46	18	1.3367396276791965
46	19	1.3485925832468864
46	20	1.3616314863165220
46	21	1.3799768068345466
46	22	1.3913344652911837
46	23	1.4046936092521778
46	24	1.4152172484272019
46	25	1.4267336247043114
46	26	1.4341793662078950
46	27	1.4403485831030753
46	28	1.4477459675740847
46	29	1.4562778776846570
46	30	1.4659379564951724
46	31	1.4818592477416359
46	32	1.4997108042249920
46	33	1.5162891397959977
46	34	1.5335516824712290
46	35	1.5514226536674274
46	36	1.5670022044218568
46	37	1.5811394276198627
46	38	1.5947648958475140
46	39	1.6066795783193799
46	40	1.6209709743414185
46	41	1.6335142365510364
46	42	1.6445594291515024
46	43	1.6560828147214710
46	44	1.6644179361874640
46	45	1.6771440400405369
46	46	1.6866815660912489
46	47	1.6967387500813045
46	48	1.7056339826222833
46	49	1.7167160585582093
46	50	1.7265469045800379
46	51	1.7343383050139991
46	52	1.7433523484947206
46	53	1.7504189331525291
46	54	1.7563562418766856
46	55	-0.4487017093477449
46	56	1.7683704567794358
46	57	1.7752965894481816
46	58	-0.4741967149362011
46	59	-0.4833899202671909
46	60	1.8000862598904761
46	61	1.8061000675423575
46	62	1.8104176869664919
46	63	1.8179314167778626
46	64	1.8211426451919090
46	65	1.8247265177067131
46	66	1.8326156209683033
46	67	1.8394910282965380
46	68	1.8429964488208146
46	69	1.8451389520539874
46	70	1.8457142361909062
46	71	1.8437150593168750
46	72	1.8415985651661435
46	73	1.8398883807357722
46	74	1.8412723465065017
46	75	1.8425841154866520
46	76	1.8424937255071590
46	77	1.8423050754520134
46	78	1.8433629945145353
46	79	1.8414904093457727
46	80	1.8423699302566166
46	81	1.8424314614377655
46	82	1.8393322461301622
46	83	1.8397771980739812
46	84	1.8386890000618441
46	85	1.8390361226566112
46	86	1.8384867077203551
46	87	1.8403757759967030
46	88	1.8430600025091555
46	89	-0.5389200233212653
46	90	1.8456084125350416
46	91	1.8453323640564125
46	92	1.8467817669804540
46	93	1.8463364497898547
46	94	1.8466562159939979
46	95	1.8459754037425427
46	96	1.8441969604511794
46	97	-0.5349525172821100
46	98	1.8450799445345827
46	99	1.8460398674199092
47	0	1.0992490025391042
47	1	1.1095208013242435
47	2	1.1172548616791396
47	3	1.1251784221419008
47	4	1.1356845833825280
47	5	1.1439884857794349
47	6	1.1524216401515417
47	7	1.1628632018690308
47	8	1.1786445611410317
47	9	1.1984812645901566
47	10	1.2248018918445205
47	11	1.2485362091720462
47	12	1.2702701637772114
47	13	1.2835020705689884
47	14	1.2965288085017712
47	15	1.3123491524141082
47	16	1.3277700589997639
47	17	1.3399873382389345
47	18	1.3578570818168882
47	19	1.3694357236539332
47	20	1.3821895605753127
47	21	1.4002137200302920
47	22	1.4112741487724398
47	23	1.4243263093900635
47	24	1.4345564459258191
47	25	1.4457708551996056
47	26	1.4529454266210393
47	27	1.4588537348709387
47	28	1.4659807113625336
47	29	1.4742305443377606
47	30	1.4835961811235374
47	31	1.4991866554815523
47	32	1.5166787794522565
47	33	1.5328960221133128
47	34	1.5497804966146196
47	35	1.5672533364582830
47	36	1.5824396783455310
47	37	1.5961808334037801
47	38	1.6093989799433259
47	39	1.6209139684168714
47	40	1.6347578463343224
47	41	1.6468674957155640
47	42	1.6574972783474462
47	43	1.6685928303976467
47	44	1.6765547964866538
47	45	1.6888302446244725
47	46	1.6979726743317638
47	47	1.7076252032414232
47	48	1.7161382283728432
47	49	1.7267941169961447
47	50	1.7362248043962130
47	51	-0.4293388982933344
47	52	1.7522869809189032
47	53	-0.4462932112810565
47	54	-0.4521203569855933
47	55	1.7700548495815351
47	56	1.7760179877176050
47	57	1.7826160671842282
47	58	-0.4827221859092105
47	59	1.7975343410495281
47	60	1.8063672485878310
47	61	1.8120952784895461
47	62	1.8161679557063359
47	63	1.8233743774968187
47	64	-0.5308632867417195
47	65	1.8297393440553802
47	66	1.8373253675459298
47	67	1.8439228559442045
47	68	-0.5636684889263144
47	69	1.8486189451998900
47	70	1.8485600741055424
47	71	1.8459417477759179
47	72	1.8437849033868534
47	73	1.8420271713593821
47	74	1.8433294980466493
47	75	1.8445600598559651
47	76	1.8444013900767224
47	77	1.8441442424938566
47	78	1.8451206439714916
47	79	1.8431911231569635
47	80	1.8439883548711100
47	81	1.8439735984914818
47	82	1.8408201310953294
47	83	1.8411838098586293
47	84	1.8400231903420250
47	85	1.8402871440976847
47	86	1.8396582505748644
47	87	1.8414528375315660
47	88	1.8440383736796113
47	89	1.8457001661962589
47	90	-0.5408768668574344
47	91	1.8460383459108378
47	92	1.8473931031369042
47	93	1.8468572014989069
47	94	1.8470827993846413
47	95	1.8463069476005634
47	96	1.8444324724347980
47	97	1.8442915323815592
47	98	1.8451255378504434
47	99	-0.5386700661000884
48	0	1.1180143334109851
48	1	1.1282389620505222
48	2	1.1359238254696695
48	3	1.1437901936932322
48	4	1.1542270727574671
48	5	1.1624611782225178
48	6	1.1708169716824512
48	7	1.1811745444117070
48	8	1.1985385951890764
48	9	1.2198904688776855
48	10	1.2476511365373681
48	11	1.2711600935522409
48	12	1.2926446477015860
48	13	1.3056196206175308
48	14	1.3183838663595615
48	15	1.3339314051790019
48	16	1.3490720249205477
48	17	1.3610132402703123
48	18	1.3785762722476365
48	19	1.3898718276838788
48	20	1.4023314753094103
48	21	1.4200217232862076
48	22	1.4307786984950082
48	23	1.4435164306801893
48	24	1.4534484142894795
48	25	1.4643559063948044
48	26	1.4712577673022051
48	27	1.4769048946027719
48	28	1.4837606669300052
48	29	1.4917272790373468
48	30	1.5007958269196060
48	31	1.5160487910404765
48	32	1.5331742470305818
48	33	1.5490248933662316
48	34	1.5655261066625643
48	35	1.5825960981752132
48	36	1.5973871160127184
48	37	1.6107320469228603
48	38	1.6235440347778061
48	39	1.6346611622605378
48	40	1.6480591408139540
48	41	1.6597381866689946
48	42	1.6699565731325852
48	43	1.6806286449492240
48	44	1.6882227773260403
48	45	1.7000524806420543
48	46	1.7088055345192046
48	47	1.7180593450075632
48	48	-0.4101931440650792
48	49	1.7364327245462561
48	50	1.7454700532022374
48	51	1.7525504119850757
48	52	1.7608043905064101
48	53	1.7671964490549257
48	54	1.7725090964707999
48	55	-0.4667019740880104
48	56	1.7832869149701536
48	57	-0.4809307898367862
48	58	1.7971764436981807
48	59	1.8038297374264356
48	60	1.8123157975059649
48	61	1.8177685690972007
48	62	1.8216054594164393
48	63	1.8285153868648565
48	64	1.8313091403632871
48	65	1.8344670250427839
48	66	1.8417616758001119
48	67	-0.5652646012008096
48	68	1.8511961576358043
48	69	1.8518732667279096
48	70	1.8511992165782793
48	71	1.8479747607143708
48	72	1.8457761279314966
48	73	1.8439697422148043
48	74	1.8451920479958674
48	75	1.8463429027082652
48	76	1.8461161285859158
48	77	1.8457905088051039
48	78	1.8466864777578691
48	79	1.8446983734340672
48	80	1.8454140930625422
48	81	1.8453230070797029
48	82	1.8421123158670343
48	83	1.8423948044438010
48	84	1.8411604282247389
48	85	1.8413410522871729
48	86	1.8406316230396580
48	87	1.8423327620290160
48	88	1.8448212832416666
48	89	1.8463892098830041
48	90	1.8470003137537208
48	91	1.8465485893106011
48	92	1.8478095368500316
48	93	1.8471819805962397
48	94	1.8473129400499217
48	95	1.8464405071869134
48	96	1.8444672944186211
48	97	1.8442284176258918
48	98	1.8449688973560314
48	99	1.8457525735658029
49	0	1.1366188084996327
49	1	1.1467885427821571
49	2	1.1544180708195675
49	3	1.1622213594525275
49	4	1.1725821709821409
49	5	1.1807410748113423
49	6	1.1890143377341866
49	7	1.1992800615523200
49	8	1.2182130954559629
49	9	1.2410642499252311
49	10	1.2686237788128423
49	11	1.2919130796929075
49	12	1.3131579082782807
49	13	1.3258995651986605
49	14	1.3384247009284203
49	15	1.3537180331687553
49	16	1.3685973237408069
49	17	1.3802858264573064
49	18	1.3975576484055605
49	19	1.4085936765797566
49	20	1.4207808876507242
49	21	1.4381527255002227
49	22	1.4486303547330199
49	23	1.4610747153169013
49	24	1.4707324575469520
49	25	1.4813555654392327
49	26	1.4880105654303977
49	27	1.4934229433454649
49	28	1.5000323958599062
49	29	1.5077394254424219
49	30	1.5165335607088051
49	31	1.5314560422744274
49	32	1.5482217838259602
49	33	1.5637152149203759
49	34	1.5798434374180224
49	35	1.5965220008110423
49	36	1.6109320387168444
49	37	1.6238970285793195
49	38	1.6363204585480018
49	39	1.6470583785531818
49	40	1.6600298393775705
49	41	1.6712983178365195
49	42	1.6811256815036459
49	43	1.6913952969132058
49	44	1.6986417955843609
49	45	1.7100484491240138
49	46	1.7184336717465962
49	47	1.7273109720347291
49	48	1.7350938121397799
49	49	1.7449362432093551
49	50	1.7536051437202804
49	51	1.7603563742200397
49	52	1.7682591690340517
49	53	1.7743402031202800
49	54	1.7793656176596262
49	55	1.7842081367892320
49	56	-0.4806242571120947
49	57	1.7955641374865730
49	58	1.8028590084049476
49	59	1.8092228366188392
49	60	1.8173913609944532
49	61	1.8225918413117213
49	62	1.8262119326861994
49	63	1.8328514610907909
49	64	1.8354564083524199
49	65	1.8384221845166804
49	66	1.8454526845389749
49	67	1.8515411963416009
49	68	1.8544659095651181
49	69	1.8544542387749079
49	70	-0.5699870657767135
49	71	1.8499214409169336
49	72	1.8476813579742275
49	73	1.8458268030650862
49	74	1.8469707095996053
49	75	1.8480434218570772
49	76	1.8477495501979313
49	77	1.8473563999273774
49	78	1.8481732999939209
49	79	1.8461268693617925
49	80	1.8467622963334454
49	81	1.8465957626776768
49	82	1.8433275785772667
49	83	1.8435297959491217
49	84	1.8422220255475477
49	85	1.8423201304070955
49	86	1.8415306293566571
49	87	1.8431395603063294
49	88	1.8455325183890467
49	89	1.8470076420100627
49	90	1.8475287963907043
49	91	1.8469890854265150
49	92	1.8481569487096501
49	93	1.8474377471128083
49	94	1.8474742410274811
49	95	1.8465049876663886
49	96	1.8444323692151678
49	97	1.8440954073361722
49	98	1.8447425537505109
49	99	1.8454381955198751
50	0	1.1573236447351138
50	1	1.1673677142107712
50	2	1.1748735690563363
50	3	1.1825492097030097
50	4	1.1927739558241786
50	5	1.2007995670058096
50	6	1.2089351224486411
50	7	1.2207686840470251
50	8	1.2411838747057029
50	9	1.2638142871486782
50	10	1.2927379785581361
50	11	1.3157318706742747
50	12	1.3366599570749627
50	13	1.3490876344586431
50	14	1.3612955638187296
50	15	1.3762604588000873
50	16	1.3908061593769967
50	17	1.4021708717291064
50	18	1.4190831963899948
50	19	1.4297929922046300
50	20	1.4416432502587215
50	21	1.4586331714855039
50	22	1.4687703150618538
50	23	1.4808622390476158
50	24	1.4901891564523004
50	25	1.5004727774260567
50	26	1.5068293683710656
50	27	1.5119579014202382
50	28	1.5182731292241840
50	29	1.5256737813762169
50	30	1.5341476200323925
50	31	1.5487152644724593
50	32	1.5650946582482255
50	33	1.5802040917142410
50	34	1.5959309016454628
50	35	1.6121878903991245
50	36	1.6261883626590998
50	37	1.6387463403181188
50	38	1.6507548043134355
50	39	1.6610899140885251
50	40	1.6736078292723648
50	41	1.6844414110030772
50	42	-0.3784876669207049
50	43	1.7036997654471155
50	44	1.7105810089746978
50	45	1.7215381036181401
50	46	1.7295347597541357
50	47	1.7380133202819443
50	48	1.7454216764656607
50	49	1.7548443735160502
50	50	1.7623159708544602
50	51	-0.4568732844968726
50	52	1.7762771076498889
50	53	1.7820421134427313
50	54	1.7867766378555656
50	55	1.7913355619292932
50	56	1.7964146541992827
50	57	1.8021018498563679
50	58	1.8090749667916937
50	59	1.8151425018212426
50	60	1.8229824023156311
50	61	1.8279243954669904
50	62	-0.5377508988452925
50	63	1.8376831915092162
50	64	1.8400973663480318
50	65	1.8428680299586777
50	66	1.8496213261497323
50	67	1.8554561086259622
50	68	1.8576521945134210
50	69	1.8569747442985176
50	70	1.8556598224415417
50	71	1.8518252543252609
50	72	1.8495442474225250
50	73	1.8476420857296156
50	74	1.8487086298461057
50	75	1.8497041868472153
50	76	1.8493439194942569
50	77	1.8488838784838511
50	78	1.8496225016748455
50	79	1.8475179987774928
50	80	1.8480737758193526
50	81	1.8478322390146862
50	82	1.8445064312837947
50	83	1.8446287407327231
50	84	1.8432476265416229
50	85	1.8432634242367476
50	86	1.8423938452998052
50	87	1.8439108811743230
50	88	1.8462086358196086
50	89	1.8475910533237165
50	90	1.8480220817015685
50	91	1.8473938802504777
50	92	1.8484683476418033
50	93	1.8476567289578383
50	94	1.8475979646557836
50	95	1.8465307743484880
50	96	1.8443572906869601
50	97	1.8439209874228235
50	98	1.8444737079619666
50	99	1.8450802574977279
51	0	1.1778149774144751
51	1	1.1877284069853473
51	2	1.1951051183851500
51	3	1.2026478710206008
51	4	1.2127301592672557
51	5	1.2206176906875368
51	6	1.2286109772623282
51	7	1.2402949993014540
51	8	1.2622086877484371
51	9	1.2862660715736300
51	10	1.3165270893018273
51	11	1.3392053839794815
51	12	1.3597991075552458
51	13	1.3719043305428895
51	14	1.3837872727965079
51	15	1.3984137053368573
51	16	1.4126167201966648
51	17	1.4236521780566491
51	18	1.4401946877265406
51	19	1.4505743738809691
51	20	1.4620831852694889
51	21	1.4786824332496411
51	22	1.4869536578851423
51	23	1.4987266343525805
51	24	1.5077579791840359
51	25	1.5177358616879708
51	26	1.5238296364454074
51	27	1.5287098082795143
51	28	1.5347647537443945
51	29	1.5418917176978575
51	30	1.5500770043744592
51	31	1.5643051670421673
51	32	1.5803140503871387
51	33	1.5950574098279353
51	34	1.6104018137407674
51	35	1.6262575644398152
51	36	1.6398709771183479
51	37	1.6520458075221249
51	38	1.6636641807269186
51	39	1.6736216372160988
51	40	1.6857125916937248
51	41	1.6961377520842644
51	42	1.7051651238534791
51	43	1.7146122318746073
51	44	1.7211546643223827
51	45	1.7316925649010695
51	46	1.7393285443326583
51	47	1.7474369384365691
51	48	1.7544983809443027
51	49	1.7635317297736173
51	50	1.7706576334854300
51	51	1.7759819595702164
51	52	-0.4739625978243929
51	53	1.7886718038039109
51	54	-0.4854457965045923
51	55	-0.4903607746213985
51	56	1.8022493267682387
51	57	1.8076622555873512
51	58	1.8143415545516994
51	59	1.8201387152723809
51	60	-0.5327326170597225
51	61	1.8323871467026596
51	62	1.8355854586392100
51	63	1.8416916781539254
51	64	1.8439314344984308
51	65	1.8465238950251321
51	66	1.8530293692628308
51	67	1.8586374028595496
51	68	1.8606759355818574
51	69	1.8593554360477400
51	70	1.8574571430088471
51	71	1.8530301103354339
51	72	1.8506911538961517
51	73	1.8487251570496674
51	74	1.8497075477530900
51	75	1.8506185322562887
51	76	1.8501792888121715
51	77	1.8496388643315753
51	78	1.8502893629418800
51	79	-0.5483216503149683
51	80	1.8485704200258932
51	81	1.8482385067266289
51	82	1.8448275328724371
51	83	1.8456886411592361
51	84	1.8442347761450852
51	85	1.8441690724985405
51	86	1.8432200281713507
51	87	1.8446461486742469
51	88	1.8468497534549551
51	89	1.8481402833646035
51	90	1.8484817712614667
51	91	1.8477653964767615
51	92	1.8487470058681836
51	93	-0.5416300297112276
51	94	1.8476892920766923
51	95	1.8465241177930762
51	96	1.8442494934811464
51	97	1.8437138097837760
51	98	1.8441722679116608
51	99	1.8446899970640369
52	0	1.1959338652822713
52	1	1.2057725927007192
52	2	1.2130768513583927
52	3	1.2205401483702629
52	4	1.2305270837640907
52	5	1.2383244749664397
52	6	1.2462209975994551
52	7	1.2594947409437296
52	8	1.2828898723021764
52	9	1.3083540020117543
52	10	1.3399238531064011
52	11	1.3622670439997904
52	12	1.3825096018925616
52	13	1.3942846778285758
52	14	1.4058356716474976
52	15	1.4201145239036024
52	16	1.4339667024113811
52	17	1.4446683248463417
52	18	1.4608318264520195
52	19	1.4708769488924234
52	20	1.4820393873342323
52	21	1.4982391532937456
52	22	1.5061860208658222
52	23	1.5176002380835296
52	24	1.5262998775652967
52	25	1.5359364820445536
52	26	1.5417366445148057
52	27	1.5463400107035672
52	28	1.5521064186873654
52	29	1.5589317234986586
52	30	1.5668007318697583
52	31	1.5806699158405046
52	32	1.5962869648796392
52	33	1.6106429184283471
52	34	1.6255828292948089
52	35	1.6410145735853530
52	36	1.6542208979817965
52	37	1.6659947978742118
52	38	1.6772065724365666
52	39	1.6867727302274016
52	40	1.6984207724947145
52	41	1.7084241274415128
52	42	1.7170532406971277
52	43	1.7260915207071557
52	44	-0.4163679730286229
52	45	1.7423923880356940
52	46	1.7496581825474145
52	47	-0.4439592417025563
52	48	-0.4512806397866992
52	49	1.7727237970913647
52	50	1.7794947070711924
52	51	-0.4754200660494617
52	52	-0.4841671664719244
52	53	1.7965336718029541
52	54	-0.4952516307364215
52	55	-0.4999679966542419
52	56	1.8092715954764329
52	57	1.8143925107539975
52	58	1.8207544918654244
52	59	1.8262600782729299
52	60	1.8334741447004146
52	61	1.8379275870160499
52	62	1.8409129188418611
52	63	1.8467408060376052
52	64	1.8487983156683876
52	65	1.8512028876898450
52	66	1.8574300111679483
52	67	1.8627836574121583
52	68	1.8641332618834767
52	69	1.8621952917847593
52	70	1.8597438234540347
52	71	1.8547575876676436
52	72	1.8523769169001112
52	73	1.8503628045701017
52	74	1.8512698509811591
52	75	1.8521055449653416
52	76	1.8516004625065139
52	77	1.8509935133334769
52	78	1.8515670266419817
52	79	1.8493243575174290
52	80	1.8497104590835052
52	81	1.8493041552039509
52	82	1.8458334297651580
52	83	1.8466112941892898
52	84	1.8450836614794222
52	85	1.8449362702914089
52	86	1.8439069157687720
52	87	1.8452427530674527
52	88	1.8473532746831554
52	89	1.8485522715469678
52	90	1.8488038180378223
52	91	1.8479980038982942
52	92	1.8488865372104317
52	93	1.8478887478429555
52	94	1.8476394210085789
52	95	1.8463750526495750
52	96	1.8439972398063254
52	97	1.8433612395049408
52	98	-0.5343633146164970
52	99	1.8441538950841407
53	0	1.2137295223307769
53	1	1.2234820899217549
53	2	1.2307042719330603
53	3	1.2380790445987406
53	4	1.2479610353864137
53	5	1.2556602250835223
53	6	1.2634524068156558
53	7	1.2766011907710728
53	8	1.3014914316978408
53	9	1.3267367248657591
53	10	1.3596350943995845
53	11	1.3816859082143620
53	12	1.4016254292257062
53	13	1.4131349748284849
53	14	1.4244173506903239
53	15	1.4384054404487976
53	16	1.4519632589785569
53	17	1.4623914696787799
53	18	1.4782277104172679
53	19	1.4879971143092006
53	20	1.4988694064540535
53	21	1.5147199933485997
53	22	1.5224004397112247
53	23	1.5335091980674056
53	24	1.5419318377973867
53	25	1.5512799945152751
53	26	1.5568403118295018
53	27	1.5612198231212726
53	28	1.5667487567196317
53	29	1.5733219504464859
53	30	1.5809231367574299
53	31	1.5944567355542942
53	32	1.6097071696402585
53	33	1.6237035922190253
53	34	1.6382690967319886
53	35	1.6533094884157136
53	36	1.6661432737277566
53	37	1.6775518312037412
53	38	1.6883927175683233
53	39	1.6976025272660575
53	40	1.7088461476313230
53	41	1.7184648690892437
53	42	1.7267314402501077
53	43	1.7353979462196720
53	44	1.7412788906749466
53	45	1.7509938378472893
53	46	1.7579262794202302
53	47	1.7653122132192516
53	48	-0.4596717657603089
53	49	1.7799757508801877
53	50	1.7864317127839506
53	51	-0.4832277469467101
53	52	-0.4917758515529045
53	53	-0.4978245891589727
53	54	1.8065435237221490
53	55	1.8103257536622339
53	56	1.8146107338777051
53	57	1.8194785997255898
53	58	1.8255680775265863
53	59	1.8308233471425677
53	60	1.8377598280879222
53	61	1.8419966723395469
53	62	1.8447973498056591
53	63	1.8503910669977817
53	64	1.8522890662053551
53	65	1.8545298962662808
53	66	1.8605262595353340
53	67	1.8656690350635081
53	68	1.8668825835832472
53	69	1.8643433056901308
53	70	1.8618735832545763
53	71	1.8563369398706095
53	72	1.8539139547265695
53	73	1.8518514430922470
53	74	1.8526850679831137
53	75	1.8534473205820832
53	76	1.8528772346257492
53	77	-0.5562406663164624
53	78	1.8527026525414705
53	79	1.8504001392540552
53	80	1.8507094547750751
53	81	1.8502296244358840
53	82	1.8466978798124087
53	83	1.8473941633037607
53	84	1.8457928558604082
53	85	1.8455647888231965
53	86	1.8444555449279390
53	87	1.8457030628149522
53	88	1.8477229459172062
53	89	1.8488322173708309
53	90	1.8489949775231374
53	91	1.8481001587299442
53	92	1.8488971330844832
53	93	1.8478057207721597
53	94	1.8474616531051020
53	95	1.8460982023077588
53	96	-0.5335436373146241
53	97	1.8428809078964614
53	98	1.8431515739117303
53	99	1.8434937608004056
54	0	1.2312978839703639
54	1	1.2409566703553476
54	2	1.2480907575219311
54	3	1.2553713261962960
54	4	1.2651419790564429
54	5	1.2727379240730494
54	6	1.2804210300042080
54	7	1.2951337766433253
54	8	1.3214637889912642
54	9	1.3480705758782303
54	10	1.3822125094845883
54	11	1.4038890574002703
54	12	1.4234438958047151
54	13	1.4346069451264949
54	14	1.4455426825263369
54	15	1.4591648928807848
54	16	1.4723556687998378
54	17	1.4824389932040072
54	18	1.4978774599541831
54	19	1.5073048699044296
54	20	1.5178227347257085
54	21	1.5332594042193017
54	22	1.5406149141860344
54	23	1.5513600302363058
54	24	1.5594509701601198
54	25	1.5684572878683354
54	26	1.5737290070901149
54	27	1.5778386532503990
54	28	1.5830849802976519
54	29	1.5893618168403847
54	30	1.5966516611695307
54	31	1.6098237285653521
54	32	1.6246792368730250
54	33	1.6382882377422077
54	34	1.6524499533141443
54	35	1.6670680897475467
54	36	1.6794997468127617
54	37	1.6914228831321809
54	38	1.7018504810340092
54	39	1.7106661379405952
54	40	1.7214622900453000
54	41	1.7306577473857203
54	42	1.7385268478349838
54	43	1.7467850537646683
54	44	1.7523232768052359
54	45	1.7616065097149516
54	46	1.7681731126708273
54	47	1.7751824013768596
54	48	1.7812204600626556
54	49	1.7891018252835125
54	50	-0.4892395888061510
54	51	-0.4943614183953206
54	52	1.8058480536918018
54	53	-0.5085593636071748
54	54	-0.5130083869069756
54	55	1.8176363539308906
54	56	1.8216548618455566
54	57	1.8262444837174017
54	58	1.8320278988284009
54	59	1.8370027303997105
54	60	1.8436189494839095
54	61	1.8476125328212063
54	62	1.8502114428055190
54	63	1.8555327000747084
54	64	1.8572595209890790
54	65	1.8593222883141642
54	66	1.8650427689147402
54	67	1.8699338942923145
54	68	1.8705015868902144
54	69	1.8673972132126242
54	70	1.8644122053409347
54	71	1.8583603410831115
54	72	1.8559097750247380
54	73	1.8538131748103062
54	74	1.8545818725820247
54	75	1.8552796172183637
54	76	1.8546567678729964
54	77	1.8539311745798657
54	78	1.8543651047060032
54	79	1.8520209624803392
54	80	1.8522661093504234
54	81	1.8517277725975603
54	82	1.8481580400556425
54	83	1.8487862826036552
54	84	1.8471310844131053
54	85	1.8468395252345438
54	86	1.8456705901350949
54	87	1.8468446796419946
54	88	1.8487872997518344
54	89	1.8498233629277216
54	90	1.8499174722918714
54	91	1.8489580822359672
54	92	1.8496838806355991
54	93	1.8485264375030492
54	94	1.8481142987888883
54	95	1.8466833802490419
54	96	1.8441353557616909
54	97	1.8433343466304231
54	98	1.8424468091561950
54	99	1.8427025906037582
55	0	1.2486467762777431
55	1	1.2582039545413775
55	2	1.2652437257478208
55	3	1.2724242323701414
55	4	1.2820770235091670
55	5	1.2895645449342221
55	6	1.2988737871171503
55	7	1.3150898785032805
55	8	1.3428014938694537
55	9	1.3707090601525920
55	10	1.4044348907721962
55	11	1.4257174644520536
55	12	1.4448709217204618
55	13	1.4556800525545053
55	14	1.4662625494436137
55	15	1.4795102438882257
55	16	1.4923263993914195
55	17	1.5020608475707236
55	18	1.5170932101281493
55	19	1.5261763510041413
55	20	1.5363370418088547
55	21	1.5513534026852853
55	22	1.5583850445948637
55	23	1.5687651014113986
55	24	1.5765254823258739
55	25	1.5851906656459873
55	26	1.5901774875027708
55	27	1.5940219463023406
55	28	1.5989896822898448
55	29	1.6049737129640083
55	30	1.6119554375843312
55	31	1.6247655863997761
55	32	1.6392252337579027
55	33	1.6524473807700304
55	34	1.6662060277985689
55	35	1.6804029384605821
55	36	1.6924357179171334
55	37	1.7039524672464668
55	38	1.7139885831995603
55	39	1.7224320973636800
55	40	1.7328041744501108
55	41	1.7415995682362584
55	42	1.7490939802306735
55	43	1.7569672040625455
55	44	1.7621839064301619
55	45	1.7710603633986373
55	46	1.7772836506966481
55	47	1.7839394880488553
55	48	-0.4818221360761407
55	49	-0.4918102150246297
55	50	-0.4992610127797089
55	51	-0.5041829364531384
55	52	1.8129833156147881
55	53	1.8173083791056945
55	54	1.8207281176892802
55	55	1.8240138799800867
55	56	1.8277880543488030
55	57	1.8321226604985887
55	58	1.8376259434839701
55	59	1.8423444242363112
55	60	1.8486686251790914
55	61	1.8524403976649084
55	62	1.8548548828917284
55	63	1.8599285148740228
55	64	1.8614985283455234
55	65	1.8633981396049264
55	66	1.8688688608649442
55	67	1.8730373694582783
55	68	1.8729932358525465
55	69	1.8693278810502660
55	70	1.8658082530789377
55	71	1.8597484772367756
55	72	1.8572545331592454
55	73	1.8551087937033559
55	74	1.8558060550768132
55	75	1.8564322034678553
55	76	1.8557448254074393
55	77	1.8549537640984948
55	78	1.8553141626289995
55	79	1.8529093007856383
55	80	1.8530791769401080
55	81	1.8524680120781847
55	82	1.8488350922372216
55	83	1.8493833680303149
55	84	1.8476539554189442
55	85	1.8472823297998289
55	86	1.8460332462650464
55	87	1.8471207548426940
55	88	1.8489750542852148
55	89	1.8499227483617042
55	90	1.8499284366695561
55	91	1.8488792749248453
55	92	1.8495141488730080
55	93	1.8482618666052508
55	94	1.8477542759283092
55	95	1.8462224986300961
55	96	1.8435678661052757
55	97	-0.5327401736600611
55	98	1.8416828082139574
55	99	1.8418524945328849
56	0	1.2657444446546651
56	1	1.2751933725701259
56	2	1.2821336975272786
56	3	1.2892093305233001
56	4	1.2987387865029725
56	5	1.3061136763019210
56	6	1.3152985668477020
56	7	1.3330385373034284
56	8	1.3621340343638053
56	9	1.3897271173279520
56	10	1.4230668504565274
56	11	1.4440117647953785
56	12	1.4628244000530988
56	13	1.4733524823827369
56	14	1.4836528290613678
56	15	1.4965914712128212
56	16	1.5090975839977865
56	17	1.5185499362425281
56	18	1.5332364679962940
56	19	1.5420395862939784
56	20	1.5519049360580652
56	21	1.5665588666449954
56	22	1.5733280998128125
56	23	1.5834012260950476
56	24	1.5908890981376231
56	25	1.5992694904153009
56	26	1.6040268538072848
56	27	1.6076600949441855
56	28	1.6124016506411691
56	29	1.6181440150022643
56	30	1.6248678752493484
56	31	1.6373453091925017
56	32	1.6514404975720680
56	33	1.6643090323438259
56	34	1.6776999679069406
56	35	1.6915134166934997
56	36	1.7031857344474743
56	37	1.7143348097251341
56	38	1.7240176568438397
56	39	1.7321254938646475
56	40	1.7421138410142116
56	41	1.7505473259153910
56	42	1.7577030555831219
56	43	1.7652285097565041
56	44	1.7701547848262562
56	45	1.7786653590346866
56	46	1.7845796285095155
56	47	1.7909178597427402
56	48	-0.4897582272005317
56	49	1.8035170616988494
56	50	-0.5067973676604433
56	51	-0.5115227906533181
56	52	1.8185222585124059
56	53	1.8226069283867441
56	54	1.8258088513055586
56	55	1.8288850915879902
56	56	-0.5379541954926005
56	57	1.8365565202869043
56	58	1.8418179697740318
56	59	1.8463149754543746
56	60	1.8523911525422792
56	61	1.8559716470030725
56	62	1.8582242246321035
56	63	1.8630886812777108
56	64	1.8645190891794050
56	65	1.8662743312770722
56	66	1.8715375311365714
56	67	1.8755256573457231
56	68	1.8748915730071247
56	69	1.8706683266351096
56	70	1.8671229432986214
56	71	1.8610530115309811
56	72	1.8585151916046532
56	73	1.8563199675587656
56	74	1.8569466997482857
56	75	1.8575020929103025
56	76	1.8567503963783640
56	77	1.8558939974821125
56	78	1.8561814566821659
56	79	1.8537152128192582
56	80	1.8538102314492066
56	81	1.8531262642778952
56	82	1.8494288560744676
56	83	1.8498975822437651
56	84	1.8480933655865646
56	85	1.8476415932850858
56	86	1.8463118602061790
56	87	1.8473131828043110
56	88	1.8490797992267531
56	89	1.8499392871230247
56	90	-0.5451363161617596
56	91	1.8487164205837412
56	92	1.8492601096757968
56	93	1.8479118291956778
56	94	1.8473078256735100
56	95	1.8456736850398348
56	96	1.8429103822570034
56	97	1.8419077288284431
56	98	1.8408271346030862
56	99	1.8409110767624668
57	0	1.2826098282427716
57	1	1.2919433778285832
57	2	1.2987786603728551
57	3	1.3057441812737602
57	4	1.3151444612305856
57	5	1.3224021516903588
57	6	1.3314576238795266
57	7	1.3506975323406978
57	8	1.3795059451538583
57	9	1.4067997695437919
57	10	1.4397637789224267
57	11	1.4603967446194319
57	12	1.4788970324090593
57	13	1.4891799338462701
57	14	1.4992332950493432
57	15	1.5118951332236414
57	16	1.5241232447632556
57	17	1.5333270989993275
57	18	1.5476979433393261
57	19	1.5562537374701111
57	20	1.5658553220992022
57	21	1.5801763891774698
57	22	1.5867150727560300
57	23	1.5965114429171172
57	24	1.6037571283298797
57	25	1.6118822590348225
57	26	1.6164393179409484
57	27	1.6198898114604563
57	28	1.6244329302309182
57	29	1.6299608211912342
57	30	1.6364526075224053
57	31	1.6486133983185691
57	32	1.6623615735125730
57	33	1.6748951172363864
57	34	1.6879382643877203
57	35	1.7013896656228897
57	36	1.7127234556082847
57	37	1.7235277002265739
57	38	1.7328799189101840
57	39	1.7406737787189599
57	40	1.7503024198947246
57	41	1.7583967199346502
57	42	1.7652351704175115
57	43	1.7724348987311147
57	44	1.7770890842909790
57	45	1.7852577983543323
57	46	-0.4824102729505550
57	47	1.7969245784636252
57	48	1.8020661939346010
57	49	-0.5059650910529647
57	50	1.8141744173012546
57	51	-0.5175478518697553
57	52	1.8231949039462860
57	53	-0.5305802717156775
57	54	1.8300591159869142
57	55	1.8329417512237989
57	56	1.8363034515969847
57	57	1.8402120642379940
57	58	1.8452543601935296
57	59	1.8495504455861840
57	60	1.8554041611108629
57	61	1.8588111262317597
57	62	1.8609149358468513
57	63	1.8655921981563348
57	64	1.8668929584819971
57	65	1.8685146146708160
57	66	1.8730829284396462
57	67	1.8769241236052343
57	68	1.8757104722889382
57	69	1.8714064868301052
57	70	1.8678138100830846
57	71	1.8617031499200343
57	72	1.8591035483813743
57	73	1.8568417234926780
57	74	1.8573900461323618
57	75	1.8578661522565352
57	76	1.8570365094002605
57	77	-0.5610981862173994
57	78	1.8563037020726449
57	79	1.8537544353588336
57	80	1.8537615696257483
57	81	1.8529882555884509
57	82	1.8491980020449936
57	83	1.8495731714308836
57	84	1.8476710003385317
57	85	1.8471199443924031
57	86	1.8456861589236808
57	87	1.8465857303072801
57	88	1.8482512797575454
57	89	1.8490046392662944
57	90	1.8488098583157411
57	91	1.8475512968222894
57	92	1.8479815259704275
57	93	1.8465051371151677
57	94	1.8457741016839657
57	95	1.8440004247946213
57	96	1.8410839904227823
57	97	1.8399410084322074
57	98	1.8387222744006018
57	99	1.8386822751430565
58	0	1.2992265986540252
58	1	1.3084384316084827
58	2	1.3151637956262701
58	3	1.3220146610354362
58	4	1.3312806373194166
58	5	1.3384172130005743
58	6	1.3490534883180443
58	7	1.3697283197989307
58	8	1.3981998696529552
58	9	1.4267367825221482
58	10	1.4592411490129120
58	11	1.4794760008867720
58	12	1.4975791331909540
58	13	1.5075359625208307
58	14	1.5172646074990361
58	15	1.5295740290617152
58	16	1.5414512487760339
58	17	1.5503361218847165
58	18	1.5643202307056121
58	19	1.5725637661848086
58	20	1.5818383721546907
58	21	1.5957616235219929
58	22	1.6020132861588077
58	23	1.6114758431337828
58	24	1.6184264593160276
58	25	1.6262445023851462
58	26	1.6305549027176800
58	27	1.6337792178983357
58	28	1.6380810084715196
58	29	1.6433521434381773
58	30	1.6495700915195708
58	31	1.6613879005252457
58	32	1.6747600374430829
58	33	1.6869302586547346
58	34	1.6995956798397471
58	35	1.7126534893394478
58	36	1.7236200690232475
58	37	-0.4186816766165600
58	38	1.7430482947808559
58	39	1.7505068895331695
58	40	1.7597506972816861
58	41	1.7674841289756680
58	42	1.7739864169823854
58	43	1.7808403828372397
58	44	1.7852086710731510
58	45	1.7930119107678431
58	46	1.7983311089359084
58	47	-0.4990264223626205
58	48	-0.5051667228841090
58	49	-0.5145474771591176
58	50	-0.5213991403524456
58	51	1.8238412038862586
58	52	1.8289161390416728
58	53	-0.5383822446404600
58	54	1.8353392062361860
58	55	-0.5456760768774023
58	56	1.8411749701040172
58	57	1.8448676221483924
58	58	1.8496723220860383
58	59	1.8537513319243994
58	60	1.8593577610151251
58	61	1.8625771968398175
58	62	1.8639818782826563
58	63	1.8684648385177811
58	64	1.8696362906826209
58	65	1.8711237648416224
58	66	1.8755075846895004
58	67	1.8787066605223846
58	68	1.8769283671721091
58	69	1.8725563267616783
58	70	1.8684213378711789
58	71	1.8622665498186184
58	72	1.8596037187774077
58	73	1.8572739948011974
58	74	1.8577440211724472
58	75	-0.5658328848888388
58	76	1.8572325209764093
58	77	1.8562154875509611
58	78	1.8563351720011938
58	79	1.8537016314916770
58	80	1.8536208584248985
58	81	1.8527577299565874
58	82	1.8488726681917411
58	83	1.8491542541261028
58	84	1.8471529713121844
58	85	1.8465020293775634
58	86	1.8449631109738871
58	87	1.8457608033577266
58	88	1.8473253793790683
58	89	1.8479721461899450
58	90	1.8476646268485788
58	91	1.8462857135261337
58	92	1.8466014822892671
58	93	1.8449950145710192
58	94	1.8441351446089900
58	95	1.8422195306788893
58	96	-0.5265123324205163
58	97	1.8378613811402922
58	98	1.8365022852542521
58	99	1.8363367326191540
59	0	1.3154735216586935
59	1	1.3245549702586239
59	2	1.3311632756377685
59	3	1.3378928688994283
59	4	1.3470176424025433
59	5	1.3557954806589692
59	6	1.3679481171674006
59	7	1.3899960455842157
59	8	1.4180750421685009
59	9	1.4461988386440841
59	10	1.4782190177830743
59	11	1.4980420583922458
59	12	1.5157371671306696
59	13	1.5253639701655879
59	14	1.5347647382636753
59	15	1.5467159064701472
59	16	1.5582374764259626
59	17	1.5668012819026282
59	18	1.5803943207596387
59	19	1.5883251310801827
59	20	1.5972722992103112
59	21	1.6107957311619330
59	22	1.6167625838083575
59	23	1.6258924826704597
59	24	1.6325506699545616
59	25	1.6400642536745111
59	26	1.6441319950174025
59	27	1.6471345975653504
59	28	1.6511993478304419
59	29	1.6562179987178876
59	30	1.6621665255804789
59	31	1.6736434641702296
59	32	1.6866420879032389
59	33	1.6984525755756772
59	34	1.7107444703832198
59	35	1.7234136406620073
59	36	1.7340182466855618
59	37	1.7440835179832384
59	38	1.7527332636233142
59	39	1.7598657040218044
59	40	1.7687345432511816
59	41	1.7761169876679812
59	42	1.7822927747326494
59	43	1.7888108025507283
59	44	1.7929019385234755
59	45	-0.4942336767772100
59	46	-0.5005110630485541
59	47	-0.5077279816026742
59	48	1.8153662139819147
59	49	1.8216039260810990
59	50	1.8262812482329482
59	51	-0.5336287858661362
59	52	1.8342971888479485
59	53	1.8377060565341929
59	54	1.8403004183869780
59	55	1.8427911932343231
59	56	1.8457488915791000
59	57	1.8492368465516080
59	58	1.8538158607833655
59	59	1.8576887455274189
59	60	1.8630598733131929
59	61	1.8661012010148539
59	62	1.8673690038197153
59	63	1.8716524348135410
59	64	1.8726964919648994
59	65	1.8740507629327356
59	66	1.8772695006331537
59	67	1.8798564292180551
59	68	1.8775151767478959
59	69	1.8730574437193599
59	70	1.8688711294337261
59	71	1.8626658976867061
59	72	1.8599371829564928
59	73	1.8575372388580975
59	74	1.8579293063671358
59	75	1.8582470711394965
59	76	1.8572594784902665
59	77	1.8561610021867443
59	78	1.8561972262893469
59	79	1.8534771724946424
59	80	1.8533085682342918
59	81	1.8523549568596236
59	82	1.8483717418279253
59	83	1.8485600178667978
59	84	1.8464579079559829
59	85	1.8457064628255406
59	86	1.8440610064335685
59	87	1.8447572734719131
59	88	1.8462218620766917
59	89	1.8467621496478364
59	90	1.8463411306847550
59	91	1.8448401614759868
59	92	1.8450410303610347
59	93	1.8433024178758033
59	94	1.8423121417920401
59	95	1.8402521076558036
59	96	1.8370200798700700
59	97	1.8355908852416025
59	98	1.8340906301652693
59	99	1.8337986460253557
60	0	1.3314411157696269
60	1	1.3403873965931004
60	2	1.3468751519079407
60	3	1.3534802674791633
60	4	1.3624601176341771
60	5	1.3710988966873754
60	6	1.3847932889632781
60	7	1.4082256413970546
60	8	1.4375473977424444
60	9	1.4652400273931168
60	10	1.4967559630709584
60	11	1.5161576018498670
60	12	1.5334376223371204
60	13	1.5427339700396054
60	14	1.5518069838764192
60	15	1.5633986957322563
60	16	1.5745641693405734
60	17	1.5828088621662058
60	18	1.5960101504071269
60	19	1.6036312783479210
60	20	1.6122537789047677
60	21	1.6253781730743764
60	22	1.6310652569932076
60	23	1.6398661336814042
60	24	1.6462369118470663
60	25	1.6534507947091608
60	26	1.6572820608888916
60	27	1.6600695364448796
60	28	1.6639034507448398
60	29	1.6686755885457345
60	30	1.6743605869613922
60	31	1.6855007360775980
60	32	1.6981299096485636
60	33	1.7095856415477955
60	34	1.7215092452236400
60	35	1.7337953875583969
60	36	1.7440448459243214
60	37	1.7537513962633260
60	38	1.7620624854637865
60	39	1.7688774764008177
60	40	1.7773802539382180
60	41	1.7844208143969706
60	42	1.7902791911764935
60	43	1.7964703509464512
60	44	1.8002929861592225
60	45	-0.5031949633475871
60	46	-0.5092686645085296
60	47	1.8172589928632465
60	48	-0.5220131529201385
60	49	1.8274976112201358
60	50	-0.5374375575021979
60	51	1.8348971389441742
60	52	1.8394620093719329
60	53	1.8420443178764105
60	54	1.8444578172500570
60	55	1.8467740088746218
60	56	1.8495525657141676
60	57	1.8528545357344144
60	58	1.8572300117378542
60	59	1.8609167416586663
60	60	1.8660777514296569
60	61	1.8689581419820307
60	62	1.8700996193250214
60	63	1.8736955515328442
60	64	1.8746251099187186
60	65	1.8758610069168042
60	66	1.8789376355614458
60	67	1.8804440875866784
60	68	1.8775361202761314
60	69	1.8724830837036746
60	70	1.8681995708088104
60	71	1.8618852462482283
60	72	1.8590545125040083
60	73	1.8565495009806197
60	74	1.8568451318600325
60	75	1.8570640468972672
60	76	1.8559681616939463
60	77	1.8547574126001001
60	78	1.8546854602836926
60	79	1.8518350509347599
60	80	1.8515499929312000
60	81	1.8504707942897736
60	82	1.8463330093409687
60	83	1.8463969761850607
60	84	1.8441464814530275
60	85	1.8432538502427334
60	86	1.8414532581502414
60	87	1.8420131305944605
60	88	-0.5320061691930762
60	89	1.8437400890196036
60	90	1.8431561247904367
60	91	1.8414726397466410
60	92	1.8415079095491576
60	93	1.8395682337636008
60	94	1.8383805627338392
60	95	1.8360966167181882
60	96	1.8326117923487200
60	97	-0.5128173936000224
60	98	1.8292239205533998
60	99	1.8287207497413021
61	0	1.3471296830547410
61	1	1.3559362100945536
61	2	1.3623000790530684
61	3	1.3687776701326715
61	4	1.3794212383083782
61	5	1.3878642931660392
61	6	1.4030280229566428
61	7	1.4261254713133698
61	8	1.4546282778959050
61	9	1.4819319899158965
61	10	1.5129859697658752
61	11	1.5320162389646099
61	12	1.5489321851919691
61	13	1.5579504306406660
61	14	1.5667465617918968
61	15	1.5780279498521450
61	16	1.5888853945962909
61	17	1.5968580506315027
61	18	1.6097142659884764
61	19	1.6170703989699502
61	20	1.6254120491583379
61	21	1.6381820677434222
61	22	1.6447200666591575
61	23	1.6532040156541472
61	24	1.6592995659895202
61	25	1.6662257546883261
61	26	1.6698323054556836
61	27	1.6724161755539333
61	28	1.6760295655309541
61	29	1.6805655058267654
61	30	1.6859974409077767
61	31	1.6968098067378359
61	32	1.7090791780759325
61	33	1.7201902741584838
61	34	1.7317562075162647
61	35	1.7436705282636789
61	36	1.7535763742405488
61	37	1.7629354441983938
61	38	1.7709191193762046
61	39	1.7774276821776112
61	40	1.7855764452396785
61	41	1.7922866455860675
61	42	1.7978385246215614
61	43	1.8037138846871852
61	44	1.8072774293198952
61	45	-0.5119007922556486
61	46	-0.5177703061709011
61	47	-0.5245770577350425
61	48	1.8273982102007165
61	49	-0.5388779751761968
61	50	1.8372150710362163
61	51	1.8399885715644440
61	52	1.8443161700886075
61	53	1.8467112122313789
61	54	1.8489451984942427
61	55	1.8510879100335333
61	56	1.8536872296475360
61	57	1.8568018056401026
61	58	1.8609698909534422
61	59	1.8639248081244553
61	60	1.8683580185327642
61	61	1.8705735226466342
61	62	1.8716009968053646
61	63	1.8750600409225615
61	64	1.8758814888753907
61	65	-0.6105771091068048
61	66	1.8794832456440786
61	67	1.8804164115368696
61	68	1.8774062460512917
61	69	1.8723134177959615
61	70	1.8679504911567288
61	71	1.8615495027312734
61	72	1.8586309679117572
61	73	1.8560346481567120
61	74	1.8562416283861283
61	75	1.8563699108677927
61	76	1.8551773143733632
61	77	1.8538665189426797
61	78	1.8536963093990710
61	79	1.8507325844194893
61	80	1.8503423638146754
61	81	1.8491512606027292
61	82	1.8448806441384313
61	83	1.8441006892133374
61	84	1.8416973306522864
61	85	1.8406593366735793
61	86	1.8386988051629283
61	87	1.8391180787211172
61	88	1.8403154736961007
61	89	1.8405585804339677
61	90	1.8398067058064398
61	91	1.8379350052633940
61	92	1.8377991513130598
61	93	1.8356518045101451
61	94	1.8342599077241031
61	95	1.8317444044541460
61	96	1.8279984166162919
61	97	1.8261056997248291
61	98	1.8241368418142108
61	99	1.8234155578229805
62	0	1.3624569931051149
62	1	1.3711194086032537
62	2	1.3773559972376082
62	3	1.3837029512267589
62	4	1.3941836242168177
62	5	1.4024791679693887
62	6	1.4191336407253581
62	7	1.4419262591240365
62	8	1.4716589408701182
62	9	1.4985398976614581
62	10	1.5290965832473109
62	11	1.5477316866659361
62	12	1.5642629925834961
62	13	1.5729900862585784
62	14	1.5814974398630277
62	15	1.5924557322870894
62	16	1.6029936704867309
62	17	1.6106857433693522
62	18	1.6231860196842560
62	19	1.6302705824096013
62	20	1.6383249008087064
62	21	1.6507323589562461
62	22	1.6570103854753919
62	23	1.6652020834370511
62	24	1.6710469063970141
62	25	1.6777095319873192
62	26	1.6811145643384582
62	27	1.6835172815221249
62	28	1.6869322947668492
62	29	1.6912539784272285
62	30	1.6964547912456895
62	31	1.7069542220259022
62	32	1.7188803226890459
62	33	1.7296640835033832
62	34	1.7408910297030067
62	35	1.7524537515145409
62	36	1.7620360533190176
62	37	1.7710683290302975
62	38	1.7787445396859876
62	39	1.7849652134580716
62	40	1.7927810755683862
62	41	1.7991802971923796
62	42	1.8044433943842852
62	43	1.8100213236915608
62	44	-0.5098865673671719
62	45	-0.5192888507808752
62	46	1.8239935956548412
62	47	1.8285795250599286
62	48	-0.5368831783673267
62	49	1.8377682807417599
62	50	1.8417103334026408
62	51	1.8442912640969422
62	52	1.8484011014897457
62	53	1.8506228276737620
62	54	1.8526904302555331
62	55	1.8546722289567474
62	56	1.8571059426377861
62	57	1.8600482320039526
62	58	1.8634844074436709
62	59	1.8662857698135611
62	60	1.8705474211216806
62	61	1.8726292270783726
62	62	1.8735410483051396
62	63	1.8768539409580118
62	64	1.8775659411104864
62	65	1.8780987270193208
62	66	1.8804447284147803
62	67	1.8808056613735660
62	68	1.8777032602777393
62	69	1.8720223510547052
62	70	1.8675760902572331
62	71	1.8610831244686128
62	72	1.8580742208989820
62	73	1.8553842784040355
62	74	1.8555022618782364
62	75	1.8555394424552234
62	76	1.8542487039135076
62	77	1.8528363165856812
62	78	1.8525670211028915
62	79	1.8494872681988406
62	80	-0.5434183260085992
62	81	1.8476861581471000
62	82	1.8432791640046127
62	83	1.8423810238819573
62	84	1.8398447620286718
62	85	1.8386790093433676
62	86	1.8365791475188236
62	87	1.8368734697597984
62	88	1.8379494300969057
62	89	1.8380593146594946
62	90	1.8371606883310510
62	91	1.8351263338029531
62	92	1.8348412074328726
62	93	1.8325152560715992
62	94	1.8309475974280152
62	95	1.8282340871417642
62	96	1.8242663300116058
62	97	1.8221740236321533
62	98	1.8200066943660846
62	99	1.8191054532061992
63	0	1.3774541436143430
63	1	1.3859695409040993
63	2	1.3920767896752786
63	3	1.3982912484113279
63	4	1.4086063003706411
63	5	1.4184771895815069
63	6	1.4365464110616935
63	7	1.4606062467881338
63	8	1.4914484552882710
63	9	1.5178102202682515
63	10	1.5492581599935411
63	11	1.5673614489776544
63	12	1.5833755677639887
63	13	1.5916917473374497
63	14	1.5997955244118729
63	15	1.6103170968322740
63	16	1.6204263584040857
63	17	1.6277368011982789
63	18	1.6397752749713284
63	19	1.6464956038551060
63	20	1.6541702164458258
63	21	1.6661167362376870
63	22	1.6720521741618426
63	23	1.6798678593140415
63	24	1.6853860548462936
63	25	1.6917100244556633
63	26	1.6948487694299437
63	27	1.6970103569206918
63	28	1.7001668965727552
63	29	1.7042142891029204
63	30	1.7091238992039868
63	31	1.7192673133540783
63	32	1.7308020007194402
63	33	1.7412118847928766
63	34	1.7520504661728176
63	35	1.7632094088836598
63	36	1.7724215913422634
63	37	1.7810821595112012
63	38	1.7884111515547005
63	39	1.7943108351960173
63	40	1.8017537268068882
63	41	1.8078082885226441
63	42	1.8127541304447903
63	43	-0.5173020421621749
63	44	-0.5207885198319426
63	45	-0.5299731317113380
63	46	-0.5354249494265947
63	47	1.8353817091658322
63	48	1.8389306319823575
63	49	1.8440140271264898
63	50	1.8477054478389483
63	51	1.8500795292889631
63	52	1.8539461423575136
63	53	1.8559817353755432
63	54	1.8578709364952890
63	55	1.8596800844327486
63	56	1.8619326585968841
63	57	1.8646826108415191
63	58	1.8679153316052224
63	59	1.8705329506428519
63	60	1.8745742446194060
63	61	1.8764986426583581
63	62	1.8772856333731116
63	63	1.8799287547205110
63	64	1.8805265541530574
63	65	1.8809488358969724
63	66	1.8826854527503178
63	67	1.8824815067256959
63	68	1.8788454607676128
63	69	1.8726123632255449
63	70	1.8681222904122836
63	71	1.8610453275513352
63	72	1.8579605846727996
63	73	1.8551912020347781
63	74	1.8552289217143867
63	75	-0.5571595769074528
63	76	1.8538077835652418
63	77	1.8523069494952251
63	78	1.8519496935989725
63	79	1.8487717570542221
63	80	1.8481817080706706
63	81	1.8467792202082267
63	82	1.8422592221362766
63	83	1.8412591715545041
63	84	1.8386107151162554
63	85	1.8373356735070616
63	86	-0.5162438714870136
63	87	1.8353040719334108
63	88	1.8362741719850395
63	89	1.8362696342619489
63	90	1.8352467386071050
63	91	1.8330765889547889
63	92	1.8326656601773876
63	93	1.8301916645389402
63	94	1.8284784317703311
63	95	1.8256021580729020
63	96	1.8214536267291523
63	97	-0.4936659096330497
63	98	1.8168757472770578
63	99	1.8158352588395241
64	0	1.3920616426121826
64	1	1.4004271280542611
64	2	1.4064028972858322
64	3	1.4124829576351972
64	4	1.4226298447001537
64	5	1.4340508159965164
64	6	1.4535066052010595
64	7	1.4771892284085393
64	8	1.5075762355047697
64	9	1.5334927307764974
64	10	1.5644022437031655
64	11	1.5821008424826195
64	12	1.5977250069933850
64	13	1.6057537908232959
64	14	1.6135734608410659
64	15	1.6237736676782859
64	16	1.6335664524298159
64	17	1.6406024651800670
64	18	1.6522887350592250
64	19	1.6587453516061235
64	20	1.6661392175659984
64	21	1.6777285864466636
64	22	1.6834129485816591
64	23	1.6909449726385366
64	24	1.6962223365930449
64	25	1.7022926949267614
64	26	1.7052395311112811
64	27	1.7072297846618589
64	28	1.7101977740792145
64	29	1.7140408830355289
64	30	1.7187297191985567
64	31	1.7285698176374187
64	32	1.7397719320393779
64	33	1.7498662332490007
64	34	1.7603785678275548
64	35	1.7711998152311204
64	36	1.7801032258205596
64	37	1.7884521319273461
64	38	1.7947477422697400
64	39	1.8003890848672350
64	40	1.8075330849286440
64	41	1.8133073587538451
64	42	-0.5164907595445180
64	43	-0.5234605799778171
64	44	1.8258053855637497
64	45	1.8309954429119182
64	46	1.8346969048455499
64	47	1.8387775869109402
64	48	1.8421268904680230
64	49	1.8469931218168267
64	50	1.8504962858586591
64	51	1.8527077723210841
64	52	1.8558308554778349
64	53	-0.5760385297349467
64	54	1.8594784949393544
64	55	1.8611555454313498
64	56	1.8627323344445246
64	57	1.8653570899643888
64	58	1.8684658016344593
64	59	1.8709662385331927
64	60	1.8743898033860298
64	61	1.8762155113635921
64	62	1.8764098327785681
64	63	1.8784835744286821
64	64	1.8789878879596094
64	65	1.8793137840906573
64	66	1.8800231177169593
64	67	1.8792408725171943
64	68	1.8754099036489740
64	69	1.8689207353632329
64	70	1.8641980265533105
64	71	1.8568295575794520
64	72	1.8535334789539479
64	73	1.8505529521908437
64	74	1.8504329330844420
64	75	1.8502238848482462
64	76	1.8486484029556185
64	77	1.8469391746662653
64	78	1.8463937499879464
64	79	1.8429528975463314
64	80	1.8421545906380072
64	81	1.8405172621123793
64	82	1.8356755497663091
64	83	1.8344330693206718
64	84	1.8314910576264254
64	85	1.8299468044445377
64	86	1.8274239617124610
64	87	1.8273588263777543
64	88	1.8280897787771941
64	89	1.8278077844470129
64	90	1.8264647167766697
64	91	1.8239249802390587
64	92	1.8231838903540027
64	93	1.8202958230992861
64	94	1.8181745047952313
64	95	1.8148296507340620
64	96	1.8101471598096617
64	97	1.8074051723804756
64	98	1.8045772863297775
64	99	1.8044075970338411
65	0	1.4063436292793794
65	1	1.4145566712025330
65	2	1.4203991660950235
65	3	1.4263432466128740
65	4	1.4363197328050463
65	5	1.4492617172768747
65	6	1.4700718622459885
65	7	1.4949640843319747
65	8	1.5248401916876915
65	9	1.5502576180345704
65	10	1.5805719815318293
65	11	1.5978179886712109
65	12	1.6130071364074616
65	13	1.6207109621819114
65	14	1.6282108835302054
65	15	1.6380539261547133
65	16	1.6474962910494513
65	17	1.6542276795755531
65	18	1.6655289447695338
65	19	1.6716948867241632
65	20	1.6787815107325013
65	21	1.6899845897389318
65	22	1.6953951997101577
65	23	1.7026202297820685
65	24	1.7076364430373514
65	25	1.7134330239230342
65	26	1.7161715302392602
65	27	1.7179756302987179
65	28	1.7207400782594817
65	29	1.7243638475989223
65	30	1.7288168311683638
65	31	1.7383437189072373
65	32	1.7492018314272435
65	33	1.7589699377408687
65	34	1.7691446264302455
65	35	1.7796160499817166
65	36	1.7882007197628322
65	37	1.7962288575445209
65	38	1.8022433835785390
65	39	1.8076065889000330
65	40	1.8144270611843585
65	41	-0.5191248529942666
65	42	1.8243075348668367
65	43	-0.5318157914988378
65	44	1.8316053349671846
65	45	-0.5424564355762368
65	46	-0.5474942983041310
65	47	1.8438093354716085
65	48	1.8463478734125633
65	49	1.8509769476534674
65	50	1.8542771912615994
65	51	1.8563170048467916
65	52	1.8592566820036653
65	53	1.8609955118341268
65	54	1.8625994858473258
65	55	1.8641319542039874
65	56	1.8655692543386448
65	57	1.8680387316757197
65	58	1.8709866499922185
65	59	1.8733394546465711
65	60	1.8761106660355760
65	61	1.8773235447476393
65	62	1.8774148463554072
65	63	1.8793729003840842
65	64	1.8797734689421874
65	65	-0.6154771689642523
65	66	1.8796502374642459
65	67	1.8778012774679680
65	68	1.8733342374133279
65	69	1.8666469887672361
65	70	1.8617551021648691
65	71	1.8541802063389490
65	72	1.8507235320201876
65	73	1.8475809934847902
65	74	1.8473306975612092
65	75	1.8469864998152608
65	76	1.8452535785260666
65	77	1.8433800354610594
65	78	1.8426823754127293
65	79	1.8390403297153561
65	80	1.8380750538087567
65	81	1.8362530242897479
65	82	1.8311687427079266
65	83	1.8297349837244528
65	84	1.8265670248160617
65	85	1.8248119694357232
65	86	1.8220532850303710
65	87	1.8217877046597937
65	88	1.8223254632360100
65	89	1.8218235930880400
65	90	1.8202310228932368
65	91	1.8174077518087774
65	92	1.8164091537655782
65	93	1.8132050597380691
65	94	1.8107712270910676
65	95	1.8070709639295071
65	96	1.8019874357459365
65	97	1.7988780055274050
65	98	1.7956767147097636
65	99	1.7951898649453053
66	0	1.4202306455285512
66	1	1.4258661303095632
66	2	1.4316565718553953
66	3	1.4375415366183439
66	4	1.4491673269118988
66	5	1.4636230070311791
66	6	1.4857787890931693
66	7	1.5102833653199690
66	8	1.5397035974583535
66	9	1.5646798283511680
66	10	1.5944606351774828
66	11	1.6113140500814345
66	12	1.6261274392101785
66	13	1.6335602977495260
66	14	1.6407927818531978
66	15	1.6503312271307968
66	16	1.6594742765173840
66	17	1.6659487279099698
66	18	1.6769161816643849
66	19	1.6828361509437297
66	20	1.6896601520686483
66	21	1.7005258842443369
66	22	1.7057034750860205
66	23	1.7126636204764181
66	24	1.7174569116289742
66	25	1.7230180865572653
66	26	1.7255810177831559
66	27	1.7272293243171601
66	28	1.7298211996495170
66	29	1.7332571235730347
66	30	1.7375064110364002
66	31	1.7467481509427689
66	32	1.7572936242863928
66	33	1.7667661327986781
66	34	1.7766355840982297
66	35	1.7867914152216209
66	36	1.7950886176037850
66	37	1.8028268082399430
66	38	1.8085861994203676
66	39	1.8136955223388629
66	40	1.8202210002371058
66	41	1.8254188522230825
66	42	-0.5321412787592199
66	43	1.8333779456262269
66	44	-0.5403631582657852
66	45	1.8404373573545127
66	46	1.8436874371887964
66	47	1.8473135695435130
66	48	1.8496703087230759
66	49	1.8540876483362603
66	50	1.8572049196832510
66	51	1.8585358182824225
66	52	1.8613186955265488
66	53	1.8629195142820063
66	54	1.8643909512364376
66	55	1.8657945616813671
66	56	1.8671071270694453
66	57	1.8689248420476317
66	58	1.8717479752004695
66	59	1.8734814634912931
66	60	1.8756524525802385
66	61	1.8762760471761337
66	62	1.8768142536724426
66	63	1.8781948283380678
66	64	1.8784974404254808
66	65	1.8781415678961091
66	66	1.8767186753721528
66	67	1.8737377113945637
66	68	1.8690393386937298
66	69	1.8620648279001195
66	70	1.8569057265023214
66	71	1.8489970572202876
66	72	1.8452981836336724
66	73	1.8419136849958027
66	74	1.8414814261826249
66	75	1.8409471698871629
66	76	1.8389848567124161
66	77	1.8368710423369587
66	78	1.8359548558836780
66	79	1.8320110352417149
66	80	1.8308035905533093
66	81	1.8287093802314320
66	82	1.8232573968491912
66	83	1.8215415385985563
66	84	1.8180350809510140
66	85	1.8159664827093547
66	86	1.8128542410195008
66	87	1.8122910385823603
66	88	1.8125415366083544
66	89	1.8117089551115413
66	90	1.8097378093194290
66	91	1.8064812952359648
66	92	1.8050876439201089
66	93	1.8013975255430750
66	94	1.7984802214128905
66	95	1.7942300275763177
66	96	1.7885257884390660
66	97	1.7848385321108389
66	98	1.7810412498579469
66	99	1.7800316714082665
67	0	1.4338262821214591
67	1	1.4393314429208250
67	2	1.4449870596630827
67	3	1.4507348418915131
67	4	1.4621749427120307
67	5	1.4780932129701447
67	6	1.5015380429985725
67	7	1.5256268490009952
67	8	1.5545601051758939
67	9	1.5790689731845213
67	10	1.6082873913835845
67	11	1.6247314733200349
67	12	1.6391551781580556
67	13	1.6463099288478591
67	14	1.6545113981794812
67	15	1.6636995394404659
67	16	1.6724999758343346
67	17	1.6786797991427320
67	18	1.6892707210858116
67	19	1.6949111205854268
67	20	1.7014390547506610
67	21	1.7119291207683414
67	22	1.7168454543413711
67	23	1.7235109325254407
67	24	1.7280559746623785
67	25	1.7333562558779632
67	26	1.7357237939516272
67	27	1.7371987273251934
67	28	1.7395998189070057
67	29	1.7428292311771367
67	30	1.7468557656529651
67	31	1.7557974975860042
67	32	1.7660130559591842
67	33	1.7751740282952349
67	34	1.7847211495594855
67	35	1.7945432437408602
67	36	1.8025380987075235
67	37	1.8099726296454994
67	38	1.8154672716822202
67	39	1.8203147291462261
67	40	-0.5277443827181936
67	41	-0.5348461249702999
67	42	-0.5403601232558212
67	43	1.8388935843141798
67	44	1.8410766695866776
67	45	1.8454755983929616
67	46	1.8485028694368704
67	47	1.8519037935403144
67	48	1.8535050015985031
67	49	1.8577024935436421
67	50	1.8600856631072002
67	51	1.8612721285217144
67	52	1.8638925729852740
67	53	1.8653529256000474
67	54	1.8666895470160472
67	55	1.8674380214791855
67	56	1.8686277412982619
67	57	1.8703194556104010
67	58	1.8725045102042301
67	59	1.8736229137308202
67	60	1.8751926706311277
67	61	1.8757155579871889
67	62	1.8761523753384897
67	63	1.8769484396610288
67	64	1.8771505943934133
67	65	1.8761963476921422
67	66	1.8741595366191637
67	67	1.8705200534226778
67	68	1.8650902079233322
67	69	1.8572987683083504
67	70	1.8518667059839189
67	71	1.8436192925667856
67	72	1.8396712813480172
67	73	1.8360374157169626
67	74	1.8354142063546506
67	75	1.8340317913896929
67	76	1.8318139756564502
67	77	1.8294324821718597
67	78	1.8282712568659791
67	79	1.8239927434789525
67	80	1.8225136047856378
67	81	1.8201149438571802
67	82	1.8142563664067985
67	83	1.8122239090508268
67	84	1.8083402882925883
67	85	1.8059196690137362
67	86	1.8024120650577131
67	87	1.8015107347171573
67	88	1.8014319480662024
67	89	1.8002224718640387
67	90	1.7978223291947795
67	91	1.7940777254026945
67	92	1.7922330143414120
67	93	1.7879950032723666
67	94	1.7845293808488871
67	95	1.7796593719334219
67	96	1.7732597967557211
67	97	1.7689175711290803
67	98	1.7644440444686642
67	99	1.7628286725382212
68	0	1.4470557825216430
68	1	1.4524307458533272
68	2	1.4579518266706231
68	3	1.4635628507311733
68	4	1.4748169874449835
68	5	1.4921677250816900
68	6	1.5168677853677177
68	7	1.5420840133074309
68	8	1.5704749242779685
68	9	1.5944635994612348
68	10	1.6230635389212500
68	11	1.6390524062125278
68	12	1.6530435984021850
68	13	1.6598855262613921
68	14	1.6677593101095309
68	15	1.6766022382080399
68	16	1.6850655379422210
68	17	1.6909571618783541
68	18	1.7011772594284900
68	19	1.7065449130694819
68	20	1.7127835926693002
68	21	1.7229045581240088
68	22	1.7275669332515571
68	23	1.7339449389788455
68	24	1.7382491078733651
68	25	1.7432958237771843
68	26	1.7454752157599229
68	27	1.7467838879504758
68	28	1.7490012749252861
68	29	1.7520312638244511
68	30	1.7558422409195860
68	31	1.7644911241255874
68	32	1.7743843387029503
68	33	1.7832415747983019
68	34	1.7924744499068894
68	35	1.8019712230838465
68	36	1.8096722358697699
68	37	1.8168119036976798
68	38	1.8220501666468105
68	39	1.8266440462137514
68	40	-0.5362176138239086
68	41	-0.5431114109380122
68	42	-0.5472420730757074
68	43	1.8435647855727499
68	44	1.8455505664002276
68	45	1.8497087828012939
68	46	1.8525315364107169
68	47	1.8557263356887157
68	48	1.8571631213374904
68	49	1.8611491379987486
68	50	1.8628261403875421
68	51	1.8638732128394595
68	52	1.8658089164909861
68	53	1.8671379285024270
68	54	1.8683481496151082
68	55	1.8689788848573530
68	56	1.8700487418142824
68	57	1.8716175876514072
68	58	1.8731756350972180
68	59	1.8741833161991148
68	60	1.8756424964061711
68	61	1.8760609827239767
68	62	1.8763931750938474
68	63	1.8770849272728474
68	64	1.8771835762061653
68	65	1.8761243325402914
68	66	1.8734898642815061
68	67	1.8692229043533011
68	68	1.8631188180185532
68	69	1.8545748643229623
68	70	1.8489573363523155
68	71	1.8404855419918649
68	72	1.8363609146014412
68	73	1.8325486705509901
68	74	1.8317794817396895
68	75	1.8302368349125220
68	76	1.8278433884728913
68	77	1.8252786053768260
68	78	1.8239454401035093
68	79	1.8194449046065586
68	80	1.8177771626561465
68	81	1.8151713752862866
68	82	1.8090475277831337
68	83	1.8067995708123292
68	84	1.8026653109857278
68	85	1.8000073155541423
68	86	1.7962364276250844
68	87	-0.4468620750846931
68	88	1.7947986937539242
68	89	1.7933342191105901
68	90	1.7906483084458653
68	91	1.7865834014234498
68	92	1.7844396952788764
68	93	1.7798447215483708
68	94	1.7760220208657080
68	95	1.7707515586947138
68	96	1.7639067960040065
68	97	1.7591481791599890
68	98	1.7542537170687720
68	99	1.7522663919595485
69	0	1.4599224754768880
69	1	1.4651674984909000
69	2	1.4705544653702243
69	3	1.4760292898307239
69	4	1.4870974661288001
69	5	1.5042095247959015
69	6	1.5301801046227512
69	7	1.5550055810215710
69	8	1.5844255753697805
69	9	1.6079410254995297
69	10	1.6359725495058677
69	11	1.6515561404568675
69	12	1.6651643484823728
69	13	1.6729757079807930
69	14	1.6805279789144973
69	15	1.6890319073468580
69	16	1.6971645911637510
69	17	1.7027752556660931
69	18	1.7136878852176642
69	19	1.7187599696971430
69	20	1.7246867037301525
69	21	1.7344122786584804
69	22	1.7388019167179978
69	23	1.7448725072526463
69	24	1.7489191628503995
69	25	1.7536955312452271
69	26	1.7556741276470427
69	27	1.7568044055092631
69	28	1.7588255231862557
69	29	1.7616432467905057
69	30	1.7652256241372764
69	31	1.7735718025372791
69	32	1.7831311348992653
69	33	1.7916741186804779
69	34	1.8005814132026838
69	35	1.8097407927977673
69	36	1.8171384150472358
69	37	1.8233175995494317
69	38	1.8283079893200556
69	39	1.8326566010380081
69	40	-0.5444820393182108
69	41	-0.5511666653012350
69	42	-0.5539207827886815
69	43	1.8474076675168276
69	44	1.8492106516115245
69	45	1.8531495362418535
69	46	1.8552275747783780
69	47	1.8582429256111281
69	48	1.8595306204447208
69	49	1.8628023449672035
69	50	1.8638101901179476
69	51	1.8647318957063936
69	52	1.8665414733977945
69	53	1.8672288508124002
69	54	1.8683266396218778
69	55	1.8688474926286855
69	56	1.8698096189630133
69	57	1.8712728432348031
69	58	1.8727270515655994
69	59	1.8736313147625605
69	60	1.8749904907662354
69	61	1.8753071885620991
69	62	1.8755365359919343
69	63	1.8761283173604080
69	64	1.8761231104682747
69	65	1.8749494612843043
69	66	1.8721863147998470
69	67	1.8672653430802180
69	68	1.8609764226572734
69	69	1.8516698788348676
69	70	1.8458595768712889
69	71	1.8371545564625278
69	72	1.8328466460910997
69	73	1.8288493411839102
69	74	1.8272780374969502
69	75	1.8255537505068709
69	76	1.8229603212034715
69	77	1.8201866279486054
69	78	1.8186580083935211
69	79	1.8131562862063477
69	80	1.8112545226568584
69	81	1.8083901795498518
69	82	1.8019323034511396
69	83	1.7994148821153966
69	84	1.7949658164033315
69	85	1.7920098397904352
69	86	1.7879077571065265
69	87	1.7864846543460895
69	88	-0.4328295674258777
69	89	1.7841076729579100
69	90	1.7810602500331427
69	91	1.7765895126641891
69	92	1.7740649528313421
69	93	1.7690164187135724
69	94	1.7647380792560603
69	95	1.7589575476185224
69	96	1.7515466430175777
69	97	1.7462527262346419
69	98	1.7422636862120098
69	99	1.7398395706600540
70	0	1.4672908477529432
70	1	1.4724824387701352
70	2	1.4778130976595063
70	3	1.4832298978272973
70	4	1.4942981714916885
70	5	1.5114747653261589
70	6	1.5375966045274014
70	7	1.5625451234600516
70	8	1.5921146481150528
70	9	1.6157064430133807
70	10	1.6438241822966055
70	11	1.6593896000715362
70	12	1.6729590799156639
70	13	1.6806968521030721
70	14	1.6881738890810927
70	15	1.6966045869035706
70	16	1.7046613026940236
70	17	1.7101850246238635
70	18	1.7210275822625583
70	19	1.7260103378034737
70	20	1.7318498199018306
70	21	1.7414950272069580
70	22	1.7457938102965731
70	23	1.7517768828896161
70	24	1.7557342656163304
70	25	1.7604233747502482
70	26	1.7623142768666560
70	27	1.7633570861800145
70	28	1.7652913666656722
70	29	1.7680233506562053
70	30	1.7707080224505507
70	31	1.7781257387980129
70	32	1.7875718951204314
70	33	1.7959979111231779
70	34	1.8047903755078334
70	35	1.8138360594186966
70	36	1.8211166954630551
70	37	1.8271791967340263
70	38	1.8320556608896472
70	39	-0.5397458421843687
70	40	-0.5483297633833180
70	41	-0.5537997319764362
70	42	-0.5564679492475608
70	43	1.8488857910687417
70	44	1.8506126000582894
70	45	1.8539266626792466
70	46	1.8553790185672185
70	47	1.8577986892216076
70	48	1.8590293446040382
70	49	1.8617378034467922
70	50	1.8626927800554722
70	51	1.8630206234458488
70	52	1.8642675169253839
70	53	1.8649064136603808
70	54	1.8654343523830541
70	55	1.8659065581572118
70	56	1.8668363095038438
70	57	1.8677581706504789
70	58	1.8692033900273519
70	59	1.8700785248991827
70	60	1.8714277392511165
70	61	1.8716950804627646
70	62	1.8718721569736632
70	63	1.8724284606007817
70	64	1.8723643547886173
70	65	1.8710834752311489
70	66	1.8681486366332081
70	67	1.8629690091144728
70	68	1.8563699565695462
70	69	1.8466419910760419
70	70	1.8404419861643713
70	71	1.8312325496295443
70	72	1.8265772614234776
70	73	1.8222355230023524
70	74	1.8204025104298720
70	75	1.8184023364913318
70	76	1.8154919185853342
70	77	1.8123850122784011
70	78	1.8105616729996665
70	79	-0.4606000652418435
70	80	1.8023672378927404
70	81	1.7991236982812151
70	82	1.7921310390127845
70	83	1.7892220851753640
70	84	1.7842909239795175
70	85	1.7808958766234195
70	86	1.7762921855260714
70	87	1.7744585144574077
70	88	1.7734742634371945
70	89	1.7712269381553707
70	90	1.7676449726833918
70	91	1.7637427218624544
70	92	1.7619162049334258
70	93	1.7562670110278604
70	94	1.7513936335728726
70	95	1.7449326226918069
70	96	1.7367495461371123
70	97	1.7307341631533077
70	98	1.7260446334614605
70	99	1.7229463134005645
71	0	1.4745730784184135
71	1	1.4797102491768890
71	2	1.4849836005608004
71	3	1.4903414026665993
71	4	1.5014106945987824
71	5	1.5186547006354167
71	6	1.5449332167145118
71	7	1.5700098740530792
71	8	1.5997343202342353
71	9	1.6234055694665277
71	10	1.6516121121587386
71	11	1.6671597590095766
71	12	1.6806904625218411
71	13	1.6883543566431842
71	14	1.6957558783071702
71	15	1.7041130101782935
71	16	1.7120933959423779
71	17	1.7175299485243174
71	18	1.7283017532318479
71	19	1.7331946092623320
71	20	1.7389462047897828
71	21	1.7485098541734341
71	22	1.7527173937833294
71	23	1.7586122896703151
71	24	1.7624801463835957
71	25	1.7670816292764626
71	26	1.7688850764316879
71	27	1.7698408481727721
71	28	1.7716885718157995
71	29	1.7743349796955943
71	30	1.7769337365917719
71	31	1.7841958034249306
71	32	1.7934866337879571
71	33	1.8017556756850137
71	34	1.8103906941830399
71	35	1.8192775027873396
71	36	1.8264020964302290
71	37	1.8323138640010572
71	38	1.8370478440166922
71	39	-0.5472406916553363
71	40	-0.5546112122038404
71	41	-0.5588280165990271
71	42	-0.5614066642816916
71	43	-0.5636233685858139
71	44	1.8537322118984216
71	45	1.8569565551367448
71	46	1.8583220182384745
71	47	1.8606581550115588
71	48	1.8618067431186589
71	49	1.8644377912836736
71	50	1.8653164997399723
71	51	1.8655691477015122
71	52	1.8667456010125607
71	53	1.8673150055052423
71	54	1.8677753311958238
71	55	1.8681809963691569
71	56	1.8690472199737123
71	57	1.8699060981044340
71	58	1.8712903166269315
71	59	1.8721032487862166
71	60	1.8733931488985356
71	61	1.8735988930281184
71	62	1.8737148906626622
71	63	1.8742143021631092
71	64	1.8740916876017972
71	65	1.8727464625921055
71	66	1.8697366659888790
71	67	1.8644611635669484
71	68	1.8577453384525262
71	69	1.8478557963722513
71	70	1.8415189165757135
71	71	1.8321253808069438
71	72	1.8273389446503618
71	73	1.8228663597993620
71	74	1.8209366750148896
71	75	1.8188352670883949
71	76	1.8158082143451904
71	77	1.8125790779600592
71	78	1.8106524199212601
71	79	1.8045150924864126
71	80	1.8021686717439125
71	81	1.7987916066553291
71	82	1.7915950302828616
71	83	1.7885527966303658
71	84	1.7834480103643140
71	85	1.7799043625968498
71	86	1.7751253574050427
71	87	1.7731669126185119
71	88	1.7720726699051028
71	89	1.7696891053119002
71	90	1.7659418259251516
71	91	1.7618664344532626
71	92	1.7599066925607074
71	93	1.7540404161339145
71	94	1.7489635005814885
71	95	1.7422592804763533
71	96	1.7337897814279624
71	97	1.7275321534062407
71	98	1.7226277291216394
71	99	1.7193449914433245
72	0	1.4817536549737824
72	1	1.4868352429866141
72	2	1.4920501201461775
72	3	1.4973477931952037
72	4	1.5063127401598864
72	5	1.5236991773077251
72	6	1.5502142315822831
72	7	1.5754977906142835
72	8	1.6054604246940636
72	9	1.6292884129111032
72	10	1.6576674460124980
72	11	1.6732635353813259
72	12	1.6868175161133845
72	13	1.6944587324581790
72	14	1.7018337797400565
72	15	1.7101662160662208
72	16	1.7181169425439102
72	17	1.7235072997481973
72	18	1.7342570937086290
72	19	1.7390972295035387
72	20	1.7447983234643605
72	21	1.7543235862938096
72	22	1.7584721745121061
72	23	1.7643131704976533
72	24	1.7681211040492921
72	25	1.7726649588291212
72	26	1.7744047824329923
72	27	1.7752949681726728
72	28	1.7770784845752114
72	29	1.7796623922296653
72	30	1.7821974909637504
72	31	1.7893234490483709
72	32	1.7977196331597558
72	33	1.8058748788321437
72	34	1.8136809208446762
72	35	1.8224804510445067
72	36	1.8288399713448964
72	37	1.8346716816443842
72	38	1.8393224448636236
72	39	1.8427146050371832
72	40	-0.5559175579660645
72	41	-0.5588507378283678
72	42	1.8510966059730862
72	43	1.8527895956299267
72	44	1.8543554606169903
72	45	1.8575335929492935
72	46	1.8588326188090498
72	47	1.8611179379155987
72	48	1.8622019332934674
72	49	1.8642389568781179
72	50	1.8650580036457909
72	51	1.8652414715109855
72	52	1.8663686735415823
72	53	1.8668795098595239
72	54	1.8672811177891040
72	55	1.8676280889502108
72	56	1.8684463763394390
72	57	1.8692577953366671
72	58	1.8706057720075258
72	59	1.8713713039403830
72	60	1.8726252513168156
72	61	1.8727733733699679
72	62	1.8728305284833713
72	63	1.8732821019140513
72	64	1.8730986746053582
72	65	1.8722485129089226
72	66	1.8691221383124610
72	67	1.8636811317752493
72	68	1.8567650214229618
72	69	1.8466007194572629
72	70	1.8400183405948738
72	71	1.8303019721082223
72	72	1.8252911557935962
72	73	1.8205956370779988
72	74	1.8184989193400465
72	75	1.8162217266112255
72	76	1.8129922447117184
72	77	1.8095504966850886
72	78	1.8074391238574639
72	79	1.8010034194028126
72	80	1.7984509546728786
72	81	1.7948356920417654
72	82	1.7872925962793520
72	83	1.7840075541665446
72	84	1.7785974621649892
72	85	1.7747820419052325
72	86	1.7696889237889637
72	87	1.7674855529023259
72	88	1.7661626030048689
72	89	1.7635063734583376
72	90	1.7594382952838601
72	91	1.7550238400704370
72	92	1.7527751463968002
72	93	1.7478033052738766
72	94	1.7423707120302820
72	95	1.7366551691793983
72	96	1.7277704329967560
72	97	1.7226515831844931
72	98	1.7174674321355832
72	99	1.7139364665111254
73	0	1.4888702041910540
73	1	1.4938954462818941
73	2	1.4990510697614554
73	3	1.5042878537261875
73	4	1.5132334046147284
73	5	1.5306952162977208
73	6	1.5573809305253083
73	7	1.5828045837343603
73	8	1.6129352315214089
73	9	1.6368505458771945
73	10	1.6653262059918743
73	11	1.6809065642340160
73	12	1.6944226544984557
73	13	1.7019898065957999
73	14	1.7092891390080538
73	15	1.7175477683771678
73	16	1.7254218208721710
73	17	1.7307247163169976
73	18	1.7414029549808538
73	19	1.7461529322909797
73	20	1.7517657662369595
73	21	1.7612081573346494
73	22	1.7652654216774584
73	23	1.7710176641345188
73	24	1.7747361684418015
73	25	1.7791922611250144
73	26	1.7808455733903874
73	27	1.7816500030839559
73	28	1.7833479613848671
73	29	1.7858470681187100
73	30	1.7874917798603265
73	31	1.7944791778141296
73	32	1.8027401927172344
73	33	1.8100199047774903
73	34	1.8177108525281636
73	35	1.8257043537493043
73	36	1.8319659906051946
73	37	1.8376997128729593
73	38	-0.5493661776687921
73	39	-0.5536044245680179
73	40	-0.5596925227093719
73	41	-0.5625373188216003
73	42	1.8536528945950155
73	43	1.8552595602994779
73	44	1.8567408977586983
73	45	1.8592657021417438
73	46	1.8604889487674363
73	47	1.8627086942962250
73	48	1.8637200990341114
73	49	1.8656956577747106
73	50	1.8664456879832818
73	51	1.8665563446023046
73	52	1.8670677705694265
73	53	1.8675155477880381
73	54	1.8678546897553823
73	55	1.8681395877705713
73	56	1.8689039712305289
73	57	1.8696619719665770
73	58	1.8709645910535495
73	59	1.8716769705481644
73	60	1.8728863354234608
73	61	1.8729748102750030
73	62	1.8729717267480932
73	63	1.8733719032916638
73	64	1.8731279902530282
73	65	1.8722069293037851
73	66	1.8689703091306380
73	67	1.8633741223560785
73	68	1.8562694459934126
73	69	1.8458450615138511
73	70	1.8390319804737318
73	71	1.8290102462228137
73	72	1.8237871831196042
73	73	1.8188806799652084
73	74	1.8166268134002421
73	75	1.8141842135621444
73	76	1.8107639091898982
73	77	1.8071217006490425
73	78	1.8048371417768097
73	79	1.7981184528006970
73	80	1.7953728379696354
73	81	1.7915336549309402
73	82	1.7836616836137642
73	83	1.7801491211630149
73	84	1.7744511012784827
73	85	1.7703809939755759
73	86	1.7649924542600508
73	87	1.7625618799029830
73	88	1.7610283466657890
73	89	1.7581196121241174
73	90	1.7537531113075024
73	91	1.7502845744576587
73	92	1.7478113141773910
73	93	1.7425363239700613
73	94	1.7381624523026480
73	95	1.7321598646050298
73	96	1.7243909861549716
73	97	1.7190443243874816
73	98	1.7136299974517317
73	99	1.7099023482817783
74	0	1.4958997255406730
74	1	1.5008681849000176
74	2	1.5059648523991165
74	3	1.5111410026066074
74	4	1.5200687926708956
74	5	1.5376107091443176
74	6	1.5644747232702829
74	7	1.5900448777701111
74	8	1.6203501755782037
74	9	1.6443566699784342
74	10	1.6729320009507758
74	11	1.6884971827065010
74	12	1.7019753757101350
74	13	1.7094682836307871
74	14	1.7166917032808060
74	15	1.7248762051360684
74	16	1.7326732077364253
74	17	1.7378884947975723
74	18	1.7484942350222228
74	19	1.7531539348669261
74	20	1.7586782271340948
74	21	1.7680365361705306
74	22	1.7720024653813811
74	23	1.7776654706876325
74	24	1.7812946257047604
74	25	1.7856628072456198
74	26	1.7872303437537158
74	27	1.7879500182879464
74	28	1.7895631570054855
74	29	1.7919779808394491
74	30	1.7935383739453794
74	31	1.8003690165908666
74	32	1.8077133560388692
74	33	1.8141176581842984
74	34	1.8216940867585663
74	35	1.8295750793343466
74	36	1.8350496686752664
74	37	1.8406861824639920
74	38	-0.5532624338662905
74	39	-0.5574232982490374
74	40	-0.5634695191540435
74	41	1.8543841067319686
74	42	-0.5685373654401029
74	43	1.8576950396707430
74	44	1.8590933204672095
74	45	1.8615418060688182
74	46	1.8626861791087845
74	47	1.8648346191933241
74	48	1.8657709413978774
74	49	1.8676799416002425
74	50	1.8683588332113792
74	51	1.8683963580732721
74	52	1.8688403450410611
74	53	1.8692220343889467
74	54	1.8694964122653761
74	55	1.8697172984110875
74	56	1.8704230996628501
74	57	1.8711230055610464
74	58	1.8723722892186163
74	59	1.8730270496842638
74	60	1.8741843345068603
74	61	1.8742125487461323
74	62	1.8741492544282596
74	63	1.8744952284733150
74	64	-0.5968299272195974
74	65	1.8732054909459415
74	66	1.8698774477955291
74	67	1.8641565090178711
74	68	1.8568985839179466
74	69	1.8462599137993241
74	70	1.8392611838999970
74	71	1.8289895988287448
74	72	1.8235925035155851
74	73	1.8185127447309195
74	74	1.8161319395975135
74	75	1.8135557978368686
74	76	1.8099806901445423
74	77	1.8061758265579222
74	78	1.8037531858676443
74	79	1.7968009020487545
74	80	1.7939014504702222
74	81	1.7898823578172256
74	82	1.7817381460257373
74	83	1.7780446290068121
74	84	1.7721127861568124
74	85	1.7678400892270107
74	86	1.7622137524072454
74	87	1.7596086844893346
74	88	1.7579178075536295
74	89	1.7548164011275220
74	90	1.7502183835568734
74	91	1.7465368815275848
74	92	1.7438697169161712
74	93	1.7396926267632860
74	94	1.7365227329999378
74	95	1.7303306929725444
74	96	1.7223319765706155
74	97	1.7183698019841265
74	98	1.7128424030938545
74	99	1.7090380747137488
75	0	1.5028370490835623
75	1	1.5077483916171337
75	2	1.5127857493795869
75	3	1.5179009083198172
75	4	1.5268114612956667
75	5	1.5444374314565428
75	6	1.5714869608964810
75	7	1.5972096262235564
75	8	1.6276959889985698
75	9	1.6517971612823219
75	10	1.6788443582784418
75	11	1.6944619643177361
75	12	1.7079653821080587
75	13	1.7154352870656826
75	14	1.7226318516100991
75	15	1.7307912888682484
75	16	1.7385580536719105
75	17	1.7437264135841453
75	18	1.7543090418183407
75	19	1.7589152801388206
75	20	1.7643882142271039
75	21	1.7737060588492186
75	22	1.7776125091189336
75	23	1.7832204150645274
75	24	1.7867893738216851
75	25	1.7910993306273164
75	26	1.7926042036150347
75	27	1.7932597586053396
75	28	1.7948097692732892
75	29	1.7963376936386328
75	30	1.7978522926306704
75	31	1.8045644033529724
75	32	1.8117944470946858
75	33	1.8173428506983733
75	34	1.8248292565823496
75	35	1.8319292919276604
75	36	1.8366491970956218
75	37	1.8422265111560523
75	38	1.8466148456993907
75	39	-0.5585612467692808
75	40	1.8536027084606332
75	41	-0.5672391679946720
75	42	1.8573603170453297
75	43	1.8588097062777127
75	44	1.8601362777124488
75	45	1.8625271926397462
75	46	1.8636021238755542
75	47	1.8656959798486832
75	48	1.8665650402786864
75	49	1.8684225906019669
75	50	1.8690361074613890
75	51	1.8690012885873419
75	52	1.8693816682564217
75	53	1.8697001081741778
75	54	1.8699116686721950
75	55	1.8700700202158451
75	56	1.8707224581952964
75	57	1.8713694490066506
75	58	1.8725749563773879
75	59	1.8731769067748616
75	60	1.8742910257067158
75	61	1.8742586947976423
75	62	1.8741341049065261
75	63	1.8744281405519623
75	64	1.8740625799567452
75	65	1.8730022327119940
75	66	1.8695557353855321
75	67	1.8636656310531052
75	68	1.8555941209472235
75	69	1.8446392035769223
75	70	1.8373580249752810
75	71	1.8274746628508001
75	72	1.8218473878800234
75	73	1.8165389331530115
75	74	1.8139889895794505
75	75	1.8112345761708382
75	76	1.8074531995471805
75	77	1.8034314919996868
75	78	1.8008220938960913
75	79	1.7935622314697277
75	80	1.7904541943776078
75	81	1.7861927713032233
75	82	1.7776911585279762
75	83	1.7737516313115793
75	84	1.7675077500619956
75	85	1.7629594639648816
75	86	1.7570131286242103
75	87	1.7541625887057193
75	88	1.7522442920887282
75	89	1.7488697843388512
75	90	1.7452294263993375
75	91	1.7412863411200099
75	92	1.7383771880009904
75	93	1.7339092521728583
75	94	1.7319028121883790
75	95	1.7254039668077472
75	96	1.7185881430750154
75	97	1.7160087350096151
75	98	1.7103024618977136
75	99	1.7063569071203295
76	0	1.5097050434181702
76	1	1.5145593918603959
76	2	1.5195375210107636
76	3	1.5245917443075114
76	4	1.5334866118760659
76	5	1.5512015505676586
76	6	1.5784446077441423
76	7	1.6043263801143790
76	8	1.6350004695200910
76	9	1.6591999173204139
76	10	1.6863418622387547
76	11	1.7019462126597835
76	12	1.7154122847370061
76	13	1.7228075609087405
76	14	1.7299277855766970
76	15	1.7380125114066491
76	16	1.7457015008736885
76	17	1.7507817803679366
76	18	1.7612902675478275
76	19	1.7658057827450446
76	20	1.7711894743431820
76	21	1.7804209208982351
76	22	1.7842357846461148
76	23	1.7897533585563168
76	24	1.7932329041734081
76	25	1.7974544738803209
76	26	1.7988747476794140
76	27	1.7994472288457593
76	28	1.8009136292640895
76	29	1.8015344294676294
76	30	1.8021812890412428
76	31	1.8079902820369682
76	32	1.8143616361525505
76	33	1.8198233091968787
76	34	1.8265189040721477
76	35	1.8328700537262479
76	36	1.8375362879631272
76	37	1.8430726313618671
76	38	1.8474090069799092
76	39	-0.5583277304542872
76	40	-0.5630011653684364
76	41	-0.5655836313885204
76	42	1.8572941979099524
76	43	1.8586811346904675
76	44	1.8599451263100006
76	45	1.8622949759252765
76	46	1.8633078228988489
76	47	1.8653617443101607
76	48	1.8661694162404165
76	49	1.8679887069709151
76	50	1.8685408064696190
76	51	1.8684327070543760
76	52	1.8687516515447482
76	53	1.8690085179989657
76	54	1.8691581093482053
76	55	1.8692543476070695
76	56	1.8698576034338470
76	57	1.8704558399854356
76	58	1.8716260874452035
76	59	1.8721790491259689
76	60	1.8732579286135984
76	61	1.8731633738424349
76	62	1.8729750428483760
76	63	1.8732180670655685
76	64	1.8727857355367274
76	65	1.8710735508529701
76	66	1.8674678200541512
76	67	1.8613433706796643
76	68	1.8529696071972765
76	69	1.8416245767956247
76	70	1.8339904387694483
76	71	1.8236682430718971
76	72	1.8177239686796700
76	73	1.8121010209261228
76	74	1.8093153471931251
76	75	1.8063121787592629
76	76	1.8022440656676229
76	77	1.7979209122491486
76	78	1.7950478257818276
76	79	1.7873668739864568
76	80	1.7839640443726941
76	81	1.7793627953219504
76	82	1.7703737341027301
76	83	1.7660862781781299
76	84	1.7594095373458034
76	85	1.7544716465661465
76	86	1.7480779498252075
76	87	1.7448695310452531
76	88	1.7426118264488510
76	89	1.7388370121039183
76	90	1.7360915475133691
76	91	1.7330971271809283
76	92	1.7312361204153044
76	93	1.7278472098595572
76	94	1.7255978615606398
76	95	1.7202448776148249
76	96	1.7146705833397198
76	97	1.7119174058601299
76	98	1.7059620340068453
76	99	1.7018061356696799
77	0	1.5164858360790814
77	1	1.5212824872342148
77	2	1.5262006919247031
77	3	1.5311933058067011
77	4	1.5400735184334842
77	5	1.5578822529338625
77	6	1.5853272380219026
77	7	1.6113750880560227
77	8	1.6422441640046730
77	9	1.6665458237127488
77	10	1.6937852652950811
77	11	1.7093764851148865
77	12	1.7228046886059776
77	13	1.7301246825340106
77	14	1.7371679164046387
77	15	1.7451771388185302
77	16	1.7527875122290180
77	17	1.7577791969788881
77	18	1.7682119974994295
77	19	1.7726363392810951
77	20	1.7779301357774060
77	21	1.7870733415784132
77	22	1.7907963333882744
77	23	1.7962226847227245
77	24	1.7996126583408323
77	25	1.8028341162381751
77	26	1.8041917394979945
77	27	1.8047006840770747
77	28	1.8052593999246271
77	29	1.8050071090749109
77	30	1.8056219604457928
77	31	1.8113266415630522
77	32	1.8176003019041145
77	33	1.8229602826059963
77	34	1.8295644715120578
77	35	1.8358254416472879
77	36	1.8403938863827713
77	37	1.8458387183573695
77	38	-0.5579995161295398
77	39	-0.5619281900816943
77	40	-0.5665378822650009
77	41	1.8580396761241347
77	42	1.8596069805201327
77	43	1.8609117078456767
77	44	1.8620949317077615
77	45	1.8643729971807224
77	46	1.8653087671721715
77	47	1.8672954773264823
77	48	1.8680294656975487
77	49	1.8697859894904569
77	50	1.8702679024548474
77	51	1.8700860811591160
77	52	1.8703381330171029
77	53	1.8705288358770846
77	54	1.8706133805551013
77	55	1.8706451736265135
77	56	1.8711907673305415
77	57	1.8717317732817718
77	58	1.8728509954631891
77	59	1.8727748667235218
77	60	1.8738074818256958
77	61	1.8736505381108113
77	62	1.8733992768153607
77	63	1.8735883337914665
77	64	1.8730926391712059
77	65	1.8712969510876909
77	66	1.8675750008561154
77	67	1.8606703750247486
77	68	1.8520544897404418
77	69	1.8403914260485530
77	70	1.8324751910215324
77	71	1.8217974369736285
77	72	1.8155965884027945
77	73	1.8097188526643557
77	74	1.8067452961819088
77	75	1.8035438603791902
77	76	1.7992460616578128
77	77	1.7946813530763679
77	78	1.7916001980887406
77	79	1.7835764019183475
77	80	1.7799410509647853
77	81	1.7750696724908015
77	82	1.7656828594653062
77	83	1.7611211842612684
77	84	1.7540972245846767
77	85	1.7488521831692487
77	86	1.7433185325737930
77	87	1.7398716469609248
77	88	1.7373949240278412
77	89	1.7346668596913599
77	90	1.7330625683329826
77	91	1.7298995728525417
77	92	1.7278946370999704
77	93	1.7243213614301389
77	94	1.7219140859350783
77	95	1.7163225654981462
77	96	1.7104991132541933
77	97	1.7075654323536058
77	98	1.7013507822033069
77	99	1.6969763650673704
78	0	1.5231744477529074
78	1	1.5279127976275677
78	2	1.5327704771447042
78	3	1.5377008994245807
78	4	1.5465677024162992
78	5	1.5644755568773581
78	6	1.5921316332811182
78	7	1.6183531826421376
78	8	1.6494251641559909
78	9	1.6738333639098075
78	10	1.7011733204754387
78	11	1.7167516102821065
78	12	1.7301414399204198
78	13	1.7373855220837471
78	14	1.7443511301567134
78	15	1.7522840490654876
78	16	1.7598149460021917
78	17	1.7647175375389554
78	18	1.7750729903210545
78	19	1.7794057178862559
78	20	1.7846089457828749
78	21	1.7926220368449979
78	22	1.7962841470784687
78	23	1.8006826657353772
78	24	1.8030975075476419
78	25	1.8063122508630312
78	26	1.8076507096156800
78	27	1.8081339745936107
78	28	1.8078164894347895
78	29	1.8075454618250775
78	30	1.8081460690966122
78	31	1.8137656728406277
78	32	1.8199628826307706
78	33	1.8252400848141030
78	34	1.8310472033404297
78	35	1.8372601970134821
78	36	1.8417634459011414
78	37	1.8471550256122342
78	38	-0.5575390781209961
78	39	-0.5613894682498800
78	40	-0.5659404104554725
78	41	1.8584545360754123
78	42	1.8599546398968581
78	43	1.8611924083750098
78	44	1.8623086984488033
78	45	1.8645405216190434
78	46	1.8654102499546896
78	47	1.8673523422052669
78	48	1.8680213410500575
78	49	1.8697353721669010
78	50	1.8701527695540909
78	51	1.8698951734203315
78	52	1.8700831982783361
78	53	1.8702098253519173
78	54	1.8702301081193140
78	55	1.8701975708982634
78	56	1.8706915383267584
78	57	1.8711813144510843
78	58	1.8722623637364628
78	59	1.8721215667878841
78	60	1.8725326438618595
78	61	1.8723103765257034
78	62	1.8719920410559814
78	63	1.8721283750173785
78	64	1.8715621044392519
78	65	1.8696598723601212
78	66	1.8657764017591691
78	67	1.8586158742744876
78	68	1.8496912329266155
78	69	1.8369355682825554
78	70	1.8286269769265966
78	71	1.8174618048621864
78	72	1.8109095497963734
78	73	1.8046833443158155
78	74	1.8014487261375680
78	75	1.7979716375741976
78	76	1.7933561687534278
78	77	1.7884575375690570
78	78	1.7850839953229163
78	79	1.7765945236535385
78	80	1.7726325475516282
78	81	1.7673850830715263
78	82	1.7585752165057780
78	83	1.7536625837868896
78	84	1.7473780653081850
78	85	1.7429874443098736
78	86	1.7371196846141361
78	87	1.7333900913933893
78	88	1.7306507612220847
78	89	1.7289881601977430
78	90	1.7271715829437428
78	91	1.7237493202832923
78	92	1.7215100727114094
78	93	1.7176500325934105
78	94	1.7149819295474100
78	95	1.7106171333621185
78	96	1.7044755276158521
78	97	1.7012966266061806
78	98	1.6947460126954457
78	99	1.6918884076819811
79	0	1.5297691446200252
79	1	1.5344486167848186
79	2	1.5392451990501135
79	3	1.5441128774345791
79	4	1.5529676717319105
79	5	1.5709804056754277
79	6	1.5988574270329263
79	7	1.6252608659803798
79	8	1.6565442214974049
79	9	1.6810635698935903
79	10	1.7085071819118312
79	11	1.7240727134864273
79	12	1.7374235829425997
79	13	1.7445910904123301
79	14	1.7514783979856612
79	15	1.7593341412272216
79	16	1.7667846195587795
79	17	1.7715975967058553
79	18	1.7807047057012113
79	19	1.7849824880957605
79	20	1.7901324626279522
79	21	1.7980981718942428
79	22	1.8017000014782991
79	23	1.8060400024332339
79	24	1.8083933163869801
79	25	1.8106353133576198
79	26	1.8119339870053432
79	27	1.8115027353343436
79	28	1.8111525976299752
79	29	1.8108475247357001
79	30	1.8114175757792597
79	31	1.8169355811065659
79	32	1.8230386178185600
79	33	1.8282168573815911
79	34	1.8339321509328499
79	35	1.8400593462105490
79	36	1.8444673279560713
79	37	1.8491004250492662
79	38	-0.5596915899989934
79	39	-0.5634589987041484
79	40	1.8583325192310327
79	41	1.8600768522030409
79	42	1.8614987032425021
79	43	1.8626602031043740
79	44	1.8637010193781918
79	45	1.8658717727926331
79	46	1.8666685061502495
79	47	1.8685528812940653
79	48	1.8691512761078806
79	49	1.8708111100484870
79	50	1.8711601409506675
79	51	1.8708270544092620
79	52	1.8709488486593358
79	53	1.8710096163471517
79	54	1.8709646047950088
79	55	1.8708670645985979
79	56	1.8713057043394088
79	57	1.8717405403985365
79	58	1.8727761027603445
79	59	1.8725706727994633
79	60	1.8729269526957368
79	61	1.8726405267969157
79	62	1.8722573140628129
79	63	1.8723390561769178
79	64	1.8717071408023578
79	65	1.8697158008903370
79	66	1.8657054117905689
79	67	1.8583481876783132
79	68	1.8491816228353415
79	69	1.8360891517573910
79	70	1.8274970586901251
79	71	1.8159719554528500
79	72	1.8091614559529527
79	73	1.8026788855565328
79	74	1.7992575440887018
79	75	1.7955832079410774
79	76	1.7907383068084861
79	77	1.7855982768016343
79	78	1.7820186114130390
79	79	1.7742298872475735
79	80	1.7700675507506010
79	81	1.7645848765261656
79	82	1.7554457944577138
79	83	1.7502979775792435
79	84	1.7437392585786804
79	85	1.7391173777443549
79	86	1.7342461566534733
79	87	1.7303305435490135
79	88	1.7287632417936609
79	89	1.7269999059390857
79	90	1.7250798183034286
79	91	1.7215193763039096
79	92	1.7191696119429190
79	93	1.7151597965959309
79	94	1.7123720583699227
79	95	1.7078453716191622
79	96	1.7014978108428207
79	97	1.6981875057360909
79	98	1.6932114584338898
79	99	1.6903027178540955
80	0	1.5362853971409667
80	1	1.5409055219432370
80	2	1.5456405365046502
80	3	1.5504450150746458
80	4	1.5592893615306767
80	5	1.5774130244099784
80	6	1.6055211842130630
80	7	1.6321148745464078
80	8	1.6636180333308328
80	9	1.6882528955269371
80	10	1.7158027221901337
80	11	1.7313552331986743
80	12	1.7446661042687652
80	13	1.7517561812512688
80	14	1.7585643096177539
80	15	1.7663417180565664
80	16	1.7737105407158607
80	17	1.7784332522517212
80	18	1.7874577635815314
80	19	-0.4844473575036296
80	20	1.7967015968643731
80	21	1.8045743293224104
80	22	1.8080838757448887
80	23	1.8123322166977212
80	24	1.8145978456639404
80	25	1.8167545394630158
80	26	1.8170832178517793
80	27	1.8165890457610097
80	28	1.8161749774887086
80	29	1.8158054805155188
80	30	1.8163115933917311
80	31	1.8216923296182781
80	32	1.8276622151627997
80	33	1.8327066094311490
80	34	1.8382919270718945
80	35	1.8442922219593294
80	36	1.8485732180708374
80	37	-0.5615484028414918
80	38	-0.5660575889297870
80	39	1.8591064183338348
80	40	-0.5727624373268967
80	41	1.8629824007098625
80	42	1.8643153983606924
80	43	1.8653919444686733
80	44	1.8663494578918896
80	45	1.8684438516363993
80	46	1.8691615078987001
80	47	1.8709747715915805
80	48	1.8714979410553143
80	49	1.8730916909939106
80	50	1.8733696583907393
80	51	1.8729631878751483
80	52	1.8730178161119917
80	53	1.8730122432493654
80	54	1.8729022689985666
80	55	1.8727404442552165
80	56	1.8731208696087178
80	57	1.8734978698570359
80	58	1.8744808385089269
80	59	1.8742122866593245
80	60	1.8745114000305183
80	61	1.8741629405898885
80	62	1.8737177138920003
80	63	1.8737446867096059
80	64	1.8730519487306458
80	65	1.8709854972866775
80	66	1.8668746912850545
80	67	1.8593649859669630
80	68	1.8500057560959706
80	69	1.8366369659856983
80	70	1.8278179448931893
80	71	1.8159980348383198
80	72	1.8089773701110266
80	73	1.8022859218282288
80	74	1.7987170112738953
80	75	1.7948866315704686
80	76	1.7898582394844400
80	77	1.7845248685832080
80	78	1.7807845167278902
80	79	1.7727351939461373
80	80	1.7683938868157434
80	81	1.7626991357576332
80	82	1.7532568407022939
80	83	1.7478986777578756
80	84	1.7410922942424989
80	85	1.7362660761905500
80	86	1.7311808616342499
80	87	1.7284029742802594
80	88	1.7267355138002585
80	89	1.7248686895131933
80	90	1.7228422188750332
80	91	1.7191390464929108
80	92	1.7166756178774014
80	93	1.7125109786927373
80	94	1.7096000993625511
80	95	1.7049060000358112
80	96	1.6983449156935859
80	97	1.6948993638992371
80	98	1.6897519104797873
80	99	1.6867237212177844
81	0	1.5426719150729553
81	1	1.5472324806143518
81	2	1.5519057012141326
81	3	1.5566467573257727
81	4	1.5654827816402794
81	5	1.5837247868245794
81	6	1.6120765443330445
81	7	1.6388710165746498
81	8	1.6706050147818248
81	9	1.6953617414299886
81	10	1.7230225113822819
81	11	1.7385628758628926
81	12	1.7503359000926775
81	13	1.7574036426058779
81	14	1.7641852489090488
81	15	1.7719375950569143
81	16	1.7792754271276119
81	17	1.7839504406097020
81	18	1.7929443950074795
81	19	1.7970759577768134
81	20	-0.4982832792875498
81	21	1.8088732948433697
81	22	1.8123556721768066
81	23	1.8165793388339608
81	24	1.8188112280319328
81	25	1.8209339979520052
81	26	1.8212214310448385
81	27	1.8206817706283960
81	28	1.8202208149018990
81	29	1.8198034456100085
81	30	1.8202640149209444
81	31	1.8255275334912227
81	32	1.8306132051805082
81	33	1.8355606816767618
81	34	1.8410567041927250
81	35	1.8469740843894453
81	36	1.8511616666935673
81	37	1.8555799015451107
81	38	-0.5695471883948438
81	39	-0.5731387419202570
81	40	-0.5760746314573593
81	41	1.8651230484463348
81	42	1.8663744405638591
81	43	1.8673720923481505
81	44	1.8682517681763036
81	45	1.8702801903698376
81	46	1.8709230936919121
81	47	1.8726744526514207
81	48	1.8731257746230445
81	49	1.8746617369336167
81	50	1.8748708177785292
81	51	1.8743898975302393
81	52	1.8743784315654710
81	53	1.8743072659790276
81	54	1.8741325570006511
81	55	1.8739063962501197
81	56	1.8742311119553094
81	57	1.8745527532649293
81	58	1.8754885095690430
81	59	1.8751561229333609
81	60	1.8754000931924899
81	61	1.8749884497448810
81	62	1.8744795769503853
81	63	1.8744524926389794
81	64	1.8736961205655882
81	65	1.8715450539269942
81	66	1.8673147071115601
81	67	1.8596183603263008
81	68	1.8500257302234453
81	69	1.8363258387629626
81	70	1.8272307924202069
81	71	1.8150559444637442
81	72	1.8077826331847795
81	73	1.8017672649211278
81	74	1.7980446210295096
81	75	1.7940515287944836
81	76	1.7888313530756244
81	77	1.7832957987285691
81	78	1.7793878904312108
81	79	1.7710652386213437
81	80	1.7665371098132112
81	81	1.7606200932378697
81	82	1.7520426235255213
81	83	1.7465007401442021
81	84	1.7394750140011797
81	85	1.7344733312875142
81	86	1.7292044642807129
81	87	1.7262967434400642
81	88	1.7245259714128356
81	89	1.7225523304378711
81	90	1.7204160027671285
81	91	1.7165647083884354
81	92	1.7139838031929686
81	93	1.7112436465837433
81	94	1.7082588566476578
81	95	1.7034503642390544
81	96	1.6967327749012362
81	97	1.6932121516749015
81	98	1.6879582940045075
81	99	1.6848781392818037
82	0	1.5489351627279659
82	1	1.5534365179348748
82	2	1.5580482445837736
82	3	1.5627261491102993
82	4	1.5715565735978814
82	5	1.5899251852743088
82	6	1.6185340336920695
82	7	1.6455406278002793
82	8	1.6775171328903311
82	9	1.7024023513226370
82	10	1.7301787090216036
82	11	1.7457076773385078
82	12	1.7574335696999821
82	13	1.7644241669306051
82	14	1.7711267187491311
82	15	1.7788005044011077
82	16	1.7860561289229562
82	17	1.7906407344626418
82	18	1.7995502701266173
82	19	1.8035893713229396
82	20	1.8085036303175359
82	21	1.8152012482841833
82	22	1.8175953542717247
82	23	1.8217610944701170
82	24	1.8229969831203787
82	25	1.8241735701141626
82	26	1.8244383414700993
82	27	1.8238686981402330
82	28	1.8233760379239730
82	29	1.8229255559024466
82	30	1.8225387150750656
82	31	1.8277213702298134
82	32	1.8327282331769839
82	33	1.8375973227659494
82	34	1.8430247727025513
82	35	1.8488818903241551
82	36	1.8529927832202850
82	37	-0.5671979990879462
82	38	-0.5715500502106237
82	39	-0.5750554555346936
82	40	-0.5779009529053100
82	41	1.8665652597855089
82	42	1.8677412429186160
82	43	1.8686650900833044
82	44	1.8694714601643196
82	45	1.8714434042650545
82	46	1.8720150279391317
82	47	1.8737128931779314
82	48	1.8740949708171184
82	49	1.8749619072768355
82	50	1.8751042478244329
82	51	1.8745450206093606
82	52	1.8744676829422613
82	53	1.8743300474262590
82	54	1.8740888111984344
82	55	1.8737960488346437
82	56	1.8740675615528162
82	57	1.8743363253847785
82	58	1.8752327561342954
82	59	1.8748331608113891
82	60	1.8750237059708561
82	61	1.8745447595473719
82	62	1.8739672466289972
82	63	1.8732566496717187
82	64	1.8724260160176769
82	65	1.8701619808898582
82	66	1.8657588292546285
82	67	1.8577851394183433
82	68	1.8478545041684431
82	69	1.8336887678127107
82	70	1.8241960996321449
82	71	1.8115215728340885
82	72	1.8038915648907723
82	73	1.7975519390516581
82	74	1.7935709380439018
82	75	1.7893046193427640
82	76	1.7837674648486830
82	77	1.7778985299233550
82	78	1.7737029855265236
82	79	1.7649438488354834
82	80	1.7600956492676254
82	81	1.7538068493555758
82	82	1.7447630758497987
82	83	1.7400941930081579
82	84	1.7326787715660292
82	85	1.7286606863137766
82	86	1.7244361091859683
82	87	1.7213185906676423
82	88	1.7193656773217270
82	89	1.7172014636965700
82	90	1.7148664881241362
82	91	1.7122979694427540
82	92	1.7095476637268547
82	93	1.7066299080944518
82	94	1.7034604063217060
82	95	1.6984123059652747
82	96	1.6913980844387881
82	97	1.6876685479011071
82	98	1.6821598010978132
82	99	1.6788807203300367
83	0	1.5550691877641223
83	1	1.5595108505843380
83	2	1.5640606021447536
83	3	1.5686748938014963
83	4	1.5775019604153173
83	5	1.5960054866815419
83	6	1.6248854962610506
83	7	1.6521160346582877
83	8	1.6843473257568327
83	9	1.7093678898333093
83	10	1.7372646030820948
83	11	1.7527827006910881
83	12	1.7644609621806451
83	13	1.7713737634247677
83	14	1.7766137014874714
83	15	1.7842633530453094
83	16	1.7914884733752412
83	17	1.7948039762267407
83	18	1.8025701730102797
83	19	1.8066324296208838
83	20	1.8115744792393849
83	21	1.8172748772733656
83	22	1.8186907825347280
83	23	1.8229365932024297
83	24	1.8232591108413159
83	25	1.8235628988524069
83	26	1.8238816378893372
83	27	1.8233450606265804
83	28	1.8228824923241562
83	29	1.8224589935118278
83	30	1.8220955548850641
83	31	1.8272562564417993
83	32	1.8322423241512851
83	33	1.8370904357285998
83	34	1.8425135860361535
83	35	1.8483808136929885
83	36	1.8524665262706055
83	37	1.8567946929566694
83	38	-0.5688183101194763
83	39	1.8623871583372134
83	40	-0.5750012284001125
83	41	1.8658250741203299
83	42	1.8669413215544133
83	43	1.8678035699503595
83	44	1.8685471647700871
83	45	1.8704888270195450
83	46	1.8709964533590111
83	47	1.8726636348135233
83	48	1.8729810773312372
83	49	1.8738005261499346
83	50	1.8738763365049751
83	51	1.8732317563872312
83	52	1.8730865641452030
83	53	1.8728798037897536
83	54	1.8725683337788122
83	55	1.8722047243743507
83	56	1.8724246272546201
83	57	1.8726420792357725
83	58	1.8735072931767871
83	59	1.8730349475871071
83	60	1.8731727141789267
83	61	1.8726200745704449
83	62	1.8719665055254966
83	63	1.8711774290288170
83	64	1.8702657142573915
83	65	1.8678725759546644
83	66	1.8632672062369136
83	67	1.8549662299570766
83	68	1.8438920317837437
83	69	1.8291430457033178
83	70	1.8191466338017468
83	71	1.8058461681593696
83	72	1.7977685720326781
83	73	1.7910213352663755
83	74	1.7867120032284955
83	75	1.7831300694286625
83	76	1.7772244566670874
83	77	1.7709682600778551
83	78	1.7675499945219415
83	79	1.7594760088068644
83	80	1.7543218581341702
83	81	1.7476762269388908
83	82	1.7394297067119391
83	83	1.7357555362388295
83	84	1.7280128751111257
83	85	1.7251064911434466
83	86	1.7220577288630072
83	87	1.7187993966863158
83	88	1.7167351529419927
83	89	1.7144556862622677
83	90	1.7120020640335361
83	91	1.7093120997167504
83	92	1.7064361882118169
83	93	1.7033874198076957
83	94	1.7000831908743206
83	95	1.6948490932087390
83	96	1.6875957155131429
83	97	1.6837185382935702
83	98	1.6780210037831196
83	99	1.6746119144091776
84	0	1.5611162983341618
84	1	1.5654978451228789
84	2	1.5699851951568633
84	3	1.5745354627332322
84	4	1.5833614675657914
84	5	1.6020082366001895
84	6	1.6311732801366139
84	7	1.6586391089107531
84	8	1.6911364356527414
84	9	1.7162979971243781
84	10	1.7443179095092869
84	11	1.7598243858488771
84	12	1.7714534666891721
84	13	1.7782872607599980
84	14	1.7834416637086457
84	15	1.7910113436206956
84	16	1.7981524824077477
84	17	1.8013750080287547
84	18	1.8078870070625344
84	19	1.8118958939040479
84	20	1.8167863458357285
84	21	1.8213966633897252
84	22	1.8217651193707587
84	23	1.8250463031058068
84	24	1.8253697352098652
84	25	1.8256728234281940
84	26	1.8259893253232105
84	27	1.8254383906169063
84	28	1.8249594852490671
84	29	1.8245178321117281
84	30	1.8241336591553714
84	31	1.8292177143708630
84	32	1.8341291412947205
84	33	1.8389029115307114
84	34	1.8442631517802310
84	35	1.8500771458621104
84	36	1.8540892703983107
84	37	-0.5662953163212336
84	38	-0.5704925808809829
84	39	-0.5738275125177225
84	40	-0.5764936284599861
84	41	1.8670680341117272
84	42	1.8681094260978699
84	43	1.8688979821817830
84	44	1.8695680798029279
84	45	1.8714563624033185
84	46	1.8718920412078388
84	47	1.8728571488816437
84	48	1.8731054428301772
84	49	1.8738697342441566
84	50	1.8738764656724054
84	51	1.8731488893236101
84	52	1.8729351029114103
84	53	1.8726589137925906
84	54	1.8722777389944478
84	55	1.8718442045830044
84	56	1.8720097610590343
84	57	1.8721731548169041
84	58	1.8730001244349299
84	59	1.8724567522657602
84	60	1.8725395271367755
84	61	1.8719155459880563
84	62	1.8711890287210060
84	63	1.8703256455010022
84	64	1.8693379499956171
84	65	1.8668300312432498
84	66	1.8613437477323196
84	67	-0.5495086696527685
84	68	1.8412499349993257
84	69	1.8259742869400895
84	70	1.8155271073660566
84	71	1.8016614846167460
84	72	1.7931813909292760
84	73	1.7860686329796573
84	74	1.7814680529939770
84	75	1.7776126180566780
84	76	1.7713512296359384
84	77	1.7647210972811060
84	78	1.7610176693386290
84	79	1.7536763441431846
84	80	1.7482010511143700
84	81	1.7411809666209066
84	82	1.7337829093640651
84	83	1.7311613503301335
84	84	1.7244232620486164
84	85	1.7213459876479718
84	86	1.7181195883253084
84	87	1.7146751888381242
84	88	1.7124557833999074
84	89	1.7100145397844007
84	90	1.7073930159054960
84	91	1.7045293329120272
84	92	1.7014723500206075
84	93	1.6982336349125686
84	94	1.6947319431100130
84	95	1.6892400440865252
84	96	1.6816664423430521
84	97	1.6775663755033792
84	98	1.6715961782174791
84	99	1.6679755480144265
85	0	1.5670294938167533
85	1	1.5713504740836273
85	2	1.5757749726706489
85	3	1.5802607869642165
85	4	1.5890884192866230
85	5	1.6078881153901992
85	6	1.6373544843134340
85	7	1.6650684709483452
85	8	1.6978451549617544
85	9	1.7231547628822976
85	10	1.7513023092431477
85	11	1.7667969266990333
85	12	1.7783755103902918
85	13	1.7851290055393998
85	14	1.7901968036820910
85	15	1.7976848791129312
85	16	1.8047402558376651
85	17	1.8078691780195664
85	18	1.8142920381361789
85	19	1.8182081419521465
85	20	1.8219286369099110
85	21	1.8254456394330105
85	22	1.8257734742744582
85	23	1.8280478557822348
85	24	1.8273878741054248
85	25	1.8276901491972219
85	26	1.8280043355591886
85	27	1.8274382026790768
85	28	1.8269421568330484
85	29	1.8264815640725265
85	30	1.8260758678611477
85	31	1.8310839676254402
85	32	1.8359214807512516
85	33	1.8406216219792673
85	34	1.8459204308398323
85	35	1.8516833224480918
85	36	-0.5615873317682810
85	37	-0.5679257708069734
85	38	-0.5720387180544930
85	39	-0.5752825269139142
85	40	1.8669434187321805
85	41	1.8682234781300502
85	42	1.8691903416903937
85	43	1.8699053425425605
85	44	1.8705019331838875
85	45	1.8723383090281791
85	46	1.8727018084286478
85	47	1.8736063965343290
85	48	1.8737837166007540
85	49	1.8744898672873662
85	50	1.8744265092210071
85	51	1.8736167925309228
85	52	1.8733341580170368
85	53	1.8729884282070022
85	54	1.8725377762761379
85	55	1.8720346841890287
85	56	1.8721449474170768
85	57	1.8722533073932750
85	58	1.8730394621547315
85	59	1.8724256486746094
85	60	1.8724525881618419
85	61	1.8717580694405174
85	62	1.8709597040039183
85	63	1.8700235623661405
85	64	1.8689618106971768
85	65	1.8663442253966880
85	66	1.8606734611874671
85	67	1.8517889680419477
85	68	1.8399538059354577
85	69	1.8242069920502622
85	70	1.8133625191270797
85	71	1.7989916694016812
85	72	1.7901547516508876
85	73	1.7827195516335153
85	74	1.7778667299125375
85	75	1.7737765988827792
85	76	1.7672044630438526
85	77	1.7602474102201700
85	78	1.7563022745446670
85	79	1.7486027966107607
85	80	1.7428230192362293
85	81	1.7367196619992731
85	82	1.7302977279124563
85	83	1.7275152056267786
85	84	1.7218733980247918
85	85	1.7200626587840369
85	86	1.7167297538926398
85	87	1.7131744604484604
85	88	1.7108772829860757
85	89	1.7083565533830005
85	90	1.7056545141812494
85	91	1.7027103680903459
85	92	1.6995715279048662
85	93	1.6962483685431615
85	94	1.6926621269915654
85	95	1.6870355214543338
85	96	1.6792753675438625
85	97	1.6750898444720852
85	98	1.6689961939064148
85	99	1.6653174784404641
86	0	1.5727997098702680
86	1	1.5770598407878587
86	2	1.5814211960350009
86	3	1.5858422775994652
86	4	1.5946746452482576
86	5	1.6136379895980575
86	6	1.6434236020993307
86	7	1.6714007236481074
86	8	1.7044720986605684
86	9	1.7299381192303260
86	10	1.7582186149821390
86	11	1.7737015867571144
86	12	1.7852286725513644
86	13	1.7919009298070687
86	14	1.7968814129531792
86	15	1.8042864441420987
86	16	1.8112544110876969
86	17	1.8142894388435264
86	18	1.8194606013602375
86	19	1.8222027645364240
86	20	1.8248228873664927
86	21	1.8273069939782849
86	22	1.8276404537903064
86	23	1.8299442467039218
86	24	1.8292731250697225
86	25	1.8295756593644676
86	26	1.8298885937151641
86	27	1.8293073008719101
86	28	1.8287941728037600
86	29	1.8283146916875237
86	30	1.8278874993440091
86	31	1.8328215753738402
86	32	1.8375870940252534
86	33	1.8422154670815232
86	34	1.8474556078349200
86	35	1.8531709202394546
86	36	1.8570381289167388
86	37	-0.5693955450736807
86	38	-0.5734229880612800
86	39	1.8662883395240417
86	40	1.8680637595713974
86	41	1.8692692679695608
86	42	1.8701622902173523
86	43	1.8708041856765072
86	44	1.8713275493554449
86	45	1.8731140815623137
86	46	1.8734054191919316
86	47	1.8742503529063297
86	48	1.8743565020335184
86	49	1.8750052243827726
86	50	1.8748713301418070
86	51	1.8739778847381754
86	52	1.8736257644332746
86	53	1.8732097331698421
86	54	1.8726887356566406
86	55	1.8721151408676409
86	56	1.8721702352976830
86	57	1.8722236627034632
86	58	1.8729702080218680
86	59	1.8722847508880116
86	60	1.8722557576948469
86	61	1.8714893865561355
86	62	1.8706177347825808
86	63	1.8696072840065499
86	64	1.8684698042780492
86	65	1.8657381720396820
86	66	1.8598730203896143
86	67	1.8499230720631834
86	68	1.8376715714924503
86	69	1.8213788976641023
86	70	1.8100702443320529
86	71	1.7951138858120290
86	72	1.7858630506029771
86	73	1.7780534407069108
86	74	1.7729055086959400
86	75	1.7685396201960157
86	76	1.7616054167328941
86	77	1.7542678441623867
86	78	1.7500371336840730
86	79	1.7431646960477127
86	80	1.7383368397886789
86	81	1.7332408055801951
86	82	1.7278869956012965
86	83	1.7249725107464047
86	84	1.7191204866374470
86	85	1.7172026324250458
86	86	1.7137198911548506
86	87	1.7100079004800712
86	88	1.7075889517639626
86	89	1.7049420652056975
86	90	1.7021101418562821
86	91	1.6990332050591241
86	92	1.6957570272124836
86	93	1.6922905019417687
86	94	1.6885570654694202
86	95	1.6827236404955785
86	96	1.6746951983188212
86	97	1.6703493596766923
86	98	1.6640474645948502
86	99	1.6602275743163846
87	0	1.5784721255188439
87	1	1.5826711215154103
87	2	1.5869690349713612
87	3	1.5913250932268721
87	4	1.6001653305229415
87	5	1.6193031031645686
87	6	1.6494257424712162
87	7	1.6776804764754716
87	8	1.7110606907267989
87	9	1.7366900157491099
87	10	1.7651063472952890
87	11	1.7805762249890364
87	12	1.7920494246223284
87	13	1.7986387479313835
87	14	1.8035306802929203
87	15	1.8108502219498088
87	16	1.8177281178656939
87	17	1.8206687062997204
87	18	1.8245862561077553
87	19	1.8272713330837651
87	20	1.8287472458373710
87	21	1.8301502691590057
87	22	1.8304669175834063
87	23	1.8327732611272671
87	24	1.8320731885275143
87	25	1.8323563453483505
87	26	1.8317095469827691
87	27	1.8311127410710881
87	28	1.8305821961649220
87	29	1.8300834925986729
87	30	1.8296344489547487
87	31	1.8344953437477312
87	32	1.8391897207646764
87	33	1.8437471357262301
87	34	1.8489301536139646
87	35	1.8546000482170364
87	36	1.8583959629127289
87	37	-0.5707788948996040
87	38	1.8652553673160792
87	39	1.8674281269217294
87	40	1.8691279891627801
87	41	1.8702589185555540
87	42	1.8710778871948746
87	43	1.8716463160616432
87	44	1.8720959656139924
87	45	1.8738336488168685
87	46	1.8740521652965294
87	47	1.8748375120172576
87	48	1.8748716855555765
87	49	1.8754629718677038
87	50	1.8752575694410822
87	51	1.8742784591361252
87	52	1.8738557574441694
87	53	1.8733682234689815
87	54	1.8727756024197146
87	55	1.8721301655571236
87	56	1.8721297047389647
87	57	1.8721277955387241
87	58	1.8728353026096733
87	59	1.8720766450759412
87	60	1.8712828091988092
87	61	1.8704391256383421
87	62	1.8694881497659028
87	63	1.8683966532667939
87	64	1.8671760567003586
87	65	1.8643139612241040
87	66	1.8582210061108799
87	67	1.8479101177405262
87	68	1.8352185801481111
87	69	1.8183489710471683
87	70	1.8065495033849424
87	71	1.7909743288561568
87	72	1.7812867522584206
87	73	1.7730824131197671
87	74	1.7676236707857857
87	75	1.7629674335844439
87	76	1.7556519248439275
87	77	1.7479137763109891
87	78	1.7433826174859361
87	79	1.7373937350429927
87	80	1.7322711539016626
87	81	1.7282067403873915
87	82	1.7239435027708945
87	83	1.7208563304305360
87	84	1.7147428042232988
87	85	1.7126767668643867
87	86	1.7089965016823427
87	87	1.7066316413818814
87	88	1.7040867467142999
87	89	1.7013093455923820
87	90	1.6983430441487875
87	91	1.6951287711447789
87	92	1.6917105512010757
87	93	1.6880957061998301
87	94	1.6842100614709830
87	95	1.6781616942658977
87	96	1.6698537520513594
87	97	1.6653424415198763
87	98	1.6588249744528634
87	99	1.6548591348664217
88	0	1.5840701394753764
88	1	1.5882077297386548
88	2	1.5924419140396435
88	3	1.5967326658941097
88	4	1.6055840551389657
88	5	1.6249074636086720
88	6	1.6553854396701466
88	7	1.6839324187057214
88	8	1.7176352573797309
88	9	1.7434339474680036
88	10	1.7719873014954053
88	11	1.7874413593985046
88	12	1.7988571781578482
88	13	1.8053612691243188
88	14	1.8101630036647083
88	15	1.8173937874399031
88	16	1.8229266060158626
88	17	1.8258125747537710
88	18	1.8296792258836543
88	19	1.8311827435005128
88	20	1.8326285652492715
88	21	1.8329357987499384
88	22	1.8332364560450791
88	23	1.8345369680634642
88	24	1.8338254777866803
88	25	1.8341103118817332
88	26	1.8334496845098640
88	27	1.8328376416672325
88	28	1.8322899609284846
88	29	1.8317722982348870
88	30	1.8313016299824196
88	31	1.8360909823371416
88	32	1.8407158327959050
88	33	1.8452038299456042
88	34	1.8503320807423902
88	35	1.8559595895697385
88	36	-0.5658552321286193
88	37	-0.5720642087661963
88	38	1.8664064861804301
88	39	-0.5788809951003321
88	40	1.8701280741221213
88	41	1.8711844760629865
88	42	1.8719292269450845
88	43	1.8724238527563692
88	44	1.8727993179946854
88	45	1.8744893625284660
88	46	1.8746344043539118
88	47	1.8746577621563802
88	48	1.8746190265716871
88	49	1.8751553199352666
88	50	1.8748761576913935
88	51	1.8738045970835813
88	52	1.8733079488099842
88	53	1.8727451438409783
88	54	1.8720765753001620
88	55	1.8713546834960475
88	56	1.8712979157510825
88	57	1.8712399123922312
88	58	1.8719118359932450
88	59	1.8710746178773188
88	60	1.8702015043773081
88	61	1.8692781067146462
88	62	1.8682452777527971
88	63	1.8670701007685384
88	64	1.8657636343868975
88	65	1.8627651715079914
88	66	1.8564321184813208
88	67	1.8457395031222479
88	68	1.8325824927145635
88	69	1.8151025780837287
88	70	1.8027830108405016
88	71	1.7865524800785060
88	72	1.7764029916878641
88	73	1.7677814559049061
88	74	1.7619944264095904
88	75	1.7570315469403635
88	76	1.7493133790568618
88	77	1.7424070050873506
88	78	1.7375927526703956
88	79	1.7312687053145195
88	80	1.7271819870990281
88	81	1.7228750456939403
88	82	1.7197693712517281
88	83	1.7165022184151912
88	84	1.7115944981416735
88	85	1.7094134945856760
88	86	1.7055706366674053
88	87	1.7030808509422555
88	88	1.7004062262466537
88	89	1.6974943768484827
88	90	1.6943896629204853
88	91	1.6910340147996992
88	92	1.6874695965647493
88	93	1.6837020657607367
88	94	1.6796598459181218
88	95	1.6733890503475597
88	96	1.6647910319577905
88	97	1.6601087336792468
88	98	1.6533679309262705
88	99	1.6492508520130400
89	0	1.5895406006805228
89	1	1.5936165446988260
89	2	1.5977867428211514
89	3	1.6020119384299334
89	4	1.6108783461901814
89	5	1.6304004693329837
89	6	1.6612553471374252
89	7	1.6880066915581453
89	8	1.7221797794434437
89	9	1.7482772508240625
89	10	1.7771092384802998
89	11	1.7926463888727568
89	12	1.8040879827520051
89	13	1.8105698151626415
89	14	1.8153358177133589
89	15	1.8225397174784974
89	16	1.8280325588199375
89	17	1.8296532919434492
89	18	1.8323435271963349
89	19	1.8327136281265821
89	20	1.8330828460108317
89	21	1.8334269434030093
89	22	1.8337600325158339
89	23	1.8340790408913958
89	24	1.8333921797268327
89	25	1.8327296610818293
89	26	1.8321055220134399
89	27	1.8315273143465030
89	28	1.8310105566046160
89	29	1.8305205842878434
89	30	1.8300737618857050
89	31	1.8348520286014804
89	32	1.8394672280113460
89	33	1.8439448474378308
89	34	1.8490863029225095
89	35	-0.5567491889529873
89	36	-0.5618427987401373
89	37	-0.5680185828209726
89	38	1.8651333382972459
89	39	1.8671844242961910
89	40	1.8687576241524884
89	41	1.8697545685779076
89	42	1.8704354028517922
89	43	1.8708626813467168
89	44	1.8711685054011729
89	45	1.8721066821070533
89	46	1.8721795930107141
89	47	1.8721285448480987
89	48	1.8720142366208190
89	49	1.8725021065693830
89	50	1.8721426735650832
89	51	1.8709596322015583
89	52	1.8703792942772532
89	53	1.8697303884806564
89	54	1.8689734408711653
89	55	1.8681618644863101
89	56	1.8680459345881446
89	57	1.8679289673323913
89	58	1.8685738272610959
89	59	1.8676427637082573
89	60	1.8666745589765583
89	61	1.8656549294623288
89	62	1.8645220805240683
89	63	1.8632430002546867
89	64	1.8618285571913353
89	65	1.8586466542887889
89	66	1.8511464069829935
89	67	1.8398881092934116
89	68	1.8270140849805059
89	69	1.8087368992437289
89	70	1.7957243822717690
89	71	1.7786376117741560
89	72	1.7678798073457067
89	73	1.7587064352655764
89	74	1.7524760074504655
89	75	1.7470946259242781
89	76	1.7388393378660976
89	77	1.7314211410722915
89	78	1.7274987344201391
89	79	1.7220686776259924
89	80	1.7190183371608196
89	81	1.7158012029321703
89	82	1.7124402210332283
89	83	1.7089088679678173
89	84	1.7051970459597001
89	85	1.7028173742558550
89	86	1.7003148892746565
89	87	1.6976516841479252
89	88	1.6947960687897918
89	89	1.6916954719291100
89	90	1.6883949835523060
89	91	1.6848372888190475
89	92	1.6810624259396652
89	93	1.6770729983033430
89	94	1.6728007433787497
89	95	1.6662232480371839
89	96	1.6572400667321094
89	97	1.6522993652855236
89	98	1.6452367744743173
89	99	1.6408715203168742
90	0	1.5948774021673877
90	1	1.5988916625537000
90	2	1.6029978085883887
90	3	1.6071573789661930
90	4	1.6160432065212260
90	5	1.6357784580277537
90	6	1.6670338476366968
90	7	1.6940819780647394
90	8	1.7286202623337512
90	9	1.7549104229470807
90	10	1.7838936380894392
90	11	1.7994152986283243
90	12	1.8107964227278583
90	13	1.8171903895740766
90	14	1.8218642332837445
90	15	1.8276648511125182
90	16	1.8318587693447315
90	17	1.8322339791203333
90	18	1.8349489878265162
90	19	1.8353108080469338
90	20	1.8356695440227262
90	21	1.8349047928030893
90	22	1.8352475304811018
90	23	1.8355738257819669
90	24	1.8348756004395110
90	25	1.8342006423726012
90	26	1.8335629056126745
90	27	1.8329697260803064
90	28	1.8324361072650288
90	29	1.8319273913819294
90	30	1.8314590452519313
90	31	1.8361698573446534
90	32	1.8407199875736906
90	33	1.8451324210435665
90	34	1.8502259026815751
90	35	1.8558535705781738
90	36	-0.5627362871827016
90	37	-0.5688722894768216
90	38	-0.5725544903714779
90	39	1.8680219002989784
90	40	1.8695216029339756
90	41	1.8704444933356574
90	42	1.8710508732447828
90	43	1.8714035531282336
90	44	1.8716339924437100
90	45	1.8725124823253605
90	46	1.8725097725969193
90	47	1.8723830149444090
90	48	1.8721929265712030
90	49	1.8726234318424906
90	50	1.8721879035176854
90	51	1.8709100535272765
90	52	1.8702540370443999
90	53	1.8695281216727855
90	54	1.8686937264854533
90	55	1.8678042775093340
90	56	1.8676312093062390
90	57	1.8674573063841930
90	58	1.8680660694145488
90	59	1.8670550657345892
90	60	1.8660062232210288
90	61	1.8649056433812259
90	62	1.8636898821206087
90	63	1.8623264312236816
90	64	1.8608257120854101
90	65	1.8575057980946321
90	66	1.8497335400265436
90	67	1.8380785836789426
90	68	1.8247487822583548
90	69	1.8058295321625577
90	70	1.7922718351799050
90	71	1.7744946941336381
90	72	1.7632539718036169
90	73	1.7536462753926860
90	74	1.7470777562736297
90	75	1.7413821826460212
90	76	1.7340125164658484
90	77	1.7275761155401537
90	78	1.7248087529825775
90	79	1.7191609710852138
90	80	1.7159652821947762
90	81	1.7125984756972259
90	82	1.7105704793606287
90	83	1.7069206370868661
90	84	1.7030867906095706
90	85	1.7006246570440502
90	86	1.6980374279835475
90	87	1.6952868846817806
90	88	1.6923414076058509
90	89	1.6891489112452849
90	90	1.6857554476706023
90	91	1.6821053179022005
90	92	1.6782365715349710
90	93	1.6741490864274502
90	94	1.6697792147753239
90	95	1.6630384569338961
90	96	1.6538247493619755
90	97	1.6487836516087493
90	98	1.6415680185256598
90	99	1.6371286643246714
91	0	1.6000800065727772
91	1	1.6040324168398294
91	2	1.6080743195605742
91	3	1.6121680753216820
91	4	1.6210779810621692
91	5	1.6410418653767869
91	6	1.6727231893490757
91	7	1.7000871064927994
91	8	1.7350109087600016
91	9	1.7615034003983747
91	10	1.7906410245326980
91	11	1.8061443625355118
91	12	1.8174608959255538
91	13	1.8237642701634091
91	14	1.8283440229883294
91	15	1.8327372662091497
91	16	1.8356211942926877
91	17	1.8359639901277447
91	18	1.8374745673257757
91	19	1.8378285985646554
91	20	1.8370422854139479
91	21	1.8362715830882395
91	22	1.8366250152342947
91	23	1.8369600723720241
91	24	1.8362505506178795
91	25	1.8355632333140040
91	26	1.8349119939358982
91	27	1.8343039455730543
91	28	1.8337535632468973
91	29	1.8332261667526819
91	30	1.8327362956042144
91	31	1.8373812918005179
91	32	1.8418679881203164
91	33	1.8462171982809299
91	34	-0.5496307355175091
91	35	1.8568641695783241
91	36	-0.5634795460306762
91	37	1.8643237109710038
91	38	-0.5731724112023617
91	39	1.8687718343984614
91	40	1.8701995349950107
91	41	1.8710493868586393
91	42	1.8715820407692016
91	43	1.8718606296319107
91	44	1.8720160239651953
91	45	1.8728362627039703
91	46	1.8727580311984442
91	47	1.8725555536754237
91	48	1.8722896046813824
91	49	1.8726639132634333
91	50	1.8721520216884524
91	51	1.8707776933780973
91	52	-0.5766339926265514
91	53	1.8692422606166430
91	54	1.8683299001708087
91	55	1.8673620303967171
91	56	1.8671327162151159
91	57	1.8669027927816677
91	58	1.8666716623883350
91	59	1.8655748208248721
91	60	1.8644392696245982
91	61	1.8632514587476487
91	62	1.8619459240170095
91	63	1.8604905580247608
91	64	1.8588953861869633
91	65	1.8554184346200682
91	66	1.8473296898063420
91	67	1.8342704348803511
91	68	1.8203730796294295
91	69	1.8006693259561535
91	70	1.7864335303149002
91	71	1.7678112263717947
91	72	1.7559755284025242
91	73	1.7458309273022663
91	74	1.7388373412683533
91	75	1.7327433956354508
91	76	1.7262501038053442
91	77	1.7207896842834374
91	78	1.7177859914612366
91	79	1.7132327695129959
91	80	1.7098155795860364
91	81	1.7077149511640117
91	82	1.7055367119897140
91	83	1.7016839092598317
91	84	1.6976385863629062
91	85	1.6950071027014064
91	86	1.6922436976341082
91	87	1.6893093441070692
91	88	1.6861720190129537
91	89	1.6827795423635581
91	90	1.6791788259148026
91	91	1.6753151970128775
91	92	1.6712242712082306
91	93	1.6669024584738237
91	94	1.6622889846018940
91	95	1.6552202109922289
91	96	1.6455925104165139
91	97	1.6402765191150901
91	98	1.6327128860517022
91	99	1.6280045869292747
92	0	1.6051627020211519
92	1	1.6090525153847162
92	2	1.6130294285403102
92	3	1.6170566506616824
92	4	1.6259951221759761
92	5	1.6462037269056262
92	6	1.6783375714180022
92	7	1.7060368764442302
92	8	1.7413667757699161
92	9	1.7680705935257868
92	10	1.7973640154614086
92	11	1.8128445505877269
92	12	1.8240908492700780
92	13	1.8302999793830497
92	14	1.8347830330134520
92	15	1.8377659430104660
92	16	1.8393280030214589
92	17	1.8383964987289922
92	18	1.8399198398272316
92	19	1.8390893448725500
92	20	1.8382985998599335
92	21	1.8375215726947298
92	22	1.8378869045780257
92	23	1.8382318864880758
92	24	1.8375106910948784
92	25	1.8368106605164150
92	26	1.8361455890065148
92	27	1.8355223577862327
92	28	1.8349548960116808
92	29	1.8344089319930716
92	30	1.8338980329274159
92	31	1.8384798675930145
92	32	1.8429057360229282
92	33	1.8471942026102297
92	34	1.8522017025069004
92	35	1.8569403364147927
92	36	-0.5622556022607593
92	37	1.8643212416760286
92	38	-0.5718309382778735
92	39	1.8686508700733349
92	40	1.8700139485243650
92	41	1.8707948672132837
92	42	1.8712560661847490
92	43	1.8714613696350744
92	44	1.8715417418925591
92	45	1.8723079668081362
92	46	1.8721528364139404
92	47	1.8718725379783134
92	48	1.8715282423402078
92	49	1.8718481573069257
92	50	1.8712559959544437
92	51	1.8697758076256779
92	52	1.8689627103019868
92	53	1.8680771034116228
92	54	1.8670814620711820
92	55	1.8660295880554414
92	56	1.8657432576784159
92	57	1.8654565727118158
92	58	1.8651681621856857
92	59	1.8639839627253634
92	60	1.8627601769057851
92	61	1.8614836366289729
92	62	1.8600867725261307
92	63	1.8585379286326027
92	64	1.8568467216614446
92	65	1.8532073191980394
92	66	1.8447868684444144
92	67	1.8312084473305590
92	68	1.8167594842341321
92	69	1.7962855887476707
92	70	1.7813863283199127
92	71	1.7619321045930887
92	72	1.7495144396188156
92	73	1.7388465484172628
92	74	1.7314429519428460
92	75	1.7249666896713167
92	76	1.7194587159603387
92	77	1.7150850199527550
92	78	1.7133138358453046
92	79	1.7085321207673914
92	80	1.7064292226041406
92	81	1.7042178981746139
92	82	1.7019265976077267
92	83	1.6979098666242265
92	84	1.6936941313911502
92	85	1.6909367770742096
92	86	1.6880430151459347
92	87	1.6849732807374698
92	88	1.6816954503001318
92	89	1.6781576794260109
92	90	1.6744068833575325
92	91	1.6703898725365958
92	92	1.6661397066927282
92	93	1.6616504582884695
92	94	1.6568650443441215
92	95	1.6495443916124475
92	96	1.6418980688006168
92	97	1.6364787114417731
92	98	1.6287495430826646
92	99	1.6239620824201604
93	0	1.6101358462356659
93	1	1.6139628215983037
93	2	1.6178744735539010
93	3	1.6218348888693654
93	4	1.6308072074712128
93	5	1.6512781818405138
93	6	1.6838932143529650
93	7	1.7119488472620026
93	8	1.7477061656559885
93	9	1.7746299288793650
93	10	1.8040786321147704
93	11	1.8195302370223407
93	12	1.8306991510712178
93	13	1.8368096403880574
93	14	1.8398267038590963
93	15	1.8414387673488524
93	16	1.8429827639237446
93	17	1.8420075420057131
93	18	1.8422918697587738
93	19	1.8414371899619553
93	20	1.8406203026912844
93	21	1.8398160331061582
93	22	1.8401697582040526
93	23	1.8405021989388659
93	24	1.8397507050538264
93	25	1.8390199394772886
93	26	1.8383235261087418
93	27	1.8376680522966189
93	28	1.8370672797163470
93	29	1.8364869799191881
93	30	1.8359396363709823
93	31	1.8404400679718718
93	32	1.8447871893556516
93	33	1.8489971775404386
93	34	1.8539439882972930
93	35	-0.5597243795512109
93	36	-0.5645367720804976
93	37	-0.5705683506596857
93	38	-0.5739875967345373
93	39	1.8700320485035877
93	40	-0.5782748742992329
93	41	1.8720222152950512
93	42	1.8724072067028106
93	43	1.8725367457518822
93	44	1.8725406601703773
93	45	1.8732466191858153
93	46	1.8730152231233190
93	47	1.8726588469779730
93	48	1.8722384942128985
93	49	1.8725018846668071
93	50	1.8710124316205519
93	51	1.8694295283035856
93	52	1.8685373928651998
93	53	1.8675718034211948
93	54	1.8664955344835197
93	55	1.8653625035422967
93	56	1.8650207356340072
93	57	1.8646788958736256
93	58	1.8643348016662467
93	59	1.8630665375674242
93	60	1.8617579344507313
93	61	1.8603962965376550
93	62	1.8589121443266547
93	63	1.8572744519445279
93	64	1.8554923544976494
93	65	1.8516987220387280
93	66	1.8429602057480707
93	67	1.8288778705608848
93	68	1.8138885166995384
93	69	1.7926515151263631
93	70	1.7770979560594404
93	71	1.7568174354453059
93	72	1.7438256465096982
93	73	1.7326434209704682
93	74	1.7248414102420984
93	75	1.7193953285475709
93	76	1.7150152566519674
93	77	1.7104157412139140
93	78	1.7085059484207579
93	79	1.7050027699824466
93	80	1.7027867884551080
93	81	1.7004604178674636
93	82	1.6980515784793324
93	83	1.6938632470320707
93	84	1.6894690662260690
93	85	1.6865806851956406
93	86	1.6835511691804663
93	87	1.6803403951668345
93	88	1.6769161507970838
93	89	1.6732259539227639
93	90	1.6693176752581329
93	91	1.6651397432324655
93	92	1.6607224711717605
93	93	1.6560574255248037
93	94	1.6510915218569486
93	95	1.6435055986632074
93	96	1.6355829358952061
93	97	1.6299666896207441
93	98	1.6219659748459212
93	99	1.6169966277489987
94	0	1.6149020446737876
94	1	1.6186660444539718
94	2	1.6225122652529322
94	3	1.6264057061523756
94	4	1.6354183485477083
94	5	1.6561731083171127
94	6	1.6893046022731588
94	7	1.7177431561790759
94	8	1.7539564833389687
94	9	1.7811138649260061
94	10	1.8107221976784844
94	11	1.8261407567961463
94	12	1.8372263342981474
94	13	1.8418157534117259
94	14	1.8434110421216618
94	15	1.8436739451348232
94	16	1.8439414896861492
94	17	1.8429693875584534
94	18	1.8432805195046782
94	19	1.8424232363381783
94	20	1.8416010921427486
94	21	1.8407896758976856
94	22	1.8411581316075267
94	23	1.8415032211184847
94	24	1.8407391952775292
94	25	1.8399949017564232
94	26	1.8392838894616887
94	27	1.8386124938052115
94	28	1.8379943922892108
94	29	1.8373952267723059
94	30	1.8368264280486661
94	31	1.8412673067778276
94	32	1.8455572114110932
94	33	1.8497103186993871
94	34	1.8546229021475529
94	35	-0.5599558281737312
94	36	-0.5646964072455780
94	37	1.8664036284614083
94	38	1.8687448043490331
94	39	1.8704418573196611
94	40	1.8716582577483540
94	41	1.8722911634686334
94	42	1.8726028676273425
94	43	1.8726579130624346
94	44	1.8725857385924392
94	45	1.8724059159340483
94	46	1.8720954550019766
94	47	1.8716587280610364
94	48	1.8711572712962530
94	49	1.8713674291919098
94	50	1.8697656488204033
94	51	1.8680683449212960
94	52	1.8670908902659156
94	53	1.8660385564219562
94	54	1.8648742438924670
94	55	1.8636523148065829
94	56	1.8623543501414133
94	57	1.8619530170116367
94	58	1.8615488018404471
94	59	1.8601808694451429
94	60	1.8587714615739623
94	61	1.8573082734078090
94	62	1.8557191062915175
94	63	1.8539733425502880
94	64	1.8520797369323774
94	65	1.8480891104366020
94	66	1.8389387785282203
94	67	1.8231410164942543
94	68	1.8074264950430228
94	69	1.7851954586955936
94	70	1.7687718499661378
94	71	1.7474180853839549
94	72	1.7336723969492820
94	73	1.7218111498852646
94	74	1.7148839505156062
94	75	1.7104730397586883
94	76	1.7072293871005100
94	77	1.7038209064850447
94	78	1.7017318065171794
94	79	1.6979894331394367
94	80	1.6955806100296760
94	81	1.6930557902021850
94	82	1.6904422427528623
94	83	1.6859826783065652
94	84	1.6813055435156408
94	85	1.6781849475977051
94	86	1.6749132728324818
94	87	1.6714492896378585
94	88	1.6677601905846640
94	89	1.6637921670282672
94	90	1.6595939373917477
94	91	1.6551149949855426
94	92	1.6503822858415118
94	93	1.6453840331274214
94	94	1.6400693208668775
94	95	1.6320286594153202
94	96	1.6236294379058895
94	97	1.6176149760063407
94	98	1.6091199994999037
94	99	1.6037459699488044
95	0	1.6195471316234120
95	1	1.6232480606568838
95	2	1.6270287063478306
95	3	1.6308550145203271
95	4	1.6399145146633327
95	5	1.6609745029162779
95	6	1.6946570994712116
95	7	1.7235037156360644
95	8	1.7601989490128371
95	9	1.7875999230185862
95	10	1.8173653419787221
95	11	1.8327421368077528
95	12	1.8422439430868134
95	13	1.8453632303346885
95	14	1.8469486608203369
95	15	1.8471844935217052
95	16	1.8474238521937845
95	17	1.8464076852333851
95	18	1.8466885659267931
95	19	1.8457843602309416
95	20	1.8449139961640237
95	21	1.8440540332778941
95	22	1.8443885335212371
95	23	1.8435708227604617
95	24	1.8427762823268772
95	25	1.8420010522004402
95	26	1.8412590191255447
95	27	1.8405556895876201
95	28	1.8399045795330327
95	29	1.8392713134242349
95	30	1.8386666502430218
95	31	1.8430300547762766
95	32	1.8472455754632053
95	33	1.8513252558747348
95	34	1.8561848179181213
95	35	-0.5620858787376469
95	36	-0.5667561719787725
95	37	-0.5727319689366859
95	38	1.8700509051117764
95	39	1.8716741955527620
95	40	1.8728174484448938
95	41	1.8733778238146757
95	42	1.8736167445222800
95	43	1.8735990481114047
95	44	1.8734531160419974
95	45	1.8731988024339232
95	46	1.8728139104794561
95	47	1.8723027572165110
95	48	1.8717267949166223
95	49	1.8718850917793703
95	50	1.8701868424045864
95	51	1.8683917247731328
95	52	1.8673404389632233
95	53	1.8662135984748134
95	54	1.8649746240567069
95	55	1.8636777856397291
95	56	1.8623049596886361
95	57	1.8618547905726508
95	58	1.8614012663467576
95	59	1.8599557217908220
95	60	1.8584681993599743
95	61	1.8569270064247183
95	62	1.8552582247686873
95	63	1.8534321283605586
95	64	1.8514569140076391
95	65	1.8473211639411091
95	66	1.8378582166939863
95	67	1.8215158757348717
95	68	1.8052490127711216
95	69	1.7822241568053017
95	70	1.7651196437249048
95	71	1.7428995952873090
95	72	1.7285589519821696
95	73	1.7175946982515451
95	74	1.7118116780141854
95	75	1.7072086849008623
95	76	1.7038140030543965
95	77	1.7002498793118630
95	78	1.6980513378365558
95	79	1.6941448454777579
95	80	1.6916203605699407
95	81	1.6889781230399363
95	82	1.6862447811210866
95	83	1.6816045898524965
95	84	1.6785456046172351
95	85	1.6753395179331965
95	86	1.6719801153740477
95	87	1.6684248682029670
95	88	1.6646422041572120
95	89	1.6605780532208207
95	90	1.6562823527939050
95	91	1.6517058195220087
95	92	1.6468735569195263
95	93	1.6417699974685573
95	94	1.6363479598853647
95	95	1.6281145248766118
95	96	1.6195164331665259
95	97	1.6133904864874837
95	98	1.6047067868938540
95	99	1.5992441177615779
96	0	1.6240332551934127
96	1	1.6276710654917577
96	2	1.6313860317354412
96	3	1.6351450853292602
96	4	1.6442588799767697
96	5	1.6656484225251813
96	6	1.6999215492243804
96	7	1.7292050393399916
96	8	1.7664111141198084
96	9	1.7940666943952965
96	10	1.8239862115068664
96	11	1.8377130111620936
96	12	1.8472145011145835
96	13	1.8488458045904512
96	14	1.8504227121074766
96	15	1.8492668434066597
96	16	1.8481733101567015
96	17	1.8471600644909325
96	18	1.8474722505722461
96	19	1.8465658107860119
96	20	1.8456905060352702
96	21	1.8448236755236749
96	22	1.8451774390441389
96	23	1.8443492062447804
96	24	1.8435431092214716
96	25	1.8427553119456179
96	26	1.8420001658852636
96	27	1.8412823614484091
96	28	1.8406153398633778
96	29	1.8399645221638932
96	30	1.8393405455720166
96	31	1.8436504909601807
96	32	1.8478152486658050
96	33	1.8518446651522515
96	34	-0.5549579032243325
96	35	-0.5600118043298183
96	36	-0.5646182685154276
96	37	1.8672925176688091
96	38	1.8695132443475089
96	39	1.8710831387582647
96	40	1.8721679570125811
96	41	1.8726636228018831
96	42	1.8728337254612222
96	43	1.8727441987194939
96	44	1.8725238276256013
96	45	1.8721930140173517
96	46	1.8717301647569744
96	47	1.8711396125921584
96	48	1.8704834500668590
96	49	1.8705933176984422
96	50	1.8687795476173437
96	51	1.8668667453705992
96	52	1.8657309969515274
96	53	1.8645182672833525
96	54	1.8631921578209640
96	55	1.8618074608856960
96	56	1.8603461955055240
96	57	1.8598442853043391
96	58	1.8593385323462543
96	59	1.8578011999432178
96	60	1.8562211394962178
96	61	1.8545872077800984
96	62	1.8528229707932398
96	63	1.8508994053794472
96	64	1.8488242580813949
96	65	1.8445029493069907
96	66	1.8346358925689876
96	67	1.8176027449185412
96	68	1.8006527403087220
96	69	1.7766684551722129
96	70	1.7587252662441057
96	71	1.7354577277820384
96	72	1.7218266574874361
96	73	1.7103167849496546
96	74	1.7056918581056346
96	75	1.7008200558596558
96	76	1.6987678453923043
96	77	1.6966068133162442
96	78	1.6943003435516431
96	79	1.6902275847421764
96	80	1.6875884169562785
96	81	1.6848299689211073
96	82	1.6819782216557193
96	83	1.6771557543301441
96	84	1.6739704024098530
96	85	1.6706336368082573
96	86	1.6671390524528080
96	87	1.6634425131784232
96	88	1.6595135780392791
96	89	1.6552976400575743
96	90	1.6508458620273929
96	91	1.6461087508657837
96	92	1.6411091084077278
96	93	1.6358282165797207
96	94	1.6302225439186162
96	95	1.6217083324298927
96	96	1.6154587747060341
96	97	1.6092251986998443
96	98	1.6003496375499038
96	99	1.5947992897190413
97	0	1.6284028526200867
97	1	1.6319771309215731
97	2	1.6356259514257541
97	3	1.6393172716706965
97	4	1.6484928709115618
97	5	1.6702372265482055
97	6	1.7051415837821147
97	7	1.7348909220900701
97	8	1.7726353269716537
97	9	1.8005534550655724
97	10	1.8306177630267497
97	11	1.8442766785678637
97	12	1.8521738564239372
97	13	1.8537516221773651
97	14	1.8538687465538217
97	15	1.8526708560977330
97	16	1.8515338530789842
97	17	1.8504756160644669
97	18	1.8507599132969932
97	19	1.8498062018442369
97	20	1.8488822554834812
97	21	1.8479669722607284
97	22	1.8482894956405411
97	23	1.8474121154694636
97	24	1.8465570109770961
97	25	1.8457203515158844
97	26	1.8449167731730372
97	27	1.8441505502100610
97	28	1.8434343527359605
97	29	1.8427341850603862
97	30	1.8420604004524304
97	31	1.8462779108123966
97	32	1.8503526081451653
97	33	1.8542935324091572
97	34	1.8590594471918997
97	35	-0.5639960572089818
97	36	-0.5685360963325647
97	37	1.8694416478937417
97	38	1.8715841308425598
97	39	1.8730784512025589
97	40	1.8740901401398240
97	41	1.8745156720570431
97	42	1.8746166693551749
97	43	1.8744591631336296
97	44	-0.5807040020671687
97	45	1.8737705768562698
97	46	1.8732395412047240
97	47	1.8725814192589960
97	48	1.8718579572134157
97	49	1.8719227093680246
97	50	1.8700222349124345
97	51	1.8680216955324143
97	52	1.8668219860002238
97	53	1.8655450551263919
97	54	1.8641552688456919
97	55	1.8627070920990623
97	56	1.8611829772868056
97	57	1.8606437195587626
97	58	1.8601003573392656
97	59	1.8584983030923679
97	60	1.8568534632947529
97	61	1.8551554541146920
97	62	1.8533264319315998
97	63	1.8513385459428651
97	64	1.8491989253030019
97	65	1.8447515240314771
97	66	1.8345911363845067
97	67	1.8170245263674836
97	68	1.7995260507998518
97	69	1.7747333893476580
97	70	1.7560925596110202
97	71	1.7319266273562448
97	72	1.7177395746040345
97	73	1.7072699340649116
97	74	1.7024506008507507
97	75	1.6989621377455284
97	76	1.6968433720112326
97	77	1.6946153178409125
97	78	1.6922409742765543
97	79	1.6880430948312839
97	80	1.6853334239320306
97	81	1.6825052071647482
97	82	1.6795828165896400
97	83	1.6746274720210887
97	84	1.6713685695354772
97	85	1.6679566768022336
97	86	1.6643854002909453
97	87	1.6606092395593952
97	88	1.6565981628096933
97	89	1.6522985046036089
97	90	1.6477616119690008
97	91	1.6429381008439621
97	92	1.6378484229147119
97	93	1.6324735949969931
97	94	1.6267717404942104
97	95	1.6180679154354216
97	96	1.6117126706027785
97	97	1.6053776973367480
97	98	1.5963094621886216
97	99	1.5906759859462034
98	0	1.6326141431862522
98	1	1.6361243458014161
98	2	1.6397064279384819
98	3	1.6433294182007117
98	4	1.6525753124655767
98	5	1.6747032099111943
98	6	1.7102853203096857
98	7	1.7405338476321373
98	8	1.7788485102545244
98	9	1.8070387330102513
98	10	1.8354939509827777
98	11	1.8475997994193161
98	12	1.8540601612596674
98	13	1.8556816733507941
98	14	1.8558113842649826
98	15	1.8545955610178306
98	16	1.8534386524884758
98	17	1.8523586018388329
98	18	1.8526476471617197
98	19	1.8516690219356535
98	20	1.8507186461821341
98	21	1.8497763135255232
98	22	1.8500963841456162
98	23	1.8491896752298800
98	24	1.8483047801213766
98	25	1.8474384215525319
98	26	1.8466050924728525
98	27	1.8458086835498710
98	28	1.8450616857873112
98	29	1.8443304991000069
98	30	1.8436252507332653
98	31	1.8477756372311087
98	32	1.8517850874558237
98	33	1.8556623142732702
98	34	1.8603893619224070
98	35	-0.5658206415023869
98	36	-0.5703015876994084
98	37	-0.5762492967232276
98	38	1.8726940881985652
98	39	1.8741259823812841
98	40	1.8750745968694618
98	41	1.8754363191525505
98	42	1.8754724606757402
98	43	1.8752496112615551
98	44	1.8748939511247307
98	45	1.8744273100049964
98	46	1.8738292376803665
98	47	1.8731040023846044
98	48	1.8723133982634412
98	49	1.8723388035238460
98	50	1.8703442557403747
98	51	1.8682482739741992
98	52	1.8669826482540082
98	53	1.8656392904186194
98	54	1.8641831826083619
98	55	1.8626687932040371
98	56	1.8610789502539247
98	57	1.8605059763855674
98	58	1.8599287661153534
98	59	1.8582592826383357
98	60	1.8565470367000900
98	61	1.8547824031717028
98	62	1.8528857523708275
98	63	1.8508303630896026
98	64	1.8486228150918140
98	65	1.8440332446777168
98	66	1.8335331377453621
98	67	1.8153521098085834
98	68	1.7972320489780971
98	69	1.7715328315286065
98	70	1.7520962203988015
98	71	1.7283993681775636
98	72	1.7151607396899580
98	73	1.7058602992103353
98	74	1.7008834896830554
98	75	1.6972845072486760
98	76	1.6951071085147427
98	77	1.6928203923688303
98	78	1.6903870125389977
98	79	1.6860694636552129
98	80	1.6832982248037285
98	81	1.6804088504940129
98	82	1.6774248919398278
98	83	1.6723431504922806
98	84	1.6690208838938378
98	85	1.6655446421161875
98	86	1.6619069814423306
98	87	1.6580620789680949
98	88	1.6539804243614027
98	89	1.6496082385663484
98	90	1.6449969492217826
98	91	1.6400972550850506
98	92	1.6349283732526168
98	93	1.6294711105881394
98	94	1.6236839775079530
98	95	1.6147976732897396
98	96	1.6083474354658889
98	97	1.6019211489484724
98	98	1.5926646995737974
98	99	1.5869567901969392
99	0	1.6366487749819627
99	1	1.6400947237402566
99	2	1.6436098061284481
99	3	1.6471641730508919
99	4	1.6564901803183230
99	5	1.6790339854021037
99	6	1.7153459746792610
99	7	1.7461309387847621
99	8	1.7850509347674399
99	9	1.8135228695674768
99	10	1.8403369426521852
99	11	1.8508600746698094
99	12	1.8558434543706219
99	13	1.8575132196674535
99	14	1.8576573331832367
99	15	1.8564229217976895
99	16	1.8552454806448218
99	17	1.8541430266828456
99	18	1.8544386756661879
99	19	1.8534345901269358
99	20	1.8524578238593767
99	21	1.8514884701835117
99	22	1.8518089081679945
99	23	1.8508734025784555
99	24	1.8499592324233955
99	25	1.8490636949832295
99	26	1.8482011462619372
99	27	1.8473750789722880
99	28	1.8465983450079473
99	29	1.8458371758738363
99	30	1.8451014723374790
99	31	1.8491875105264273
99	32	1.8531344129178602
99	33	1.8569505569217637
99	34	1.8616431602207568
99	35	1.8650951957039263
99	36	-0.5719810542029227
99	37	1.8717183597585774
99	38	-0.5808795644898083
99	39	1.8751144695676936
99	40	1.8760028889105262
99	41	1.8763032481390625
99	42	1.8762767119887895
99	43	-0.5836911484218028
99	44	1.8755699625691433
99	45	1.8750381439338657
99	46	1.8743747771855310
99	47	1.8735841382776839
99	48	-0.5781128424188806
99	49	1.8727178998258831
99	50	1.8706290383885451
99	51	1.8684373339192106
99	52	1.8671076849271455
99	53	1.8656998310569546
99	54	1.8641794134594523
99	55	1.8626009310222309
99	56	1.8609476201957558
99	57	1.8592527490256725
99	58	1.8586420235990797
99	59	1.8568972161657147
99	60	1.8551096474283790
99	61	1.8532704610754522
99	62	1.8512977286834458
99	63	1.8491658249194547
99	64	1.8468808294346859
99	65	1.8421234256408685
99	66	1.8312194963055077
99	67	1.8123166268431101
99	68	1.7934776790243248
99	69	1.7667440372488241
99	70	1.7463902410989351
99	71	1.7231346890775578
99	72	1.7108680599737012
99	73	1.7027787201932565
99	74	1.6975999971513254
99	75	1.6938501667743118
99	76	1.6915781237339689
99	77	1.6891951927685760
99	78	1.6866634935280265
99	79	1.6821785419152990
99	80	1.6793025455140045
99	81	1.6763059509646638
99	82	1.6732123045175862
99	83	1.6679455941379155
99	84	1.6645059083682319
99	85	1.6609085643478072
99	86	1.6571448030115126
99	87	1.6531681631546187
99	88	1.6489494241543452
99	89	1.6444330471889479
99	90	1.6396716247501579
99	91	1.6346155470774089
99	92	1.6292824487636268
99	93	1.6236525246023061
99	94	1.6176842255183983
99	95	1.6085042835635932
99	96	1.6018505780614660
99	97	1.5952171937845327
99	98	1.5856400031737603
99	99	1.5797278937889063


==> SS_SnapShot2D-k=0-x-t=4.00000000-MyIdum=-32123.dat <==
0	0	-1.1419151947758539
0	1	-1.1414135407110657
0	2	-1.1477461257852419
0	3	-1.1472204282297795
0	4	-1.1466424197014213
0	5	-1.1490201468854746
0	6	-1.1452001247609775
0	7	-1.1412541125986828
0	8	-1.1432649908221770
0	9	0.9869688641696577
0	10	-1.1473684556809047
0	11	-1.1493010437595375
0	12	-1.1510010107877853
0	13	-1.1500415666822756
0	14	-1.1540382542090921
0	15	-1.1505933193123976
0	16	-1.1519541177621715
0	17	-1.1533933252562032
0	18	-1.1527168483920653
0	19	-1.1521588737228556
0	20	-1.1558377194193734
0	21	-1.1529195248877928
0	22	-1.1501444511263184
0	23	-1.1515663040979671
0	24	-1.1488738293936129
0	25	-1.1480162634378119
0	26	-1.1493075095437808
0	27	-1.1446440107039344
0	28	-1.1457908281702027
0	29	-1.1414038863514830
0	30	1.0230150163553504
0	31	-1.1441310949429810
0	32	-1.1437563678445091
0	33	-1.1357316329469400
0	34	-1.1334474484719523
0	35	-1.1330330375722153
0	36	-1.1304795675927060
0	37	-1.1263261358806953
0	38	-1.1260264765449683
0	39	-1.1220482053813592
0	40	-1.1310134521188007
0	41	0.6222294819997132
0	42	-1.1226213436978489
0	43	-1.1221055074579906
0	44	-1.1197889102903824
0	45	-1.1172573573224949
0	46	-1.1164843190285789
0	47	-1.1216495458719618
0	48	-1.1286603474541492
0	49	-1.1336688339436283
0	50	-1.1331234994482831
0	51	-1.1325618002694384
0	52	-1.1338849664352024
0	53	-1.1314485695485261
0	54	0.7485292006195003
0	55	-1.1264411439884299
0	56	-1.1220979918068201
0	57	-1.1215355435597718
0	58	-1.1209687747602397
0	59	-1.1300670827990968
0	60	-1.1298297691420678
0	61	-1.1276868657492103
0	62	-1.1255360038768718
0	63	-1.1252306003066783
0	64	-1.1286812792322227
0	65	0.8082366085219164
0	66	-1.1284429956769721
0	67	-1.1340839422810263
0	68	-1.1380395995189239
0	69	0.8542474947812907
0	70	-1.1369667673173829
0	71	-1.1353823664409932
0	72	0.8444652612312908
0	73	-1.1322160960465062
0	74	-1.1326357296981506
0	75	-1.1289989494580497
0	76	-1.1315105049094365
0	77	-1.1299214101056887
0	78	-1.1281376643094712
0	79	-1.1283043553577272
0	80	-1.1283852539232229
0	81	-1.1239627629675348
0	82	-1.1265454709506371
0	83	-1.1291683596139301
0	84	-1.1270141345620008
0	85	-1.1298031518235261
0	86	-1.1304624822026059
0	87	-1.1283242537653104
0	88	-1.1342704338027629
0	89	-1.1323743310485381
0	90	-1.1385364427028961
0	91	-1.1363771954895394
0	92	-1.1373973091841190
0	93	-1.1352751535924333
0	94	-1.1455904153961529
0	95	-1.1497503559717495
0	96	-1.1508519219346069
0	97	-1.1558563637955752
0	98	-1.1607446632322220
0	99	-1.1589982849021969
1	0	-1.1396761509630000
1	1	-1.1395265797152974
1	2	-1.1460147893180188
1	3	-1.1457968458893355
1	4	-1.1455109114415660
1	5	-1.1480842885240978
1	6	-1.1446114322747263
1	7	-1.1410057026452050
1	8	-1.1403569732236687
1	9	-1.1425949605964085
1	10	-1.1449074013184239
1	11	-1.1470428525498326
1	12	-1.1463222808505669
1	13	-1.1456681456213875
1	14	-1.1498552571190337
1	15	-1.1444010814914802
1	16	-1.1460402490561372
1	17	-1.1477434356617329
1	18	-1.1473545711336242
1	19	-1.1470729751763631
1	20	-1.1509356783418676
1	21	-1.1483190638580978
1	22	-1.1458347837535852
1	23	-1.1474537676729055
1	24	-1.1450367767532836
1	25	-1.1444079504842559
1	26	-1.1458708289710668
1	27	-1.1415074044046054
1	28	-1.1428161924313804
1	29	-1.1387169050020640
1	30	-1.1402216043342930
1	31	-1.1415468748443001
1	32	-1.1411708189011860
1	33	0.6755402686804542
1	34	-1.1329631846081756
1	35	-1.1325495922500082
1	36	-1.1300579605631402
1	37	0.6252937394795518
1	38	-1.1257157862250677
1	39	-1.1218417640884264
1	40	-1.1305399573621062
1	41	-1.1283692517431898
1	42	-1.1261673643538885
1	43	-1.1256492115508587
1	44	-1.1233984506889487
1	45	-1.1209378544143020
1	46	-1.1201729890588541
1	47	-1.1251338205609891
1	48	-1.1318752752127867
1	49	-1.1366871467505464
1	50	-1.1361416075234030
1	51	-1.1355789734658470
1	52	-1.1368346127147675
1	53	-1.1344646893002541
1	54	-1.1302260494265948
1	55	-1.1295873091501936
1	56	-1.1253738621993226
1	57	-1.1248097820757430
1	58	-1.1242451696050380
1	59	-1.1330073998592272
1	60	-1.1327632423895673
1	61	-1.1306809387591044
1	62	-1.1266817251909735
1	63	-1.1263715937405898
1	64	0.7909409594884114
1	65	0.7941486648893678
1	66	-1.1294591541450942
1	67	-1.1349260743148299
1	68	-1.1387651994980874
1	69	-1.1408381319247980
1	70	-1.1393916985514456
1	71	0.8512982631888629
1	72	-1.1361094192562324
1	73	-1.1364555890931469
1	74	-1.1367858788966816
1	75	-1.1332082759820452
1	76	0.8465540015993945
1	77	-1.1359528554350906
1	78	-1.1341936642380746
1	79	-1.1343017610066328
1	80	-1.1343227013258845
1	81	-1.1300252004386799
1	82	-1.1324450358220064
1	83	-1.1349021371834214
1	84	-1.1327734721888587
1	85	-1.1353854150412568
1	86	-1.1359574516066482
1	87	-1.1338397969053164
1	88	-1.1394835600181972
1	89	-1.1375945709200599
1	90	-1.1434385824398556
1	91	-1.1412854289542465
1	92	-1.1421897450193204
1	93	-1.1400679215886502
1	94	-1.1499041726507921
1	95	-1.1538177442282636
1	96	-1.1547816844858962
1	97	-1.1595038040531673
1	98	-1.1641048569816279
1	99	-1.1623048304399590
2	0	-1.1483661558646199
2	1	-1.1482163949709523
2	2	-1.1510883831121723
2	3	-1.1509717536854553
2	4	1.0824521099042721
2	5	-1.1533374772357066
2	6	-1.1500711268123445
2	7	-1.1466701777655992
2	8	-1.1461056418543802
2	9	-1.1483133854080312
2	10	-1.1505930816940624
2	11	-1.1526986379053483
2	12	-1.1520572060325407
2	13	-1.1514758310500623
2	14	-1.1555408481479941
2	15	-1.1503466346430566
2	16	-1.1519597693650421
2	17	-1.1536359658957427
2	18	-1.1533031884741356
2	19	-1.1530746575870390
2	20	-1.1568197019412785
2	21	-1.1543424078116169
2	22	-1.1519916534818806
2	23	-1.1535770609996510
2	24	-1.1512890946673398
2	25	-1.1507105245486251
2	26	-1.1521388071454173
2	27	-1.1479768069351544
2	28	-1.1492533359854911
2	29	-1.1453475163439093
2	30	-1.1468128850745234
2	31	-1.1480711364627973
2	32	-1.1477001453854743
2	33	-1.1401725936742078
2	34	-1.1398066490236429
2	35	-1.1376273192692303
2	36	-1.1352169383478463
2	37	-1.1313213052350553
2	38	-1.1310250569110825
2	39	-1.1272916130113535
2	40	-1.1356411200829957
2	41	-1.1335368317554118
2	42	-1.1314014525238378
2	43	-1.1308827447023557
2	44	-1.1268190403927352
2	45	0.6553402654492742
2	46	-1.1236698772633977
2	47	-1.1284422662436444
2	48	-1.1349343972183981
2	49	-1.1395647863280254
2	50	-1.1390215508568287
2	51	-1.1384605722679821
2	52	-1.1378269840427926
2	53	-1.1355152789010299
2	54	-1.1313896759632858
2	55	-1.1307524674924010
2	56	-1.1266501423858835
2	57	-1.1260867992644719
2	58	-1.1255263374733311
2	59	-1.1340060652434161
2	60	0.8127111149156512
2	61	-1.1317290162265052
2	62	0.8262082712775994
2	63	-1.1293597300032110
2	64	-1.1325718261603661
2	65	-1.1324180292413331
2	66	-1.1323215434879388
2	67	-1.1358388348257740
2	68	-1.1395697521082218
2	69	-1.1415866290279031
2	70	-1.1400623251882376
2	71	-1.1383529514267514
2	72	-1.1366190632335305
2	73	-1.1368188482407218
2	74	-1.1370010271794186
2	75	-1.1333813696965327
2	76	-1.1374216613442971
2	77	-1.1357432152722813
2	78	-1.1338696656132918
2	79	-1.1338053038335898
2	80	-1.1336476141248075
2	81	-1.1292808865723438
2	82	-1.1314442492176848
2	83	-1.1336390366088214
2	84	-1.1313577829558037
2	85	-1.1336877141615376
2	86	-1.1340226393806550
2	87	-1.1317247096987624
2	88	-1.1369908151185015
2	89	-1.1348912390823407
2	90	-1.1403339152133340
2	91	-1.1379496893709493
2	92	-1.1385409012762702
2	93	-1.1361555305162565
2	94	-1.1454647223227576
2	95	-1.1489676970448783
2	96	-1.1525687672366687
2	97	-1.1568910381724959
2	98	-1.1610825272704852
2	99	-1.1590023646719754
3	0	-1.1465194385536686
3	1	-1.1466872019320307
3	2	-1.1497851998645852
3	3	1.0114392051238665
3	4	-1.1500212910805441
3	5	-1.1527521838823511
3	6	-1.1497969463636470
3	7	-1.1467002883698285
3	8	-1.1463524929976037
3	9	-1.1486908760648453
3	10	-1.1510904248969196
3	11	-1.1533103783457304
3	12	-1.1528543514927099
3	13	-1.1524469893673310
3	14	-1.1565423959311727
3	15	-1.1516459249139861
3	16	0.9822692597007597
3	17	0.9990569661505004
3	18	-1.1527415648955972
3	19	-1.1526877377139786
3	20	-1.1564927154628635
3	21	-1.1542356248313153
3	22	-1.1520966554785947
3	23	-1.1537801117187980
3	24	-1.1516932810092513
3	25	-1.1512607722820902
3	26	-1.1527723807429899
3	27	-1.1488512500128181
3	28	-1.1502066524663479
3	29	-1.1465313117818534
3	30	-1.1480628750562973
3	31	-1.1492779952143084
3	32	-1.1489129953962898
3	33	-1.1433201722109239
3	34	-1.1412460434760368
3	35	-1.1391259688086277
3	36	-1.1367813650269041
3	37	-1.1347249841039646
3	38	-1.1344333486325353
3	39	-1.1308204783442874
3	40	-1.1388777082603689
3	41	-1.1385871236273915
3	42	-1.1365160420531812
3	43	-1.1359992530842118
3	44	-1.1320721204567332
3	45	0.6201065680587279
3	46	-1.1290055396560521
3	47	-1.1335849937434084
3	48	-1.1398213013979135
3	49	-1.1442656383942327
3	50	-1.1437261350301031
3	51	-1.1431688564583595
3	52	-1.1425393062655751
3	53	-1.1402966265937939
3	54	-1.1363022904274607
3	55	-1.1356688155532246
3	56	0.7491636169133755
3	57	-1.1311375880634469
3	58	-1.1305836580181163
3	59	-1.1387415654781019
3	60	-1.1384918675709430
3	61	-1.1347402997561340
3	62	-1.1309736979214171
3	63	-1.1324285411429564
3	64	-1.1337835265823082
3	65	-1.1336280195346049
3	66	-1.1335279571680499
3	67	-1.1369442683033293
3	68	-1.1405727701813604
3	69	-1.1425364444959261
3	70	-1.1409395370245150
3	71	-1.1391568002987802
3	72	-1.1373455564978170
3	73	-1.1374074966825263
3	74	-1.1374495601445223
3	75	-1.1337900143518647
3	76	0.8422412424795879
3	77	-1.1357894297518587
3	78	-1.1338074109812153
3	79	-1.1356837536171558
3	80	-1.1353984669785642
3	81	-1.1310276800277808
3	82	-1.1329840849952164
3	83	-1.1349672114048643
3	84	-1.1326001646479675
3	85	-1.1347025642072353
3	86	-1.1348649496977317
3	87	-1.1324623730742378
3	88	-1.1374027243799845
3	89	-1.1351752436365981
3	90	-1.1402720148808303
3	91	-1.1377464846326177
3	92	-1.1381080220346746
3	93	-1.1355588105159018
3	94	-1.1443927794398496
3	95	-1.1504234250566159
3	96	-1.1537412072846842
3	97	-1.1577520062700810
3	98	-1.1616247403405091
3	99	-1.1593924051352820
4	0	-1.1482142147735690
4	1	-1.1485831678661118
4	2	-1.1517814367102137
4	3	-1.1521185324452714
4	4	-1.1523611313800257
4	5	-1.1551653138745348
4	6	-1.1524482551735005
4	7	-1.1495854705003214
4	8	-1.1493761749116636
4	9	-1.1517613918604908
4	10	-1.1542016482233546
4	11	-1.1564614308853025
4	12	-1.1561264947765451
4	13	-1.1558324041567722
4	14	-1.1598869142861645
4	15	-1.1552450312822193
4	16	-1.1569764158871481
4	17	-1.1587611537595395
4	18	-1.1565576803803190
4	19	-1.1565868390379526
4	20	-1.1603373953707230
4	21	-1.1582285467842652
4	22	-1.1562317132828024
4	23	0.9710948992900911
4	24	-1.1559719551506795
4	25	-1.1556117894089328
4	26	-1.1553154589847459
4	27	-1.1498134803928228
4	28	-1.1494911229820803
4	29	-1.1460525169113611
4	30	-1.1476814002880453
4	31	1.0991597396440227
4	32	-1.1501631107047456
4	33	-1.1447268314295687
4	34	0.8518210750221941
4	35	-1.1423774734933145
4	36	-1.1400994881918591
4	37	-1.1381057882050498
4	38	-1.1378169210834999
4	39	-1.1343164654822928
4	40	-1.1420960490798595
4	41	-1.1418016919537388
4	42	-1.1397835393154436
4	43	-1.1392669649539897
4	44	-1.1354547973599685
4	45	-1.1331946505737811
4	46	-1.1324556403021013
4	47	-1.1368685568215238
4	48	-1.1428844517257737
4	49	-1.1471679406026298
4	50	-1.1466297875090103
4	51	-1.1460733612331571
4	52	-1.1454454193197310
4	53	0.8621730415033562
4	54	-1.1393760415792249
4	55	-1.1387439176632106
4	56	-1.1348827686597667
4	57	-1.1343222126456298
4	58	-1.1337711145439213
4	59	-1.1416507085411089
4	60	-1.1413964872948159
4	61	-1.1377523394983085
4	62	-1.1340957463325589
4	63	-1.1354893540203062
4	64	-1.1367895756673008
4	65	-1.1366299896556955
4	66	-1.1365236590615280
4	67	-1.1398294082393401
4	68	-1.1433459219743241
4	69	-1.1452501109571458
4	70	-1.1436159187643413
4	71	-1.1417966406117981
4	72	-1.1399463471826001
4	73	-1.1399072633106080
4	74	-1.1398467387304270
4	75	-1.1361953349413016
4	76	-1.1397520021754470
4	77	-1.1379098831020709
4	78	-1.1358684595716730
4	79	-1.1375642471886547
4	80	-1.1371565917221640
4	81	-1.1327810494979165
4	82	-1.1345399082344010
4	83	-1.1363207554737953
4	84	-1.1338715034635591
4	85	-1.1357561574407451
4	86	0.8282161018673470
4	87	-1.1356815739828923
4	88	-1.1427907471819450
4	89	-1.1430769052816634
4	90	-1.1479552079546320
4	91	-1.1455258317458943
4	92	-1.1458717819970223
4	93	-1.1434233884880982
4	94	-1.1518947492410310
4	95	-1.1576768902079198
4	96	-1.1608548448767833
4	97	-1.1647064055789855
4	98	-1.1684179473257319
4	99	-1.1662650368301115
5	0	-1.1565780951630895
5	1	-1.1569272722289057
5	2	-1.1599875895233815
5	3	-1.1603094976386636
5	4	-1.1605388381118535
5	5	0.9997449327073644
5	6	1.1837091618784725
5	7	-1.1578495281578005
5	8	-1.1576337014490854
5	9	1.1308682848998202
5	10	-1.1622411031010862
5	11	-1.1644008446067688
5	12	1.0015442089298312
5	13	-1.1637787333534517
5	14	-1.1676581230307581
5	15	-1.1631968737383134
5	16	-1.1648476688428084
5	17	-1.1665531226596091
5	18	-1.1644328063820850
5	19	-1.1644585011147639
5	20	-1.1680512050489262
5	21	-1.1660213430799848
5	22	-1.1640997051685031
5	23	-1.1657153421175428
5	24	-1.1638381134431570
5	25	-1.1634812563241423
5	26	-1.1631864397021821
5	27	-1.1562154855651430
5	28	-1.1559228851370833
5	29	-1.1526368520952961
5	30	-1.1542236309367242
5	31	-1.1553458082864101
5	32	-1.1565923109220000
5	33	-1.1513514952280806
5	34	-1.1493950998834590
5	35	-1.1490708741536595
5	36	-1.1452263978913491
5	37	-1.1432960304048516
5	38	-1.1430085822726259
5	39	-1.1396233330816137
5	40	-1.1471146613076302
5	41	-1.1468158506596795
5	42	-1.1448520635102062
5	43	-1.1426473931786831
5	44	-1.1389420220966766
5	45	-1.1367375390554115
5	46	-1.1360040881181102
5	47	-1.1402597163337045
5	48	-1.1460676509190872
5	49	-1.1501990844598353
5	50	-1.1496613432236031
5	51	0.8790407374147658
5	52	-1.1484776810969668
5	53	-1.1463449351023494
5	54	0.8162720251061709
5	55	-1.1419308606247007
5	56	-1.1381712307632117
5	57	-1.1376087625419664
5	58	-1.1370587291347833
5	59	-1.1446752720826427
5	60	-1.1444152445510520
5	61	-1.1408704867826667
5	62	-1.1373156634381998
5	63	-1.1369699663756632
5	64	-1.1382220842951911
5	65	-1.1380570528575868
5	66	-1.1379435508035609
5	67	-1.1411542945491149
5	68	-1.1445743796077428
5	69	-1.1464264309479768
5	70	-1.1447247974241666
5	71	-1.1428373076505238
5	72	-1.1409151019491313
5	73	-1.1407499546254336
5	74	-1.1405610282723986
5	75	-1.1368717748369244
5	76	-1.1401939996024315
5	77	-1.1382549152720292
5	78	-1.1361137247632178
5	79	-1.1376076816763034
5	80	-1.1370443731881887
5	81	-1.1326065948538691
5	82	-1.1341429578747366
5	83	-1.1356955223081850
5	84	-1.1331120607602061
5	85	-1.1347508355014495
5	86	-1.1345403750527931
5	87	-1.1342535294994667
5	88	-1.1433019907527453
5	89	-1.1434026401707620
5	90	0.8566209238817007
5	91	-1.1454013605432596
5	92	0.8533814200587914
5	93	-1.1429306383550131
5	94	-1.1509673321824019
5	95	-1.1563784873222551
5	96	-1.1592366673773620
5	97	-1.1655860563012002
5	98	-1.1690070550649325
5	99	-1.1667111219138186
6	0	-1.1552389134607899
6	1	1.0188496253168229
6	2	-1.1591433235877184
6	3	-1.1597149434966614
6	4	-1.1601804274496941
6	5	-1.1630259569846877
6	6	-1.1606846793634031
6	7	-1.1581916171892135
6	8	-1.1581674993268287
6	9	1.1657214676141585
6	10	-1.1630042757503098
6	11	-1.1652684803692026
6	12	-1.1650995577071117
6	13	-1.1649595806922328
6	14	-1.1667694908298241
6	15	-1.1625889599538497
6	16	-1.1643723672667468
6	17	-1.1662023429568331
6	18	-1.1642902545293823
6	19	-1.1644683308932824
6	20	-1.1681181753768570
6	21	0.9728386105176783
6	22	-1.1645367765156653
6	23	-1.1662396113369282
6	24	-1.1645337834344081
6	25	-1.1643026684087154
6	26	-1.1641277095199130
6	27	-1.1574512963504153
6	28	-1.1572722674610298
6	29	-1.1541809986507068
6	30	-1.1542303861825538
6	31	-1.1553188675183259
6	32	-1.1565283135640048
6	33	-1.1514095529155590
6	34	-1.1494916643945525
6	35	-1.1491670205480204
6	36	-1.1454092661953679
6	37	-1.1435213314559356
6	38	-1.1432345060111859
6	39	-1.1399259351654421
6	40	-1.1472215411454132
6	41	-1.1469179456472369
6	42	-1.1449889772307051
6	43	-1.1428246621143678
6	44	-1.1408370052400769
6	45	-1.1386797834408384
6	46	-1.1379518631035381
6	47	-1.1420745070702070
6	48	0.8090177194769819
6	49	-1.1517091134066073
6	50	-1.1527617854313918
6	51	-1.1522062561617095
6	52	-1.1515798204875063
6	53	-1.1494971344237603
6	54	-1.1474140464339295
6	55	-1.1467809279758803
6	56	-1.1431269699865427
6	57	-1.1425626154878648
6	58	-1.1403650438296768
6	59	0.8574447050907952
6	60	-1.1458351524440660
6	61	-1.1423743946972329
6	62	-1.1389055018345240
6	63	0.7631635422205600
6	64	-1.1397603169927202
6	65	-1.1395898764099308
6	66	-1.1394693642696521
6	67	-1.1425899611384878
6	68	-1.1443249034502219
6	69	-1.1461333968319665
6	70	-1.1443354287474816
6	71	0.8391300081862325
6	72	-1.1403245004571056
6	73	-1.1400089456409070
6	74	0.7762080856803419
6	75	-1.1376752255259470
6	76	-1.1407736292231807
6	77	-1.1387417072272452
6	78	-1.1365049480806948
6	79	-1.1378058057163738
6	80	-1.1370933318164678
6	81	-1.1325956017919232
6	82	-1.1339187182610084
6	83	-1.1352522461322108
6	84	-1.1325396820758997
6	85	-1.1339421889453063
6	86	-1.1335320933564168
6	87	-1.1330380437091219
6	88	-1.1416656202005613
6	89	-1.1415321852402778
6	90	-1.1457552224105201
6	91	-1.1454623588732806
6	92	-1.1453898926056338
6	93	-1.1426375255375434
6	94	-1.1502569808633176
6	95	-1.1553109679744278
6	96	-1.1578605334206751
6	97	-1.1638112182106903
6	98	-1.1668851673454324
6	99	-1.1643453092339273
7	0	-1.1510273072663002
7	1	-1.1520408888297833
7	2	-1.1556213919573173
7	3	-1.1565211792031445
7	4	-1.1572962785028880
7	5	-1.1603895763438419
7	6	-1.1583688674943000
7	7	-1.1561861410036558
7	8	-1.1564113995926597
7	9	-1.1589943394521587
7	10	-1.1616102985071628
7	11	-1.1640398785158894
7	12	-1.1640781253133896
7	13	-1.1620339681825496
7	14	-1.1640442472509942
7	15	-1.1601630955145965
7	16	-1.1601272453811342
7	17	0.9807986918204344
7	18	-1.1605317252605449
7	19	-1.1609348800665344
7	20	-1.1647416562114858
7	21	-1.1631403489204126
7	22	-1.1616301807194598
7	23	-1.1634949472696443
7	24	-1.1620052824910472
7	25	-1.1619558382925308
7	26	-1.1619547290316419
7	27	-1.1555752424008179
7	28	1.1206932973593178
7	29	-1.1526909497006559
7	30	-1.1528911344374166
7	31	-1.1539516354813584
7	32	-1.1551297066050243
7	33	-1.1516874982320713
7	34	-1.1498067084931123
7	35	-1.1494818171442727
7	36	0.7016799594251200
7	37	-1.1439601260148264
7	38	-1.1436740744284715
7	39	-1.1404392461216009
7	40	-1.1459888328539165
7	41	-1.1456807509855413
7	42	-1.1437803247977687
7	43	-1.1416498206565877
7	44	-1.1396938560383361
7	45	-1.1375710793700859
7	46	-1.1368482048720998
7	47	-1.1424662589334553
7	48	-1.1479511608575741
7	49	-1.1518465413106251
7	50	-1.1528641317112660
7	51	-1.1523100064220366
7	52	0.8780245200625757
7	53	-1.1511978145313941
7	54	-1.1491564493865429
7	55	-1.1485240807336092
7	56	-1.1465212905214550
7	57	-1.1459569630102495
7	58	-1.1438108506265461
7	59	-1.1509446043099556
7	60	-1.1490909653298220
7	61	-1.1457209114957065
7	62	-1.1423448929526667
7	63	0.7646260223417760
7	64	-1.1431491001396965
7	65	-1.1429745431719338
7	66	-1.1413192854747161
7	67	-1.1443551685806466
7	68	-1.1460466227131991
7	69	-1.1478092931714980
7	70	-1.1459543859850967
7	71	-1.1439118670866062
7	72	-1.1418261616967593
7	73	-1.1414010250220412
7	74	-1.1426189648162057
7	75	-1.1405893119471531
7	76	-1.1434992779514648
7	77	-1.1432116201357490
7	78	-1.1409720258873712
7	79	-1.1421544471360219
7	80	-1.1413818333235661
7	81	-1.1369421995214490
7	82	-1.1381366751029713
7	83	-1.1393388880128883
7	84	-1.1366175480359830
7	85	-1.1378791292189643
7	86	-1.1373845475849627
7	87	0.7520235053024126
7	88	-1.1450654047122151
7	89	-1.1448269099514941
7	90	-1.1488066538716253
7	91	-1.1483998484649256
7	92	-1.1482035864039384
7	93	-1.1453962058000886
7	94	-1.1526588229385089
7	95	-1.1574264439006272
7	96	-1.1597521726494984
7	97	-1.1653825713954269
7	98	-1.1682022243640717
7	99	-1.1655437072599724
8	0	-1.1532952637343519
8	1	-1.1544687667411320
8	2	-1.1581252292041531
8	3	-1.1591646141634877
8	4	-1.1600718096829714
8	5	-1.1632209819102592
8	6	-1.1613891136419832
8	7	-1.1593908210427004
8	8	-1.1597235965730617
8	9	-1.1623405369806115
8	10	-1.1649847486706368
8	11	-1.1674425830382562
8	12	-1.1675741139733038
8	13	-1.1656798896353957
8	14	-1.1677152363928660
8	15	-1.1640342169544811
8	16	-1.1640774510802150
8	17	-1.1661406771647549
8	18	-1.1646187407288726
8	19	-1.1632512378912132
8	20	-1.1652734381675400
8	21	-1.1638441149411383
8	22	-1.1624985543650477
8	23	-1.1644405091015024
8	24	-1.1631061139432151
8	25	-1.1631695254875376
8	26	-1.1632758699861308
8	27	-1.1571651071541988
8	28	-1.1572529453799252
8	29	-1.1530075111766274
8	30	-1.1533252933513312
8	31	-1.1543547136992152
8	32	-1.1554988132616508
8	33	-1.1521324239103596
8	34	-1.1502874883704295
8	35	-1.1499626836648902
8	36	-1.1463678992762838
8	37	-1.1445592409110070
8	38	-1.1442733283893851
8	39	-1.1411085227220776
8	40	-1.1465151816252144
8	41	-1.1446370731460269
8	42	-1.1427636877177190
8	43	-1.1390949999667728
8	44	-1.1371639008453287
8	45	-1.1350684705687628
8	46	-1.1359335543192552
8	47	-1.1414246718915946
8	48	-1.1467863840263919
8	49	-1.1505915538080302
8	50	-1.1515794470282554
8	51	-1.1510257406889570
8	52	-1.1488543700732727
8	53	-1.1483661284185422
8	54	-1.1463500611347703
8	55	-1.1441446276079164
8	56	-1.1421578571985205
8	57	-1.1415903808985730
8	58	-1.1410156863645631
8	59	-1.1480123045605979
8	60	-1.1461804187061448
8	61	-1.1428595393171663
8	62	-1.1395336012365638
8	63	-1.1391752657742418
8	64	-1.1403056713841915
8	65	-1.1401261153877604
8	66	-1.1384917776023171
8	67	-1.1414742280394965
8	68	-1.1431382113076400
8	69	-1.1448710239184960
8	70	-1.1428663727316775
8	71	-1.1406697891418995
8	72	-1.1384225258038663
8	73	-1.1377998058127803
8	74	-1.1387893647476945
8	75	-1.1365715850189793
8	76	-1.1392126555984199
8	77	0.7554986934977609
8	78	-1.1362411998456288
8	79	-1.1371546868441389
8	80	-1.1380041060560284
8	81	-1.1353193792841936
8	82	-1.1362838010020182
8	83	-1.1372495715243196
8	84	-1.1343556259148473
8	85	-1.1353611597853233
8	86	-1.1346333105959339
8	87	-1.1338096643040045
8	88	-1.1416681092930232
8	89	-1.1411571761596335
8	90	-1.1470798704788199
8	91	-1.1464387233061475
8	92	-1.1459911078416858
8	93	-1.1429671714704905
8	94	-1.1498134364207582
8	95	-1.1542053766358680
8	96	-1.1561835340903261
8	97	-1.1613934565861805
8	98	-1.1638233742003874
8	99	-1.1608342990556135
9	0	0.6439348936557223
9	1	-1.1510653709148742
9	2	-1.1550148999918926
9	3	-1.1563624530707719
9	4	0.7344368408651439
9	5	-1.1558817252220641
9	6	-1.1520198715503114
9	7	-1.1504824279289532
9	8	-1.1512449248512797
9	9	-1.1542556071705599
9	10	-1.1572679670582073
9	11	-1.1600733313170624
9	12	-1.1605535053988141
9	13	-1.1590057787073440
9	14	-1.1613406693676565
9	15	-1.1579983154483000
9	16	0.8715025281202504
9	17	-1.1606529992583889
9	18	-1.1594146944536468
9	19	-1.1583203364775130
9	20	-1.1605635418398210
9	21	-1.1593884599430477
9	22	-1.1582867747517853
9	23	-1.1604191706924447
9	24	-1.1593128403464279
9	25	-1.1595762506231000
9	26	-1.1598740408717745
9	27	-1.1540479070681575
9	28	-1.1543175427631343
9	29	-1.1503207650692371
9	30	-1.1508052274580614
9	31	-1.1518132948043576
9	32	-1.1529327475595312
9	33	0.6677248336126462
9	34	-1.1478001466959991
9	35	-1.1474744615781669
9	36	-1.1439379024759337
9	37	-1.1421561499323338
9	38	-1.1418699520397966
9	39	-1.1387536952571120
9	40	0.6419259901625370
9	41	-1.1422048314693956
9	42	-1.1418918315989615
9	43	-1.1398304130371084
9	44	-1.1394757875702413
9	45	-1.1374497862050710
9	46	-1.1382796942358893
9	47	-1.1436153933046582
9	48	-1.1488259711668569
9	49	-1.1525208241848164
9	50	-1.1534735554148279
9	51	-1.1529231331380139
9	52	0.8305224830653272
9	53	-1.1503090285922484
9	54	-1.1483319142326944
9	55	-1.1461679814041636
9	56	-1.1442180360189775
9	57	-1.1436506969704110
9	58	-1.1430791725639500
9	59	-1.1483591980901391
9	60	-1.1465589582673250
9	61	-1.1433046994692861
9	62	-1.1400468125573171
9	63	-1.1396866026789905
9	64	0.7016914491194964
9	65	-1.1420996507960355
9	66	-1.1419994055904672
9	67	-1.1463588965882059
9	68	-1.1479744516521972
9	69	-1.1496568631607891
9	70	-1.1476625864708199
9	71	-1.1454793308683291
9	72	-1.1432447422106820
9	73	-1.1425822511504677
9	74	-1.1434803449624584
9	75	-1.1412685867355474
9	76	-1.1437613274959462
9	77	-1.1431916153110948
9	78	-1.1407419912848713
9	79	-1.1415527257905391
9	80	-1.1422966677074446
9	81	-1.1396130645605538
9	82	-1.1404645003803497
9	83	-1.1413147703742350
9	84	-1.1384176764222182
9	85	-1.1392990430604240
9	86	-1.1384989706819140
9	87	-1.1376012489841678
9	88	0.7934931123669594
9	89	-1.1445252199833988
9	90	-1.1501645666514910
9	91	0.8426183102835563
9	92	-1.1488640592281516
9	93	-1.1457928600068994
9	94	-1.1523132183517644
9	95	-1.1564433238647776
9	96	-1.1582172029416524
9	97	-1.1631331998120544
9	98	-1.1653304989659770
9	99	-1.1622355848636310
10	0	-1.1520042310865506
10	1	-1.1536739915707468
10	2	-1.1576864440515946
10	3	-1.1591561480346866
10	4	-1.1579252706119934
10	5	-1.1589736415765692
10	6	-1.1553456958728130
10	7	-1.1539689712062813
10	8	-1.1548201163166392
10	9	-1.1578510410015483
10	10	-1.1608789932396195
10	11	-1.1637005232757920
10	12	-1.1642584596959658
10	13	-1.1628416801123285
10	14	1.1082080670611529
10	15	-1.1620269924653117
10	16	-1.1624275059589555
10	17	-1.1647524690858027
10	18	-1.1636216703699516
10	19	-1.1626300915628123
10	20	-1.1648710221430889
10	21	-1.1637935019708106
10	22	-1.1611111256470943
10	23	-1.1632739324359653
10	24	-1.1622827166426593
10	25	-1.1626176723972230
10	26	-1.1614362431664309
10	27	-1.1558564662214046
10	28	-1.1562180351620512
10	29	-1.1524206097301131
10	30	-1.1529868387917275
10	31	-1.1539635559915340
10	32	-1.1550504534602664
10	33	-1.1518203556962641
10	34	0.6289812576746086
10	35	-1.1497162960986580
10	36	-1.1462640158162911
10	37	0.6712701539294801
10	38	-1.1442401727488531
10	39	-1.1411994932817950
10	40	-1.1463584074474009
10	41	-1.1430675987588943
10	42	-1.1427513538117873
10	43	-1.1407260960555450
10	44	-1.1403706509100764
10	45	-1.1383819073948194
10	46	-1.1391834307004107
10	47	-1.1443889307238042
10	48	0.8119682015752534
10	49	-1.1530757693577658
10	50	-1.1540000354325897
10	51	-1.1534400632486344
10	52	-1.1513495836675356
10	53	-1.1508661617156171
10	54	-1.1489225961063578
10	55	-1.1452897141705907
10	56	-1.1448478913225459
10	57	-1.1427709367524990
10	58	-1.1422024254854166
10	59	-1.1473681949211039
10	60	-1.1455947507219657
10	61	-1.1423967461807065
10	62	-1.1391965814871625
10	63	-1.1388357014932997
10	64	-1.1399036198875168
10	65	-1.1411897420221222
10	66	-1.1410865439585482
10	67	-1.1453627902633647
10	68	-1.1469517100523685
10	69	0.7421973318734607
10	70	-1.1465023694680758
10	71	-1.1442075340312521
10	72	-1.1418556303853169
10	73	-1.1410389646130918
10	74	-1.1417502223021323
10	75	0.6725093956379803
10	76	-1.1416643072687456
10	77	-1.1409129295807479
10	78	-1.1383045776046217
10	79	-1.1388946567164342
10	80	-1.1394105746760588
10	81	-1.1365436033299032
10	82	-1.1371483072393143
10	83	-1.1396614612382814
10	84	-1.1366047870160527
10	85	-1.1372499337662840
10	86	-1.1362342189410450
10	87	-1.1372075963164363
10	88	-1.1443806041429931
10	89	-1.1435803505613606
10	90	-1.1488901872232897
10	91	-1.1479318298371668
10	92	0.7996418458485274
10	93	-1.1438681736242826
10	94	-1.1500026747239094
10	95	-1.1537837064394072
10	96	-1.1552336469626348
10	97	-1.1597578364636558
10	98	-1.1615905268080757
10	99	-1.1581851948569193
11	0	-1.1545554640693660
11	1	-1.1563584936009450
11	2	-1.1604304563265804
11	3	-1.1620161890212635
11	4	-1.1609623142451084
11	5	-1.1621169763302694
11	6	-1.1563544580022540
11	7	-1.1551874348711653
11	8	-1.1561871518148870
11	9	-1.1593080354284728
11	10	-1.1624175130878460
11	11	-1.1653170202887546
11	12	-1.1660000366920202
11	13	-1.1647483642231742
11	14	-1.1671658946671588
11	15	0.8909184436354896
11	16	-1.1647057779908567
11	17	-1.1670828702239651
11	18	-1.1660870579263811
11	19	-1.1652247800006026
11	20	-1.1675054593045000
11	21	-1.1665496599071745
11	22	-1.1624035080879316
11	23	-1.1646326591062766
11	24	-1.1637770713963136
11	25	-1.1642098823659972
11	26	-1.1631585867837564
11	27	0.7073042871190743
11	28	-1.1582633888376332
11	29	-1.1546562310076631
11	30	-1.1553002077988594
11	31	-1.1548126963734675
11	32	-1.1558731829373570
11	33	-1.1527139476851369
11	34	-1.1509680047429935
11	35	-1.1506467944306535
11	36	-1.1458043382556298
11	37	-1.1440957536667486
11	38	-1.1423383881310056
11	39	-1.1393434457510907
11	40	-1.1444098400121492
11	41	-1.1411656866227915
11	42	-1.1408449397847329
11	43	-1.1388447625173754
11	44	-1.1384871592557402
11	45	-1.1365242379914944
11	46	-1.1373066864862911
11	47	-1.1424196019563759
11	48	-1.1474137493365388
11	49	-1.1523924788917850
11	50	-1.1532928687997963
11	51	-1.1527360287424957
11	52	-1.1506775036537165
11	53	-1.1501959196237375
11	54	-1.1482806302767561
11	55	-1.1432456739194512
11	56	-1.1442577539978236
11	57	-1.1422102679564441
11	58	-1.1416448003367656
11	59	0.9142204613452217
11	60	-1.1449532732163770
11	61	-1.1418097317854536
11	62	-1.1386654686631583
11	63	0.8724101368715955
11	64	-1.1393456215800526
11	65	-1.1406020465123190
11	66	-1.1404963928912428
11	67	-1.1461134527170793
11	68	-1.1476725265128074
11	69	-1.1492946223244143
11	70	-1.1471172742172382
11	71	-1.1447468597691666
11	72	-1.1423151292135965
11	73	-1.1413799688046824
11	74	-1.1419372027400287
11	75	-1.1394895668675038
11	76	-1.1415573861081918
11	77	-1.1406649277513670
11	78	-1.1379447524636319
11	79	-1.1383534923228200
11	80	-1.1386820462727245
11	81	-1.1356847357571698
11	82	-1.1360865927968729
11	83	0.8458252886010442
11	84	-1.1370624260666213
11	85	-1.1375201086123365
11	86	-1.1363461236734882
11	87	-1.1371123634945972
11	88	0.8006443671183853
11	89	-1.1429576505786934
11	90	-1.1479515075530020
11	91	-1.1467861877031218
11	92	-1.1480495767907581
11	93	-1.1446597965151406
11	94	-1.1504604383849664
11	95	-1.1539544574496219
11	96	-1.1551563686821640
11	97	-1.1619159163140684
11	98	0.8716319901525712
11	99	-1.1627626700506566
12	0	-1.1543360741341930
12	1	-1.1563652819751085
12	2	-1.1605994997757711
12	3	-1.1623814135566919
12	4	-1.1615646945384652
12	5	-1.1628963315746721
12	6	-1.1574470603180282
12	7	-1.1564822244872701
12	8	-1.1576252467046391
12	9	-1.1608330688669628
12	10	-1.1640213565602420
12	11	-1.1669962170848973
12	12	-1.1677996511006179
12	13	-1.1667066942829205
12	14	-1.1691896098773369
12	15	0.8720566372226641
12	16	-1.1670208020652333
12	17	-1.1694478360194458
12	18	-1.1685811587219153
12	19	-1.1678425031910769
12	20	-1.1701616706965936
12	21	-1.1693226076737337
12	22	-1.1653715803894689
12	23	-1.1676281617876578
12	24	1.0125165154437041
12	25	-1.1673752573890881
12	26	-1.1664253258475274
12	27	0.7347843300604948
12	28	-1.1618028895400832
12	29	-1.1583641471145201
12	30	-1.1590574446643616
12	31	-1.1585781887697564
12	32	-1.1596070912338601
12	33	-1.1565326002468574
12	34	-1.1548300544758630
12	35	-1.1545125881563585
12	36	-1.1497965282534877
12	37	-1.1481319947251183
12	38	-1.1464178351129395
12	39	-1.1449496827810859
12	40	-1.1498494430700335
12	41	-1.1466938873903587
12	42	-1.1463723098360301
12	43	-1.1444197558160700
12	44	-1.1440636313920376
12	45	-1.1435978818424646
12	46	-1.1443407199558668
12	47	-1.1492725340620058
12	48	-1.1526780960348759
12	49	-1.1574962663334789
12	50	-1.1569632147857327
12	51	-1.1564127203311017
12	52	-1.1543989830343320
12	53	-1.1539219798909865
12	54	-1.1534549293797047
12	55	-1.1485541750694737
12	56	-1.1495239849728436
12	57	0.7143292736517579
12	58	-1.1469644291309848
12	59	-1.1518573478051091
12	60	-1.1501525452953767
12	61	-1.1470939529197322
12	62	-1.1440369705670450
12	63	-1.1436773745628090
12	64	-1.1446785148903214
12	65	-1.1458914110021017
12	66	-1.1457832143512579
12	67	-1.1512346725556926
12	68	-1.1527535632013290
12	69	-1.1543339606947671
12	70	-1.1521732388070542
12	71	-1.1498222802251783
12	72	-1.1474097705574697
12	73	-1.1464477913238735
12	74	-1.1469328506815217
12	75	-1.1444992814700348
12	76	-1.1464451073873929
12	77	-1.1455170256856690
12	78	-1.1428102719740600
12	79	-1.1431382369516647
12	80	-1.1433838471086044
12	81	-1.1403983448348960
12	82	-1.1407106718131177
12	83	-1.1446471934911950
12	84	-1.1414953808580193
12	85	0.9096974284658549
12	86	-1.1406239969656073
12	87	-1.1412777541873882
12	88	-1.1478282561543725
12	89	-1.1467666953571640
12	90	-1.1515183134956699
12	91	-1.1502723716245160
12	92	-1.1513872956198614
12	93	-1.1479622426318647
12	94	-1.1534811620248988
12	95	-1.1567497499505748
12	96	-1.1577777353725653
12	97	-1.1642225594155002
12	98	-1.1656458767210482
12	99	-1.1647193923409571
13	0	-1.1625368013558868
13	1	-1.1644920215931001
13	2	-1.1660387546947630
13	3	-1.1678416021631952
13	4	-1.1671181861732556
13	5	-1.1684714448034792
13	6	-1.1632448477349784
13	7	-1.1623594325457198
13	8	-1.1635123658740918
13	9	0.7416384630874033
13	10	-1.1697988370309529
13	11	-1.1727236140471342
13	12	-1.1735413229125109
13	13	-1.1725187676665394
13	14	-1.1749596692018804
13	15	-1.1723064927283746
13	16	-1.1729238228531120
13	17	-1.1753065996651642
13	18	-1.1744972753587049
13	19	-1.1738125629314191
13	20	-1.1760865860384162
13	21	-1.1753002357689464
13	22	-1.1714976315873777
13	23	-1.1737069818149022
13	24	1.1490522562235537
13	25	-1.1735043425033675
13	26	-1.1726026910951828
13	27	0.9243443850781644
13	28	-1.1681626226707851
13	29	-1.1648545865032873
13	30	-1.1655440385654536
13	31	-1.1650729611227781
13	32	-1.1660652502328688
13	33	-1.1630860540151782
13	34	-1.1614331868836134
13	35	-1.1611200251686606
13	36	-1.1565460999766952
13	37	-1.1549311551472969
13	38	-1.1532654991794038
13	39	-1.1518403304289881
13	40	-1.1565679019744339
13	41	-1.1535033746097598
13	42	-1.1531809508766693
13	43	-1.1498864127133623
13	44	-1.1495311800611665
13	45	-1.1490686412014040
13	46	-1.1497773285324442
13	47	-1.1545528394793483
13	48	-1.1578470070686260
13	49	-1.1625129070797422
13	50	-1.1619854968497139
13	51	-1.1614411088115919
13	52	-1.1594733397185568
13	53	-1.1590005676420381
13	54	-1.1571576382585020
13	55	-1.1523721485735277
13	56	-1.1519636811560892
13	57	0.6623073466526008
13	58	-1.1494440354745079
13	59	-1.1542088990679411
13	60	-1.1525353523226747
13	61	-1.1495410760776410
13	62	-1.1465501220125955
13	63	-1.1475782891914483
13	64	0.7727165457917966
13	65	-1.1483603762037791
13	66	-1.1482484464005531
13	67	-1.1535712791415833
13	68	-1.1550585121391490
13	69	-1.1566056700738001
13	70	-1.1544047787890328
13	71	-1.1520136918585353
13	72	-1.1495583622319636
13	73	-1.1485154882670743
13	74	-1.1488836348024392
13	75	-1.1463950667191796
13	76	-1.1481818907492389
13	77	-1.1471565990918551
13	78	-1.1443859092207973
13	79	-1.1445776406494657
13	80	-1.1446829496810671
13	81	-1.1416216436860471
13	82	-1.1417816146656068
13	83	-1.1454859901073005
13	84	-1.1422419160998465
13	85	-1.1424274639712062
13	86	1.0372996963636669
13	87	-1.1415176131495661
13	88	0.8781218529700486
13	89	-1.1465215218462443
13	90	-1.1509815163199544
13	91	-1.1495441075791581
13	92	-1.1504147222380703
13	93	-1.1468094334270271
13	94	-1.1519843740872600
13	95	0.8324948566478940
13	96	-1.1556774473638609
13	97	-1.1617359029432885
13	98	-1.1628320303109130
13	99	-1.1615909975383756
14	0	-1.1597988656482323
14	1	-1.1620624656689318
14	2	-1.1639019774818520
14	3	-1.1659712788614367
14	4	-1.1631712990683660
14	5	-1.1648371731922920
14	6	-1.1599790685816587
14	7	-1.1593954400193871
14	8	-1.1608084248448198
14	9	-1.1641789025148532
14	10	-1.1675141701254339
14	11	-1.1686949094691927
14	12	-1.1697731761929862
14	13	-1.1690173676011293
14	14	-1.1716732795278288
14	15	-1.1692868594999264
14	16	-1.1701194762491050
14	17	-1.1726834530331363
14	18	-1.1720893750716221
14	19	-1.1699890765133218
14	20	-1.1724583644065414
14	21	-1.1718931780610151
14	22	-1.1683418233745140
14	23	-1.1707196546802145
14	24	-1.1702144297559418
14	25	-1.1708894658691218
14	26	-1.1701753834807795
14	27	-1.1654704418852333
14	28	-1.1661350375075954
14	29	-1.1630379669330921
14	30	-1.1638720238987574
14	31	-1.1634071813829781
14	32	-1.1643831652998538
14	33	-1.1614513477757940
14	34	-1.1611791935885907
14	35	-1.1608683521099625
14	36	-1.1563754923213339
14	37	-1.1547881891885357
14	38	-1.1545235178671909
14	39	-1.1531245633177907
14	40	-1.1577450197865875
14	41	-1.1547374188851027
14	42	-1.1544132989492071
14	43	-1.1498060884979278
14	44	-1.1494508431240082
14	45	-1.1489903183041823
14	46	-1.1496805795131719
14	47	0.6906121246362862
14	48	-1.1562432018857272
14	49	-1.1621749937783894
14	50	-1.1616529969489384
14	51	-1.1611131192154731
14	52	-1.1591751753599624
14	53	-1.1587059603803760
14	54	-1.1568900328142648
14	55	-1.1521838030258684
14	56	-1.1531347331718094
14	57	-1.1512027655362478
14	58	-1.1506511896617078
14	59	-1.1553069166534216
14	60	-1.1536604893665459
14	61	-1.1507217436158115
14	62	-1.1477877773695049
14	63	-1.1487873262151536
14	64	-1.1483935373814711
14	65	-1.1508961528157127
14	66	-1.1507808016026073
14	67	0.7039116041503934
14	68	-1.1574367485059662
14	69	-1.1589519914421396
14	70	-1.1567124552929864
14	71	-1.1542830311188708
14	72	0.9790274547586901
14	73	-1.1521038821415064
14	74	-1.1523841326143900
14	75	-1.1498767966312866
14	76	-1.1515327509966180
14	77	-1.1504458962664725
14	78	-1.1476521045497985
14	79	-1.1477428873403350
14	80	-1.1493927669214989
14	81	-1.1463452760286321
14	82	-1.1464265694835138
14	83	-1.1499539183940737
14	84	-1.1467185808322735
14	85	-1.1468153339817977
14	86	-1.1453961010950271
14	87	-1.1457595574988959
14	88	-1.1517410147889822
14	89	-1.1504430497973868
14	90	-1.1546837274895145
14	91	-1.1531761261343567
14	92	0.8108948629145079
14	93	-1.1502808492965335
14	94	-1.1551996470455066
14	95	-1.1579510884529625
14	96	-1.1585311839266847
14	97	-1.1643019556175458
14	98	-1.1652175982986950
14	99	-1.1638420471875299
15	0	-1.1599065784306470
15	1	-1.1623747217943801
15	2	0.6324999542709818
15	3	-1.1666554941191651
15	4	-1.1641156129443753
15	5	-1.1659394042943780
15	6	-1.1613603107156096
15	7	-1.1609568891178581
15	8	-1.1624975146232792
15	9	-1.1659455236336846
15	10	-1.1693506816897077
15	11	-1.1706409206583377
15	12	-1.1718251965631763
15	13	-1.1693952892956447
15	14	-1.1721595918754215
15	15	0.6976743746586185
15	16	0.7324923057891420
15	17	-1.1735857528535398
15	18	0.8459898824382093
15	19	-1.1712097889900626
15	20	-1.1737510455638820
15	21	-1.1733161735520663
15	22	-1.1699542716224116
15	23	-1.1723902465997782
15	24	-1.1720016234144213
15	25	-1.1727608801223404
15	26	0.8823117173848499
15	27	-1.1676537411588557
15	28	-1.1683935208472573
15	29	-1.1641145017066632
15	30	-1.1637191743302215
15	31	-1.1632628198392756
15	32	-1.1655420861449666
15	33	-1.1613448260495298
15	34	-1.1610763090227398
15	35	-1.1607700881118084
15	36	-1.1550178470440771
15	37	-1.1534556930660251
15	38	0.8419539442974954
15	39	-1.1531691387049197
15	40	-1.1577021458304582
15	41	-1.1547443111005893
15	42	-1.1544204536102778
15	43	-1.1498914382809180
15	44	-1.1495384609339416
15	45	-1.1490821351578535
15	46	-1.1484064329789374
15	47	-1.1530147047004808
15	48	-1.1548636179804459
15	49	-1.1607011686855331
15	50	-1.1601856894909450
15	51	-1.1596511697555663
15	52	-1.1577399421421124
15	53	-1.1572753881285371
15	54	-1.1554837512325227
15	55	-1.1508452828458766
15	56	-1.1517755151791589
15	57	-1.1498686611376008
15	58	-1.1493219522227893
15	59	-1.1539100272825749
15	60	-1.1509506484741858
15	61	-1.1480466092752435
15	62	-1.1451482063601808
15	63	-1.1461317100208550
15	64	-1.1457406300224133
15	65	-1.1482081870029064
15	66	-1.1480920085079069
15	67	0.8320962287607596
15	68	-1.1533454143435471
15	69	-1.1535210821706527
15	70	-1.1510786200183691
15	71	-1.1484386285577002
15	72	-1.1471226483620320
15	73	-1.1457892102737517
15	74	-1.1472676723716859
15	75	-1.1445405318214583
15	76	1.0686964192313708
15	77	-1.1446010933797988
15	78	-1.1415570585030110
15	79	-1.1413692882845536
15	80	-1.1427213112935848
15	81	-1.1393853296208052
15	82	1.2215663072601808
15	83	1.1582758716722814
15	84	-1.1387733363223642
15	85	1.2256886880865254
15	86	-1.1367225704042574
15	87	-1.1366935022753271
15	88	-1.1422675241151594
15	89	-1.1405377127393399
15	90	-1.1463741755663339
15	91	-1.1465372524423678
15	92	-1.1468864185423557
15	93	-1.1428611149340095
15	94	-1.1495818944139242
15	95	0.7077036248212134
15	96	-1.1521086290028053
15	97	-1.1598155708236333
15	98	-1.1603473793014623
15	99	-1.1585827361217618
16	0	-1.1679672521826505
16	1	-1.1703510644206621
16	2	-1.1723132375856542
16	3	-1.1744848004752155
16	4	-1.1720272295604379
16	5	-1.1737862817903171
16	6	-1.1693539696563253
16	7	-1.1689552133633199
16	8	-1.1704339287037595
16	9	-1.1737594563106770
16	10	-1.1770463135650007
16	11	-1.1782878768141771
16	12	-1.1794278032139405
16	13	-1.1753035593399688
16	14	-1.1780211300910748
16	15	-1.1759336507948701
16	16	-1.1768972063135699
16	17	1.0303941491863091
16	18	1.0105548144997611
16	19	-1.1772557549443501
16	20	-1.1797485908232923
16	21	-1.1793530164929962
16	22	-1.1761160320758963
16	23	-1.1785034614638370
16	24	-1.1781509438232673
16	25	-1.1789071306227192
16	26	-1.1769855389226274
16	27	-1.1726482640101110
16	28	-1.1734085893549233
16	29	-1.1692910453990701
16	30	-1.1689469121019322
16	31	-1.1684989352980482
16	32	-1.1707139363273769
16	33	-1.1666327396245961
16	34	-1.1663696205381473
16	35	-1.1647707029517564
16	36	-1.1591605526556972
16	37	-1.1576375885451125
16	38	-1.1573804338202360
16	39	-1.1573537494565944
16	40	-1.1617636337047244
16	41	-1.1588751429898367
16	42	-1.1585530357345566
16	43	-1.1541313790001466
16	44	-1.1537828985038550
16	45	-1.1533331124769772
16	46	-1.1526686810485332
16	47	-1.1571541237263014
16	48	-1.1589495667957668
16	49	-1.1646332557228434
16	50	-1.1641262717826897
16	51	-1.1623078485158582
16	52	-1.1604346858718495
16	53	-1.1586772472295612
16	54	0.7508196403760745
16	55	-1.1523668942189584
16	56	-1.1532731313805382
16	57	-1.1513997910731071
16	58	-1.1508602854989367
16	59	-1.1553494436051497
16	60	-1.1524461529345351
16	61	1.0032572583474626
16	62	-1.1467574665928113
16	63	-1.1477180018693376
16	64	-1.1473325540641737
16	65	-1.1497487109975451
16	66	-1.1496340414659689
16	67	-1.1533682527557614
16	68	-1.1534809567743158
16	69	-1.1536601293584583
16	70	-1.1511312583019611
16	71	-1.1484025933578406
16	72	-1.1469693576392033
16	73	-1.1455122607292947
16	74	-1.1482467751901995
16	75	-1.1454410872593059
16	76	-1.1466756447876001
16	77	-1.1452239493436258
16	78	-1.1420892638819826
16	79	-1.1417520840981930
16	80	-1.1429207151518739
16	81	-1.1394775988073367
16	82	-1.1390751960385339
16	83	-1.1420317926605608
16	84	-1.1383355531177013
16	85	-1.1378839483540426
16	86	-1.1359161542147562
16	87	-1.1375690806395555
16	88	-1.1428599010406677
16	89	-1.1409747708184865
16	90	-1.1465100262181840
16	91	-1.1464651859591977
16	92	-1.1465926679806961
16	93	-1.1424044851447901
16	94	-1.1487740038769514
16	95	-1.1508384192016476
16	96	-1.1530703757277214
16	97	-1.1604223478517741
16	98	-1.1607210535130561
16	99	-1.1587509725884850
17	0	-1.1733084161651386
17	1	-1.1757031151346353
17	2	-1.1776804926448183
17	3	-1.1798604463624249
17	4	-1.1775348771092118
17	5	0.7922407092968161
17	6	-1.1750481743424248
17	7	-1.1747083632195379
17	8	-1.1761882439042373
17	9	0.7774315377143390
17	10	-1.1826965238584837
17	11	-1.1839418244275590
17	12	-1.1850871020032929
17	13	-1.1811151460418789
17	14	-1.1837889066270326
17	15	-1.1817962836960514
17	16	-1.1827625361244469
17	17	-1.1853221764045438
17	18	-1.1849581432762304
17	19	-1.1831999484785602
17	20	-1.1856467631919567
17	21	-1.1852883566373482
17	22	-1.1821697021667525
17	23	-1.1831132591543649
17	24	-1.1828194956579141
17	25	-1.1835999326083504
17	26	-1.1817723063371235
17	27	-1.1775946110479678
17	28	-1.1783744503653020
17	29	-1.1744105091190014
17	30	-1.1741150227709958
17	31	-1.1736748916512025
17	32	-1.1770845633954807
17	33	-1.1731229879443321
17	34	-1.1728655207928691
17	35	-1.1700437363153522
17	36	-1.1645819990678705
17	37	-1.1630999644305455
17	38	-1.1628469510278490
17	39	-1.1628191706595155
17	40	-1.1670995136337194
17	41	-1.1642839857354637
17	42	-1.1639641152505991
17	43	-1.1596550342748020
17	44	-1.1593114343999340
17	45	-1.1588685518629080
17	46	-1.1569223042383607
17	47	-1.1612907193166180
17	48	-1.1630353512632623
17	49	-1.1685723466877123
17	50	-1.1680737914084183
17	51	-1.1662956830228450
17	52	-1.1644627937236267
17	53	-1.1627448414683474
17	54	-1.1610224897001429
17	55	0.9049997211293181
17	56	-1.1574535516613838
17	57	-1.1556193746491759
17	58	-1.1550873190599487
17	59	0.7979537462542793
17	60	-1.1566208848057993
17	61	-1.1538398709428788
17	62	-1.1510670547362287
17	63	-1.1519987509375849
17	64	-1.1516183491187768
17	65	-1.1539717409521681
17	66	-1.1538575919201504
17	67	0.8796021379363722
17	68	-1.1576177340279037
17	69	-1.1577983123732261
17	70	-1.1552684799098905
17	71	-1.1525405970659879
17	72	-1.1510736217849151
17	73	-1.1495799666808182
17	74	-1.1521740661577686
17	75	-1.1493593022815489
17	76	-1.1504823209149375
17	77	-1.1489828082474616
17	78	-1.1458361040888370
17	79	1.2471111187804782
17	80	1.2260343461708691
17	81	-1.1430016516775277
17	82	-1.1425059636683152
17	83	-1.1452881054944215
17	84	-1.1432971606146003
17	85	-1.1427776682943735
17	86	-1.1407820411671001
17	87	-1.1423093328720491
17	88	-1.1473763947954470
17	89	-1.1454489443603961
17	90	-1.1507470584299930
17	91	-1.1506024821010936
17	92	-1.1506221535296717
17	93	-1.1464231402715621
17	94	-1.1525186514441299
17	95	-1.1544082950519547
17	96	-1.1587253099282777
17	97	-1.1658103031060127
17	98	-1.1660250677891739
17	99	-1.1640295951212727
18	0	-1.1760449490659264
18	1	-1.1785395052479852
18	2	-1.1806140619324312
18	3	-1.1828788894914022
18	4	-1.1807328115487139
18	5	-1.1825768567458617
18	6	-1.1785309524145244
18	7	-1.1783008438217928
18	8	-1.1798402047286656
18	9	-1.1831259792437232
18	10	-1.1863695453084901
18	11	-1.1876667936230767
18	12	-1.1888631507935516
18	13	-1.1850625860045347
18	14	-1.1877417980021572
18	15	-1.1842543699284349
18	16	-1.1852994423634209
18	17	-1.1878993212505031
18	18	-1.1876357100822286
18	19	-1.1860064231116996
18	20	-1.1870358008045936
18	21	-1.1867947128319101
18	22	-1.1838445387904548
18	23	-1.1848712756810189
18	24	-1.1846829027099699
18	25	-1.1842190662744974
18	26	-1.1825393730081777
18	27	-1.1785513081413317
18	28	-1.1794243127583219
18	29	-1.1756425112671454
18	30	-1.1754551520702552
18	31	-1.1750223709545038
18	32	-1.1783674236608339
18	33	-1.1744848910845211
18	34	-1.1742318965909477
18	35	-1.1714644891408972
18	36	-1.1648482768060355
18	37	0.8454267030031631
18	38	-1.1631458101215644
18	39	-1.1643856727325270
18	40	-1.1685794228236430
18	41	-1.1658163321767383
18	42	-1.1654994153192513
18	43	-1.1600034012175742
18	44	-1.1596648650066206
18	45	0.9574008583907825
18	46	-1.1573162891635869
18	47	-1.1616098647762338
18	48	-1.1633242084866622
18	49	-1.1687659161455859
18	50	-1.1682766195777128
18	51	0.6756458441192388
18	52	-1.1634730072180131
18	53	-1.1617813215402488
18	54	-1.1600844052070705
18	55	-1.1557018770328076
18	56	-1.1565636976117830
18	57	1.0729177381240567
18	58	-1.1542298882024427
18	59	-1.1597923641814836
18	60	-1.1570021276597837
18	61	-1.1542673365824865
18	62	-1.1515412880848195
18	63	-1.1524554127486131
18	64	-1.1508052105799171
18	65	-1.1531240248348016
18	66	1.1069461827470153
18	67	-1.1566102013798789
18	68	-1.1567307849972166
18	69	-1.1569151611519879
18	70	-1.1542770416415868
18	71	-1.1514375712364289
18	72	-1.1498345556589900
18	73	-1.1481976826985358
18	74	-1.1505890165631905
18	75	-1.1476357061315601
18	76	-1.1500000992247272
18	77	-1.1483623867009716
18	78	-1.1450940058261307
18	79	-1.1445045531034224
18	80	-1.1453528310267407
18	81	-1.1433542003919863
18	82	-1.1427010929177999
18	83	-1.1452660656931466
18	84	-1.1431273970129505
18	85	-1.1424276641447293
18	86	-1.1420512766376720
18	87	-1.1433871214249598
18	88	-1.1481917267019461
18	89	-1.1461198597611435
18	90	-1.1511376470811574
18	91	-1.1507988898641144
18	92	-1.1506113124046136
18	93	-1.1462589777718601
18	94	-1.1520253890102867
18	95	-1.1536440898544087
18	96	1.0468721902981917
18	97	-1.1666316269265142
18	98	-1.1666282852952128
18	99	-1.1644398857107263
19	0	-1.1812324086197534
19	1	-1.1837364590386481
19	2	-1.1858240573820225
19	3	-1.1880957268228038
19	4	-1.1860691089472497
19	5	-1.1879202960099884
19	6	-1.1840356930156184
19	7	-1.1838590739017540
19	8	-1.1853995045786638
19	9	-1.1886379220766987
19	10	-1.1918339978592751
19	11	-1.1931343622229356
19	12	-1.1943353362771592
19	13	-1.1906727316932046
19	14	-1.1933116809534414
19	15	1.0691781946804866
19	16	-1.1909994636412815
19	17	-1.1935575614457883
19	18	-1.1933304817293113
19	19	1.1549134387800633
19	20	-1.1913840678666354
19	21	-1.1912026559469253
19	22	-1.1883781349632170
19	23	-1.1894279051278771
19	24	1.0650182792025513
19	25	-1.1888845282011591
19	26	-1.1872904808607865
19	27	-1.1834484192987831
19	28	1.0787665343502619
19	29	-1.1806972441513512
19	30	-1.1805539549979698
19	31	0.6963169292400384
19	32	-1.1833902146286419
19	33	-1.1796112894368429
19	34	-1.1793656774528549
19	35	-1.1778882850076648
19	36	-1.1714587807794670
19	37	-1.1700487471779242
19	38	-1.1698078299786632
19	39	-1.1710136901321428
19	40	-1.1750805361727619
19	41	-1.1723935116763959
19	42	0.6955222045891598
19	43	-1.1667378014319429
19	44	-1.1664071884012654
19	45	-1.1659809484190296
19	46	-1.1641182055109009
19	47	-1.1682833819822740
19	48	-1.1699425783106239
19	49	0.7056391552742036
19	50	-1.1747446364712535
19	51	-1.1730431698881343
19	52	0.6672717457360008
19	53	-1.1684221810908584
19	54	-1.1667681597618804
19	55	-1.1625026525050868
19	56	-1.1620998909754465
19	57	-1.1603323993406849
19	58	-1.1598159311291094
19	59	-1.1652249912776729
19	60	-1.1625035120998923
19	61	-1.1598373603964571
19	62	-1.1571811382482844
19	63	-1.1580672696063152
19	64	-1.1564567493353537
19	65	-1.1587128839492933
19	66	-1.1586030284590805
19	67	-1.1621095560138071
19	68	-1.1622326226203157
19	69	-1.1624183190183803
19	70	-1.1598095536778668
19	71	-1.1570026863763840
19	72	-1.1553982052383882
19	73	-1.1537585178867888
19	74	-1.1560404774909863
19	75	-1.1531159833560116
19	76	1.1980648269147522
19	77	-1.1537197556808616
19	78	-1.1504810216554677
19	79	-1.1498483938033364
19	80	-1.1521404155660147
19	81	-1.1501683989644296
19	82	-1.1494998209921852
19	83	-1.1519563790203280
19	84	-1.1498432950854569
19	85	-1.1491236692721460
19	86	-1.1487224229868702
19	87	-1.1499821129949115
19	88	-1.1546088708191400
19	89	-1.1525537467404623
19	90	-1.1573830338003017
19	91	-1.1570050304288901
19	92	-1.1567734842036064
19	93	-1.1524857768574979
19	94	-1.1580352377531182
19	95	-1.1595468994069462
19	96	-1.1633737538285382
19	97	-1.1720620733921345
19	98	-1.1719850839861332
19	99	0.9038121521036497
20	0	-1.1864056919398940
20	1	-1.1889184414818765
20	2	-1.1910181625033156
20	3	-1.1932960596347857
20	4	-1.1913831223480391
20	5	-1.1932408921625755
20	6	-1.1895099150733537
20	7	-1.1893841815419253
20	8	-1.1909255553787046
20	9	-1.1941187372861555
20	10	-1.1972694656550971
20	11	-1.1985727257553875
20	12	-1.1997780312206414
20	13	-1.1962472097010168
20	14	-1.1988480827138874
20	15	-1.1956131948620576
20	16	-1.1966604510845698
20	17	-1.1991790351495173
20	18	-1.1989870543716283
20	19	-1.1960917818140373
20	20	-1.1971465930221312
20	21	-1.1969958527693474
20	22	-1.1942730561753543
20	23	-1.1953167883104119
20	24	-1.1952096503106902
20	25	-1.1948308610745826
20	26	-1.1932995341615362
20	27	-1.1895842019008001
20	28	1.1390061389221151
20	29	-1.1869472966107055
20	30	-1.1868259579769678
20	31	-1.1864113471724407
20	32	-1.1884050279028511
20	33	-1.1847243949269890
20	34	-1.1844852651763276
20	35	-1.1830453815100368
20	36	-1.1767790583266737
20	37	-1.1754078133466908
20	38	-1.1751729557713977
20	39	-1.1763490192589494
20	40	-1.1803056972045103
20	41	-1.1776852211998590
20	42	-1.1773787217575753
20	43	-1.1721667472180908
20	44	-1.1730536653807431
20	45	-1.1726363871203354
20	46	-1.1708205760853658
20	47	-1.1748635788849160
20	48	-1.1764701612136208
20	49	0.7665069244803085
20	50	-1.1811285055102072
20	51	-1.1794706770617271
20	52	-1.1765724300688472
20	53	-1.1749679282276211
20	54	-1.1733536141502519
20	55	-1.1691982699660870
20	56	-1.1688004877548543
20	57	-1.1670752747210356
20	58	-1.1665668671802234
20	59	-1.1718162915251173
20	60	-1.1691658335830311
20	61	-1.1665705391705912
20	62	-1.1639864448260642
20	63	-1.1648431307730025
20	64	-1.1632732347393686
20	65	-1.1654639924947119
20	66	-1.1653557652027604
20	67	-1.1687663796952914
20	68	-1.1688912416282733
20	69	-1.1690776642850262
20	70	-1.1665226611486095
20	71	-1.1637738835507083
20	72	-1.1621930990861620
20	73	-1.1605769033103219
20	74	-1.1627713796557773
20	75	1.1808650995345549
20	76	-1.1620658608104533
20	77	-1.1604397282385261
20	78	-1.1572642975698222
20	79	-1.1566192782183990
20	80	-1.1588153820407512
20	81	-1.1568681481986494
20	82	-1.1561843726331538
20	83	-1.1585374277377589
20	84	-1.1564480673927797
20	85	-1.1557089554433064
20	86	-1.1552836867074365
20	87	-1.1564706110265375
20	88	-1.1609278964526710
20	89	-1.1588882057840488
20	90	-1.1635380809470821
20	91	-1.1631225786011470
20	92	-1.1628489775563797
20	93	-1.1606275028651936
20	94	-1.1660045352331185
20	95	-1.1674652263532699
20	96	-1.1711732525926271
20	97	-1.1796051094280195
20	98	-1.1795250867827627
20	99	-1.1773813104218052
21	0	-1.1891895422604555
21	1	-1.1917940193307357
21	2	-1.1939828278644122
21	3	-1.1963387624364406
21	4	-1.1945861885384321
21	5	-1.1965141975867029
21	6	-1.1929685955399127
21	7	-1.1929420906020400
21	8	-1.1945388077365939
21	9	-1.1977461357160648
21	10	-1.2009075917421426
21	11	-1.2022590821934713
21	12	-1.2035117097695791
21	13	-1.2001329778600753
21	14	-1.2012029787776806
21	15	-1.1981345731945108
21	16	-1.1992554594736005
21	17	-1.2003694581497022
21	18	-1.2002989041697947
21	19	-1.1975705331001103
21	20	-1.1987146672612379
21	21	-1.1986716909788604
21	22	1.1579543433711514
21	23	-1.1972224101844660
21	24	-1.1972121449413946
21	25	-1.1969296195912980
21	26	-1.1955148557187563
21	27	-1.1919586865759777
21	28	-1.1929043009429070
21	29	-1.1895372290957131
21	30	-1.1894953355616733
21	31	-1.1890894394501021
21	32	-1.1910442684701423
21	33	-1.1874426537178622
21	34	-1.1872095234069806
21	35	0.6703854196084010
21	36	-1.1796641513922790
21	37	-1.1783248227187733
21	38	-1.1780961714442264
21	39	-1.1804299317781048
21	40	-1.1842923034906074
21	41	-1.1817306731232264
21	42	-1.1814293639387512
21	43	-1.1763336100618016
21	44	-1.1771997882402141
21	45	-1.1767911406295979
21	46	-1.1750149411048105
21	47	-1.1789628976213966
21	48	-1.1805297800243564
21	49	-1.1855371695447803
21	50	-1.1839148654666036
21	51	-1.1822899106436184
21	52	-1.1794484836995911
21	53	-1.1778755457837198
21	54	-1.1774678933561493
21	55	-1.1734015595680081
21	56	-1.1730081718376537
21	57	-1.1713177466079847
21	58	-1.1708169368341774
21	59	-1.1759400206698116
21	60	-1.1721684617314241
21	61	-1.1696249944557839
21	62	-1.1670934987764301
21	63	-1.1679301095579238
21	64	-1.1663908659598139
21	65	-1.1685356320826810
21	66	1.0049407804736719
21	67	-1.1717739703241790
21	68	-1.1719020409094576
21	69	-1.1720906080079749
21	70	-1.1695111901172190
21	71	-1.1667384685849655
21	72	-1.1651064037320662
21	73	-1.1634355318323584
21	74	-1.1654957024106212
21	75	-1.1639199611426256
21	76	-1.1659577774853163
21	77	-1.1642925930744181
21	78	-1.1625148772757792
21	79	-1.1618295327721357
21	80	-1.1639126902927202
21	81	-1.1619540777898936
21	82	-1.1612236048612876
21	83	-1.1634537020517679
21	84	1.2382714731004107
21	85	-1.1605528567602519
21	86	-1.1600661431916079
21	87	-1.1611488927182181
21	88	-1.1654196276993576
21	89	-1.1633451435992459
21	90	-1.1677968544586963
21	91	-1.1672984265391546
21	92	-1.1669349584020166
21	93	-1.1646611231806090
21	94	-1.1698076492460896
21	95	-1.1711205923670231
21	96	-1.1746274344284446
21	97	-1.1827562091213253
21	98	-1.1825421693846820
21	99	-1.1803000173531650
22	0	-1.1965111581434609
22	1	-1.1990399082004852
22	2	-1.2011621481351404
22	3	-1.2034514681445663
22	4	-1.2017502162700433
22	5	-1.2036202540857679
22	6	-1.2001756196916704
22	7	-1.2001450535762850
22	8	-1.2016887220533574
22	9	-1.2047982254967764
22	10	-1.2078650188153865
22	11	-1.2091741511910814
22	12	-1.2103880190939631
22	13	-1.2071025933854078
22	14	-1.2081372458102977
22	15	-1.2051563448754901
22	16	0.9486042141889449
22	17	-1.2059111929024793
22	18	-1.2058707213220643
22	19	-1.2032410620111142
22	20	-1.2043797920478336
22	21	-1.2043630648297337
22	22	-1.2018844736399741
22	23	-1.2029978475107610
22	24	-1.2030114687402869
22	25	-1.2027549922078180
22	26	0.8740274008770214
22	27	-1.1979552648878034
22	28	1.1719516715058538
22	29	-1.1956358652144696
22	30	-1.1956127179320462
22	31	-1.1952158546790068
22	32	-1.1971195661158904
22	33	-1.1936165981620872
22	34	-1.1922538224087089
22	35	-1.1908799545655602
22	36	-1.1848939774336382
22	37	-1.1835905387122276
22	38	-1.1833677787267072
22	39	-1.1856456146582182
22	40	-1.1894076490038068
22	41	-1.1869073513183384
22	42	-1.1866110082941628
22	43	-1.1816367733235760
22	44	-1.1824805362960444
22	45	-1.1820802166888285
22	46	-1.1803445368611316
22	47	-1.1841914458140561
22	48	-1.1857154856228964
22	49	-1.1905956400884352
22	50	-1.1878713591102357
22	51	-1.1862806950675004
22	52	-1.1834989452373521
22	53	-1.1819589561071804
22	54	-1.1815566895495120
22	55	-1.1775755188587289
22	56	-1.1760297727042457
22	57	-1.1743702360646164
22	58	-1.1738768179140804
22	59	-1.1777395502861814
22	60	-1.1740339903969772
22	61	-1.1715356190415167
22	62	-1.1690498243414158
22	63	-1.1698698801606873
22	64	-1.1683577648843477
22	65	-1.1692932773552291
22	66	-1.1691900710049430
22	67	-1.1724860054898290
22	68	-1.1726175892448940
22	69	-1.1728086154773778
22	70	-1.1701552471476153
22	71	-1.1673065707637109
22	72	-1.1655756117669334
22	73	1.2618096178883316
22	74	-1.1656964462893376
22	75	-1.1640051987250597
22	76	-1.1658692363735179
22	77	-1.1654328454930969
22	78	-1.1635549293750618
22	79	-1.1627454404791613
22	80	-1.1646544201583087
22	81	-1.1625806441782085
22	82	-1.1617087649834206
22	83	-1.1637466053057706
22	84	-1.1615061506205677
22	85	1.3074395293128453
22	86	-1.1598885807872792
22	87	-1.1607671566914257
22	88	-1.1647826262223211
22	89	-1.1625278654882638
22	90	-1.1667057757882471
22	91	-1.1659859924488403
22	92	-1.1653866863827615
22	93	-1.1628839787412635
22	94	-1.1677059030168553
22	95	-1.1707495109870882
22	96	-1.1739731294977753
22	97	-1.1817486373269437
22	98	-1.1812741245735450
22	99	-1.1787786511477878
23	0	-1.1992982440110551
23	1	-1.2019133497032766
23	2	-1.2041193882424182
23	3	-1.2064822195968894
23	4	-1.2049295309039723
23	5	-1.2068657370349731
23	6	-1.2035925278587194
23	7	-1.2036547148890371
23	8	-1.2052510290963663
23	9	-1.2083754803796363
23	10	-1.2114540030450986
23	11	-1.2128089763669545
23	12	-1.2140677810821685
23	13	-1.2109226602142149
23	14	-1.2119986977844011
23	15	-1.2091486977231281
23	16	-1.2088578125513003
23	17	0.9799685321982148
23	18	-1.2100192370235050
23	19	-1.2075042894806540
23	20	-1.2086675149560384
23	21	-1.2087011129946648
23	22	-1.2063282306743826
23	23	-1.2074608787445877
23	24	-1.2075198928324438
23	25	-1.2073102161271805
23	26	-1.2060239183593493
23	27	-1.2027050516401847
23	28	-1.2036570040796579
23	29	-1.2005172021590704
23	30	-1.2005305175665606
23	31	-1.2001416415275736
23	32	-1.2020005420831210
23	33	-1.1996931553915291
23	34	-1.1983662613271631
23	35	-1.1970285407032504
23	36	0.6560086018337110
23	37	-1.1887997617578780
23	38	-1.1885824167657295
23	39	-1.1908065876107459
23	40	-1.1944725381123302
23	41	-1.1920307942787574
23	42	-1.1928639780142420
23	43	-1.1880158128056357
23	44	-1.1888360159836160
23	45	-1.1884440085184083
23	46	-1.1867498192457686
23	47	-1.1904910114230516
23	48	-1.1919698907099463
23	49	-1.1967171374615602
23	50	-1.1940596704771154
23	51	0.9538195581226335
23	52	-1.1897933522721273
23	53	-1.1882905628033256
23	54	-1.1878938750110299
23	55	-1.1828807094174063
23	56	-1.1813677348218337
23	57	-1.1797437079021886
23	58	-1.1792582522866537
23	59	-1.1830207980924927
23	60	-1.1794018016395020
23	61	-1.1769623866007826
23	62	-1.1745365236172425
23	63	1.0323165033407844
23	64	-1.1738564076611324
23	65	-1.1747681811345343
23	66	-1.1746676945959995
23	67	-1.1778863904356971
23	68	-1.1780203712431101
23	69	-1.1782128651781587
23	70	-1.1755874312614876
23	71	-1.1727695263415696
23	72	-1.1710405492012945
23	73	-1.1692663160339598
23	74	-1.1710725959792676
23	75	-1.1693780943445822
23	76	-1.1711482869501011
23	77	-1.1706747556958190
23	78	-1.1687914964476507
23	79	-1.1679471416086689
23	80	-1.1697538859522307
23	81	-1.1676722921470184
23	82	-1.1667597987738416
23	83	-1.1686860775273216
23	84	-1.1664331014703480
23	85	-1.1654273212368396
23	86	-1.1647127442057219
23	87	-1.1654971990406784
23	88	-1.1693417326071482
23	89	-1.1670581007583198
23	90	-1.1710543600789800
23	91	-1.1702610158811846
23	92	-1.1695817819502057
23	93	-1.1670346125701812
23	94	-1.1716444232851775
23	95	-1.1745117054334064
23	96	-1.1775502671977678
23	97	-1.1850451550374661
23	98	-1.1865725002795726
23	99	-1.1840679022272904
24	0	0.8119148788306160
24	1	-1.2047921252746370
24	2	-1.2070790722148279
24	3	-1.2095132190375275
24	4	-1.2081040591085113
24	5	-1.2101044264295413
24	6	-1.2069966337546905
24	7	-1.2071485005115690
24	8	-1.2087958991511498
24	9	-1.2119351550273425
24	10	-1.2150253766324730
24	11	-1.2164248215170803
24	12	-1.2177272042020109
24	13	-1.2147172712541647
24	14	-1.2158334355533400
24	15	-1.2131094868880183
24	16	-1.2128836505566791
24	17	-1.2140598626331809
24	18	0.9390358272780921
24	19	-1.2117270215224067
24	20	-1.2129141098460812
24	21	-1.2129963303546862
24	22	-1.2107251525514546
24	23	-1.2118766294661436
24	24	-1.2119794823312078
24	25	-1.2118150140134996
24	26	-1.2094478760221268
24	27	-1.2062592437455482
24	28	1.0306122875464498
24	29	1.1043217528496723
24	30	-1.2032110731378904
24	31	-1.2028301649884712
24	32	-1.2046551948741602
24	33	-1.2023963971673817
24	34	-1.2010964118987544
24	35	-1.1997861374643968
24	36	-1.1940699483624813
24	37	-1.1928309891269295
24	38	-1.1926194676915032
24	39	-1.1947976195422849
24	40	-1.1983811818591379
24	41	-1.1959914896587418
24	42	-1.1968057451169609
24	43	0.6686299543971592
24	44	-1.1928622695848108
24	45	-1.1913691643579374
24	46	0.7200239090011084
24	47	-1.1933752309337822
24	48	-1.1937219169405073
24	49	-1.1983866516864696
24	50	-1.1957752669684047
24	51	-1.1942502647160251
24	52	-1.1915816379461537
24	53	-1.1901044691563483
24	54	-1.1897132153769270
24	55	-1.1847838912830235
24	56	-1.1832946841940468
24	57	-1.1816972240932408
24	58	0.9708307749593161
24	59	-1.1860248943839957
24	60	-1.1824749994195645
24	61	-1.1800829603412297
24	62	-1.1777051553131721
24	63	-1.1784859541238129
24	64	-1.1770363247348212
24	65	-1.1779300078300587
24	66	-1.1778322642755898
24	67	-1.1809915927854531
24	68	-1.1811284507490813
24	69	-1.1813228997049821
24	70	-1.1786759226321970
24	71	-1.1758368469269116
24	72	-1.1740621976782921
24	73	-1.1722392327529190
24	74	-1.1739252993609794
24	75	-1.1721746218230049
24	76	-1.1738179424574822
24	77	-1.1732579612414464
24	78	-1.1713097471737688
24	79	-1.1703762402743740
24	80	-1.1720411724450623
24	81	-1.1698844523102732
24	82	-1.1688698847299333
24	83	-1.1706396272893251
24	84	-1.1682978364156624
24	85	-1.1671737290084137
24	86	-1.1663319245940833
24	87	-1.1685761217510371
24	88	-1.1722308033286069
24	89	-1.1698716094692243
24	90	-1.1736650918897131
24	91	-1.1745179451195160
24	92	-1.1737619063696130
24	93	-1.1711720052488601
24	94	-1.1755778638574050
24	95	-1.1782754616114783
24	96	-1.1811358199068882
24	97	-1.1883602739786983
24	98	-1.1897294818731152
24	99	-1.1871386733555973
25	0	-1.2070036592220885
25	1	-1.2097055484518209
25	2	-1.2119990258379458
25	3	1.2461955498718316
25	4	-1.2131147190614051
25	5	-1.2151177788534999
25	6	-1.2121315239315773
25	7	1.1025903691464118
25	8	-1.2139689966713019
25	9	-1.2170704055111750
25	10	-1.2201228019786625
25	11	-1.2215232906567730
25	12	-1.2228279778325468
25	13	-1.2199225760561800
25	14	-1.2210412139611924
25	15	-1.2184148931898213
25	16	-1.2182221815528012
25	17	-1.2193968878799244
25	18	-1.2194943891775618
25	19	0.9513006729859743
25	20	-1.2183573526700426
25	21	-1.2184621614403075
25	22	-1.2162709938036389
25	23	-1.2174154450246428
25	24	-1.2175388594747290
25	25	-1.2173971788328233
25	26	-1.2151072572996968
25	27	-1.2120188524684832
25	28	-1.2129993536282577
25	29	-1.2100797638700913
25	30	-1.2091011764128525
25	31	-1.2087292721085861
25	32	-1.2105102882364982
25	33	-1.2083124126185705
25	34	-1.2070468409672606
25	35	-1.2057712106315548
25	36	-1.2002000314457424
25	37	-1.1989962976769744
25	38	-1.1987919440895096
25	39	-1.2009184064287670
25	40	-1.2044073495547112
25	41	-1.2020781480511449
25	42	-1.2028716447320809
25	43	-1.1982431263413549
25	44	-1.1990257309454118
25	45	-1.1975695198781309
25	46	-1.1959477540524122
25	47	-1.1995193030149032
25	48	-1.1987740693899656
25	49	-1.2022576848449973
25	50	-1.1997002111970330
25	51	-1.1971278053971817
25	52	-1.1945097434236007
25	53	-1.1930601660671585
25	54	-1.1926745336672624
25	55	-1.1878358927377191
25	56	-1.1863726085978461
25	57	-1.1848036956903187
25	58	-1.1843331440061946
25	59	-1.1890422700477530
25	60	-1.1855588622211377
25	61	-1.1832123297497299
25	62	-1.1808808396123485
25	63	1.0830950761024931
25	64	-1.1802233360067860
25	65	-1.1811000641306684
25	66	-1.1810054514567210
25	67	-1.1841079582891565
25	68	-1.1842480293848454
25	69	-1.1844448017257219
25	70	-1.1817774532256919
25	71	-1.1789183648570309
25	72	-1.1771000651011090
25	73	-1.1752304980967025
25	74	-1.1768009444308458
25	75	-1.1749964650891616
25	76	-1.1765176698782269
25	77	-1.1758743661283708
25	78	-1.1738635795890735
25	79	-1.1728440599871126
25	80	-1.1743722334296685
25	81	-1.1721432366422317
25	82	-1.1710300011739176
25	83	-1.1726482827316640
25	84	-1.1702205778247221
25	85	-1.1689819031747155
25	86	-1.1680168620131905
25	87	-1.1700811120867767
25	88	-1.1735265243190658
25	89	-1.1710466106142206
25	90	-1.1746155343673501
25	91	-1.1752833922435337
25	92	-1.1743562579046039
25	93	-1.1716099822028330
25	94	-1.1757492183256792
25	95	-1.1781974913564461
25	96	-1.1807959578835880
25	97	-1.1876938063210087
25	98	-1.1887959863198327
25	99	-1.1859673034586489
26	0	-1.2118787421213628
26	1	-1.2145834844979531
26	2	-1.2168828788713624
26	3	-1.2193206459314254
26	4	-1.2180851971131590
26	5	-1.2200905847872578
26	6	-1.2172205631336448
26	7	-1.2174487438650266
26	8	-1.2190940717121930
26	9	-1.2221588418153906
26	10	0.9905465503958305
26	11	-1.2265758056757556
26	12	-1.2278823974260094
26	13	-1.2250768388866244
26	14	-1.2261975939541949
26	15	-1.2236645080241115
26	16	-1.2235032974554172
26	17	0.9916204678715066
26	18	-1.2247983862735727
26	19	-1.2225618007577954
26	20	-1.2237377939402860
26	21	0.9861410691435522
26	22	-1.2217489624239370
26	23	-1.2228864159391046
26	24	-1.2230292251460200
26	25	-1.2229091177795623
26	26	-1.2206928273041269
26	27	-1.2177000304434593
26	28	-1.2186729758854158
26	29	-1.2158448647742546
26	30	-1.2138653097872132
26	31	-1.2135013368311134
26	32	-1.2152436251635383
26	33	-1.2130992896866992
26	34	-1.2118637327953365
26	35	-1.2106184525056605
26	36	0.7259021455048706
26	37	-1.2040020378863256
26	38	-1.2038040820061626
26	39	-1.2058850401077041
26	40	-1.2092913661971583
26	41	-1.2070153435018014
26	42	-1.2077906365685722
26	43	-1.2032655781679424
26	44	-1.2040307764847582
26	45	-1.2026072642570076
26	46	-1.2010210249732192
26	47	-1.2045088369253389
26	48	-1.2037768018328265
26	49	-1.2071774368243633
26	50	-1.2046761188938893
26	51	-1.2021607029235071
26	52	-1.1995990353066950
26	53	-1.1992453025021845
26	54	-1.1988654257868896
26	55	0.7868048328625181
26	56	-1.1927103006712874
26	57	-1.1911764193026786
26	58	-1.1907140877599587
26	59	-1.1952992436907666
26	60	-1.1919000545171416
26	61	-1.1896109092317573
26	62	-1.1873379051133794
26	63	-1.1880810345023083
26	64	-1.1866921527705996
26	65	-1.1875459629779550
26	66	-1.1874540242459906
26	67	-1.1904811940793056
26	68	-1.1906232487924115
26	69	-1.1908213463125701
26	70	-1.1882048717165226
26	71	1.1355441620629663
26	72	-1.1836097795800746
26	73	-1.1817681084263456
26	74	-1.1832785262113543
26	75	-1.1815000172448287
26	76	-1.1829589546463488
26	77	-1.1823100051307822
26	78	-1.1803263246861049
26	79	-1.1793060032495730
26	80	-1.1807678263757770
26	81	-1.1785685427146215
26	82	-1.1774534093323747
26	83	-1.1789998360553298
26	84	-1.1766022374085154
26	85	-1.1753591930633029
26	86	-1.1743863121747558
26	87	-1.1763656051382083
26	88	-1.1796868637994871
26	89	-1.1772310466919771
26	90	-1.1806685118985474
26	91	1.2278294682551574
26	92	-1.1820755878737570
26	93	-1.1794057068069728
26	94	-1.1834272649129727
26	95	-1.1858049123901138
26	96	-1.1883289460264173
26	97	-1.1950413922113896
26	98	-1.1961107798950239
26	99	-1.1933562577118053
27	0	-1.2146652587537561
27	1	-1.2174468309942250
27	2	-1.2198206755101286
27	3	-1.2223241110565251
27	4	-1.2194333917718676
27	5	-1.2215546568110529
27	6	-1.2188700769057677
27	7	-1.2192252922258484
27	8	-1.2209656457867260
27	9	-1.2240950941206912
27	10	-1.2271698836950278
27	11	-1.2286520475191181
27	12	-1.2300367495875506
27	13	-1.2273769632750504
27	14	-1.2285693058530633
27	15	-1.2261717667677312
27	16	-1.2260981695967794
27	17	-1.2273311274443655
27	18	0.9875638576209531
27	19	-1.2254110948830752
27	20	-1.2266365737596465
27	21	-1.2268303034105010
27	22	-1.2248233844421483
27	23	-1.2260028897726880
27	24	-1.2262062766782547
27	25	-1.2261471555832693
27	26	-1.2240314492609230
27	27	-1.2211552080657802
27	28	-1.2221621650367127
27	29	-1.2194451935861845
27	30	-1.2175556226021000
27	31	-1.2171988713071571
27	32	-1.2189074494027603
27	33	-1.2157835336717335
27	34	-1.2145718663063529
27	35	-1.2133509828746383
27	36	-1.2080091463595828
27	37	-1.2068609114527558
27	38	-1.2066682621206475
27	39	-1.2087135441668886
27	40	-1.2120559445195922
27	41	-1.2098224958184765
27	42	-1.2105838478181390
27	43	-1.2061413723058079
27	44	-1.2068934674082041
27	45	-1.2054967258066358
27	46	-1.2039400576354335
27	47	-1.2073631225060126
27	48	-1.2066430452112842
27	49	-1.2099795560585775
27	50	-1.2075239471463297
27	51	-1.2050545469914224
27	52	-1.2035833867284675
27	53	-1.2032363782762905
27	54	-1.2028620516890702
27	55	-1.1982299994377996
27	56	-1.1968256126007042
27	57	-1.1963773455871507
27	58	-1.1959229730000773
27	59	-1.2003998093254118
27	60	-1.1970751211947468
27	61	-1.1948369124303657
27	62	-1.1926157732971014
27	63	-1.1933406304333067
27	64	-1.1919816394045575
27	65	-1.1938730029156661
27	66	-1.1937839688109462
27	67	-1.1967395164697030
27	68	-1.1968837664257470
27	69	-1.1970834225345170
27	70	-1.1945156447825154
27	71	-1.1917634287254872
27	72	-1.1899993505016304
27	73	-1.1881844049208694
27	74	-1.1896375909346533
27	75	-1.1878839441690123
27	76	-1.1892835073182739
27	77	-1.1886292153346125
27	78	-1.1866714765300466
27	79	-1.1856506571803851
27	80	-1.1870491399699608
27	81	-1.1848782348018900
27	82	-1.1837612964901152
27	83	-1.1852392884035485
27	84	-1.1828706434314469
27	85	-1.1816236393929658
27	86	-1.1806434233528420
27	87	-1.1825416829394582
27	88	-1.1857444395062331
27	89	-1.1833118053133538
27	90	-1.1866237405082769
27	91	-1.1888373742825658
27	92	-1.1879162208473417
27	93	-1.1852642230205053
27	94	-1.1909340846482606
27	95	-1.1932448472020274
27	96	-1.1956983524361535
27	97	-1.2022344803171912
27	98	-1.2032732020273942
27	99	-1.2005898894645373
28	0	-1.2214538000476376
28	1	-1.2241632794066923
28	2	-1.2264733003520609
28	3	-1.2289138437986828
28	4	-1.2260982537919121
28	5	-1.2281634523415872
28	6	-1.2255481435193147
28	7	-1.2258910181171396
28	8	-1.2275811491476276
28	9	-1.2306258884735088
28	10	-1.2336189587335356
28	11	-1.2350607720093101
28	12	-1.2364083645335091
28	13	-1.2338151039851657
28	14	-1.2349740254710164
28	15	-1.2326388413077269
28	16	-1.2325650858007826
28	17	-1.2337653376372877
28	18	-1.2339591431954107
28	19	-1.2318960228946885
28	20	-1.2330884673610767
28	21	-1.2332777557695858
28	22	-1.2313228668508924
28	23	-1.2324709519812587
28	24	-1.2326705887818046
28	25	-1.2326106793148115
28	26	-1.2305472119053371
28	27	-1.2277458806647841
28	28	-1.2287249005626144
28	29	-1.2260797530789007
28	30	-1.2242367792889839
28	31	-1.2228874714824325
28	32	-1.2245568932321496
28	33	-1.2215104676992425
28	34	-1.2203291753017895
28	35	-1.2191389009242948
28	36	-1.2129055164990623
28	37	-1.2107612126391387
28	38	-1.2105742047871924
28	39	0.7244023561297608
28	40	-1.2158550295244779
28	41	-1.2136672401655446
28	42	-1.2144138093607741
28	43	0.6827533265217692
28	44	-1.2107977655863864
28	45	-1.2094295370916390
28	46	-1.2079040544032877
28	47	-1.2112573804640439
28	48	-1.2105496170036283
28	49	-1.2138170348752002
28	50	-1.2114100190300727
28	51	-1.2089897444063149
28	52	-1.2075467017733343
28	53	-1.2072065458208896
28	54	-1.2068379504615727
28	55	-1.2022953554933560
28	56	-1.2009166207302364
28	57	-1.2004753430510544
28	58	-1.2000287527478988
28	59	0.6903202151419313
28	60	-1.2011525112356451
28	61	-1.1989594727821362
28	62	-1.1967842805457127
28	63	-1.1974938197836766
28	64	-1.1961616964360657
28	65	-1.1980155224062392
28	66	-1.1979295278379674
28	67	-1.2008290700998703
28	68	0.8329974550219789
28	69	-1.2001434902677020
28	70	-1.1975554912523141
28	71	-1.1947832502513458
28	72	-1.1929781901427277
28	73	-1.1911195253179534
28	74	-1.1924680237025538
28	75	-1.1906640183089674
28	76	-1.1919528236758863
28	77	-1.1912217947594859
28	78	-1.1892054661116576
28	79	-1.1881053449937771
28	80	1.2736912590638616
28	81	-1.1871411208445144
28	82	-1.1859331842426268
28	83	-1.1872734135480587
28	84	1.3278935360476143
28	85	-1.1834721224091225
28	86	-1.1823782579719462
28	87	-1.1841122793958976
28	88	-1.1871243201618782
28	89	-1.1845792226279928
28	90	-1.1876859437429037
28	91	-1.1897067555140266
28	92	-1.1903089784380925
28	93	-1.1875656087509363
28	94	-1.1929975132701935
28	95	-1.1951204051269737
28	96	-1.1973762524082106
28	97	-1.2055260086171513
28	98	-1.2083560707658327
28	99	-1.2056687068877525
29	0	-1.2280785795140783
29	1	-1.2288439026613540
29	2	-1.2311589333326085
29	3	-1.2336007511879143
29	4	-1.2308976799723268
29	5	-1.2329639467983267
29	6	-1.2304505763509344
29	7	-1.2308254196540069
29	8	-1.2325137889334257
29	9	-1.2355254037430168
29	10	-1.2384854411566264
29	11	-1.2399273282256249
29	12	-1.2412761423837055
29	13	-1.2387709367009057
29	14	-1.2399313926317221
29	15	-1.2376783660650115
29	16	-1.2376322148812884
29	17	-1.2388307784534009
29	18	-1.2390458416216992
29	19	-1.2370548607822580
29	20	-1.2382422814838547
29	21	-1.2384502852337094
29	22	-1.2365624563922186
29	23	-1.2377042018372142
29	24	-1.2379209192259588
29	25	-1.2378801375314930
29	26	-1.2358816934467134
29	27	-1.2331646417597413
29	28	-1.2341371631733267
29	29	-1.2315725986272554
29	30	-1.2297876844650046
29	31	-1.2284690738831652
29	32	-1.2301015322568130
29	33	-1.2271298379977105
29	34	-1.2259781568396348
29	35	-1.2248182262422196
29	36	-1.2187323480939303
29	37	-1.2166422110657409
29	38	-1.2164619490767694
29	39	-1.2184262200441338
29	40	-1.2216198386790618
29	41	-1.2194845953111948
29	42	-1.2202143434803034
29	43	-1.2159615858716069
29	44	-1.2166831840698877
29	45	-1.2153470722661519
29	46	-1.2138562402783046
29	47	-1.2171283110867539
29	48	-1.2164335189861553
29	49	-1.2196204029873416
29	50	-1.2172682888004625
29	51	-1.2149043199023610
29	52	-1.2134934318013955
29	53	-1.2131612069808917
29	54	-1.2127990992823292
29	55	-1.2083592155222083
29	56	-1.2070104827699877
29	57	0.7708846925692578
29	58	-1.2061399552745307
29	59	-1.2104150729468111
29	60	-1.2072321895758160
29	61	0.8421035790351407
29	62	-1.2039861156929623
29	63	-1.2046764884757115
29	64	-1.2033774423069075
29	65	-1.2051846739021783
29	66	-1.2051023719909959
29	67	-1.2079315395081074
29	68	-1.2080817931082759
29	69	-1.2072769792569755
29	70	-1.2047577170797199
29	71	-1.2020586173720607
29	72	-1.2003018195206638
29	73	-1.1984926075429896
29	74	-1.1998067964063370
29	75	-1.1980522326445697
29	76	-1.1993061769036955
29	77	-1.1985960061019201
29	78	1.2190528854765683
29	79	-1.1955611656011780
29	80	-1.1968004580724445
29	81	-1.1946220952848865
29	82	-1.1934445944276615
29	83	-1.1947480955954746
29	84	1.2947013896097450
29	85	-1.1910446757249518
29	86	-1.1899820216664323
29	87	1.3084640029655501
29	88	-1.1946031851096661
29	89	-1.1921272056358467
29	90	-1.1951487230887070
29	91	-1.1971198330376400
29	92	-1.1977097902047618
29	93	-1.1950391925133166
29	94	-1.2003284569202199
29	95	-1.2023937551489980
29	96	-1.2045884622460716
29	97	-1.2125331069766478
29	98	-1.2152910891642497
29	99	-1.2126706996787120
30	0	1.2478627665048090
30	1	-1.2334449326813013
30	2	-1.2339845983062485
30	3	-1.2364887442745309
30	4	-1.2339349705195337
30	5	-1.2344259844544583
30	6	-1.2320831522978255
30	7	-1.2325763053723142
30	8	-1.2343545250730465
30	9	-1.2374287280647289
30	10	-1.2404460261803307
30	11	-1.2405871924711378
30	12	-1.2407004822005010
30	13	-1.2383779292693988
30	14	-1.2396722264775919
30	15	-1.2375884532872485
30	16	-1.2376787239250471
30	17	-1.2389923855844149
30	18	-1.2393294808905566
30	19	-1.2374850597029705
30	20	-1.2387717012800030
30	21	-1.2390879255648481
30	22	-1.2362331182752713
30	23	-1.2374847250211849
30	24	-1.2378186598793344
30	25	-1.2378929281280273
30	26	-1.2360305615951908
30	27	-1.2334568177640604
30	28	-1.2345211160539744
30	29	-1.2320926184459755
30	30	-1.2304294205014912
30	31	-1.2291320182189454
30	32	-1.2307466133671401
30	33	-1.2278210505066651
30	34	-1.2266884589769596
30	35	-1.2255486975321108
30	36	-1.2195509240577624
30	37	-1.2174947203175690
30	38	-1.2173214782794224
30	39	-1.2192636503533958
30	40	-1.2224161340445752
30	41	-1.2203134628952317
30	42	-1.2210361065661230
30	43	-1.2168442066322234
30	44	-1.2175591414687796
30	45	-1.2162445605591738
30	46	-1.2147778438124570
30	47	-1.2180079021844352
30	48	-1.2173248685735942
30	49	-1.2204702026605372
30	50	-1.2181533276825716
30	51	-1.2158248433827314
30	52	-1.2144357825471275
30	53	-1.2151001939776054
30	54	-1.2147453681557316
30	55	-1.2103751170337305
30	56	-1.2090479442203426
30	57	-1.2086229026473922
30	58	-1.2081945723776570
30	59	-1.2124024891927232
30	60	-1.2092710079709894
30	61	-1.2071663367955361
30	62	-1.2060816614178604
30	63	-1.2077620640879805
30	64	-1.2064874328919177
30	65	-1.2082655165231877
30	66	0.8527814149880942
30	67	-1.2119629146436128
30	68	-1.2121179228245200
30	69	-1.2113359126114285
30	70	-1.2088191903374086
30	71	-1.2061237945946919
30	72	-1.2054028074332714
30	73	-1.2046708691589321
30	74	-1.2059369413891046
30	75	-1.2042067527795064
30	76	-1.2054107980717452
30	77	-1.2046984676330283
30	78	-1.2027614355524590
30	79	-1.2016913392357904
30	80	-1.2028774730301224
30	81	-1.2007269219616394
30	82	-1.1995506382342600
30	83	-1.2021021060475896
30	84	-1.1997815485825192
30	85	-1.1984934699186041
30	86	-1.1974611930480243
30	87	-1.1991108065177767
30	88	-1.2019644037565105
30	89	-1.1995548115815433
30	90	-1.2024956024388995
30	91	-1.2044198075191457
30	92	-1.2049982917408886
30	93	-1.2023973905073662
30	94	-1.2075508231057412
30	95	-1.2095614576843288
30	96	-1.2116981194238738
30	97	-1.2194470944645286
30	98	-1.2221364971604876
30	99	-1.2195804343735981
31	0	-1.2376408367236826
31	1	-1.2384638974168709
31	2	-1.2390159393673035
31	3	1.0471540193345650
31	4	-1.2390102416728477
31	5	-1.2395171817257264
31	6	-1.2372032142160561
31	7	-1.2377130398325424
31	8	-1.2395001640634404
31	9	-1.2425797962907899
31	10	1.0084163935885944
31	11	1.0165338546441101
31	12	-1.2470237398722992
31	13	-1.2447074137545557
31	14	-1.2459831723793231
31	15	-1.2439091717711630
31	16	-1.2439917687950020
31	17	-1.2452885981830284
31	18	-1.2456148732874093
31	19	-1.2437726739376092
31	20	-1.2450391125634284
31	21	-1.2453444577662984
31	22	-1.2424979863696486
31	23	-1.2437319155144722
31	24	-1.2449669388916746
31	25	-1.2450160258373604
31	26	-1.2431472817022400
31	27	-1.2405773138778449
31	28	-1.2416128418394465
31	29	-1.2391857989946327
31	30	-1.2375138276527793
31	31	-1.2362305398083167
31	32	-1.2378401217951347
31	33	-1.2349494535996102
31	34	-1.2338343735144759
31	35	-1.2335516336132251
31	36	-1.2276188931332730
31	37	-1.2246030734830873
31	38	0.6977737998072857
31	39	-1.2272336741570207
31	40	-1.2295269635084543
31	41	-1.2274457949405810
31	42	1.1431631621293588
31	43	-1.2248785676140290
31	44	-1.2255931532672955
31	45	0.8210590120600625
31	46	-1.2238335799959239
31	47	-1.2270293467554554
31	48	-1.2263557459770347
31	49	-1.2294662832043028
31	50	-1.2271803369118637
31	51	-1.2258635583345652
31	52	-1.2244978064172791
31	53	-1.2251601559008787
31	54	-1.2248138652974885
31	55	-1.2205007144360569
31	56	-1.2191930576633765
31	57	-1.2187763918143617
31	58	-1.2183534927244670
31	59	-1.2225027122655290
31	60	-1.2194116280010361
31	61	-1.2164502616781729
31	62	-1.2153822837117436
31	63	-1.2170452514257901
31	64	-1.2147859246510730
31	65	-1.2165423007051948
31	66	-1.2174474550987551
31	67	-1.2201955925701569
31	68	-1.2203445947424938
31	69	-1.2195654892011665
31	70	-1.2171108326270332
31	71	-1.2144832870855888
31	72	-1.2129138118406713
31	73	-1.2122143725682322
31	74	-1.2134962280023991
31	75	-1.2118078971944057
31	76	-1.2130257913912388
31	77	-1.2123472174214824
31	78	-1.2104566115834425
31	79	-1.2094274323817014
31	80	-1.2106382058786656
31	81	-1.2085453816766474
31	82	-1.2074170191151330
31	83	-1.2099870499097105
31	84	-1.2077302462660990
31	85	-1.2053039978467837
31	86	-1.2042977590810362
31	87	-1.2059543411602145
31	88	-1.2088022797301063
31	89	-1.2064268834813954
31	90	-1.2093655624586661
31	91	-1.2113020487007606
31	92	1.0983937447658643
31	93	-1.2093419872652178
31	94	-1.2144805816796935
31	95	-1.2165003240722405
31	96	-1.2171159776868261
31	97	-1.2248199845025036
31	98	-1.2293216309198520
31	99	-1.2268295123229656
32	0	-1.2414811313878484
32	1	-1.2405185859103420
32	2	-1.2411854624169156
32	3	-1.2452630458585978
32	4	-1.2428078892019201
32	5	-1.2433732641250750
32	6	-1.2411199263164852
32	7	-1.2430206543363844
32	8	-1.2448163428110584
32	9	-1.2479004941864817
32	10	-1.2509192569430809
32	11	-1.2522496175557882
32	12	-1.2523641213532219
32	13	-1.2500733212574904
32	14	-1.2513571684138112
32	15	-1.2493107838365858
32	16	-1.2481736168000612
32	17	-1.2495063777478270
32	18	-1.2498677685424504
32	19	-1.2480625606295779
32	20	-1.2493559063549986
32	21	-1.2496912478079101
32	22	-1.2468798344303558
32	23	-1.2481382465374031
32	24	-1.2493996838033146
32	25	-1.2494751854813930
32	26	-1.2476386742222831
32	27	-1.2451049420169795
32	28	-1.2461642360563772
32	29	-1.2437693445136846
32	30	-1.2421232767418278
32	31	-1.2408466672266005
32	32	1.0388751994450691
32	33	-1.2395875621897994
32	34	-1.2393184129010890
32	35	-1.2398769513017260
32	36	-1.2330086361499024
32	37	-1.2300117957608216
32	38	-1.2298476980283537
32	39	-1.2326383056146286
32	40	-1.2349211950606949
32	41	-1.2337093666597092
32	42	-1.2352831023700588
32	43	-1.2311622453919784
32	44	-1.2318760732303649
32	45	-1.2315708063625657
32	46	-1.2309942242074774
32	47	-1.2341642707190845
32	48	-1.2334945983276853
32	49	-1.2365791323183990
32	50	-1.2343123937185756
32	51	-1.2330119146837810
32	52	-1.2316591282439531
32	53	-1.2323198689698631
32	54	-1.2319778713720977
32	55	-1.2276956678641324
32	56	-1.2263974509005056
32	57	-1.2269674240953259
32	58	-1.2265461113960505
32	59	-1.2306505978259956
32	60	-1.2275856013609188
32	61	-1.2246528007914224
32	62	-1.2245816032328014
32	63	-1.2262243269367061
32	64	-1.2231525552838276
32	65	0.7110752879154312
32	66	-1.2257762227050624
32	67	-1.2284908606363585
32	68	-1.2277875579909387
32	69	-1.2270081227243992
32	70	-1.2245943937067674
32	71	-1.2220124077156025
32	72	-1.2204832379020103
32	73	-1.2198155370925836
32	74	0.9370515030027066
32	75	-1.2194650644903180
32	76	-1.2206959635041432
32	77	-1.2211895123080767
32	78	-1.2193703355218934
32	79	-1.2184055914339285
32	80	-1.2196599898262761
32	81	-1.2176529917129943
32	82	1.1402698832629334
32	83	-1.2192060082281311
32	84	-1.2170446863930982
32	85	-1.2147152117547344
32	86	-1.2137967166603574
32	87	-1.2155099669679208
32	88	-1.2183963999534377
32	89	-1.2161333701602468
32	90	-1.2191183229408398
32	91	-1.2211257902723531
32	92	-1.2218171659355499
32	93	-1.2193912440693120
32	94	-1.2245623354390323
32	95	-1.2251878575650570
32	96	-1.2243526773095743
32	97	0.9433748734107561
32	98	-1.2383664100177219
32	99	-1.2360014811435054
33	0	-1.2450445215556305
33	1	-1.2441517917286391
33	2	1.2796083079590959
33	3	-1.2490241079453086
33	4	-1.2466348775806491
33	5	-1.2472591939279809
33	6	1.2386531967072987
33	7	-1.2470194915870028
33	8	-1.2488642576556264
33	9	-1.2519951510891987
33	10	0.9959755294632110
33	11	-1.2564238171693780
33	12	-1.2565805768992897
33	13	-1.2543356428023771
33	14	-1.2556578264678779
33	15	-1.2547519774063192
33	16	-1.2536343823970852
33	17	-1.2549749008813638
33	18	-1.2553470678589653
33	19	-1.2535605099973672
33	20	-1.2548558846469868
33	21	-1.2551997099253636
33	22	-1.2524101995285686
33	23	-1.2536716719946135
33	24	-1.2549389831026945
33	25	-1.2550232576939202
33	26	-1.2532057847320153
33	27	-1.2506973105471568
33	28	-1.2517623506592805
33	29	-1.2493893838273937
33	30	-1.2485843690932070
33	31	-1.2473215503738013
33	32	-1.2497661692068893
33	33	-1.2469299691879612
33	34	-1.2466708121226686
33	35	-1.2464153768959592
33	36	-1.2395978529786422
33	37	-1.2366282283398251
33	38	-1.2364711408322118
33	39	-1.2392505520115513
33	40	-1.2415204020286530
33	41	-1.2412918085699978
33	42	-1.2428583319756525
33	43	-1.2397483712252009
33	44	-1.2404611953371327
33	45	-1.2401668896152380
33	46	-1.2395962172188477
33	47	-1.2427363711997237
33	48	0.9701087146801375
33	49	-1.2451281998688790
33	50	-1.2428875931613652
33	51	-1.2416087868517522
33	52	-1.2402743671023821
33	53	-1.2409355225672307
33	54	-1.2406014074021789
33	55	-1.2363614724520546
33	56	-1.2350786859252121
33	57	-1.2356481956520708
33	58	-1.2352325199834806
33	59	-1.2392958165413510
33	60	-1.2362614985842193
33	61	-1.2333620493506863
33	62	-1.2332987600165817
33	63	-1.2349291728599507
33	64	0.7185228722455762
33	65	-1.2335993234081488
33	66	-1.2344792482401064
33	67	-1.2371635548306668
33	68	-1.2364662004016540
33	69	-1.2356918668862580
33	70	-1.2333439729752098
33	71	-1.2308334242868917
33	72	-1.2293694541390154
33	73	-1.2287571787988483
33	74	-1.2300887103291751
33	75	-1.2285092398107158
33	76	-1.2288028822952508
33	77	-1.2293277158852345
33	78	-1.2275605812952566
33	79	-1.2266420504038904
33	80	-1.2279261386821378
33	81	-1.2259826120347783
33	82	-1.2249822201557936
33	83	-1.2276121887432312
33	84	-1.2255199012340887
33	85	-1.2232592515976199
33	86	-1.2224026012183939
33	87	-1.2241526080932283
33	88	-1.2270602292153185
33	89	-1.2248763363480384
33	90	-1.2278883360803723
33	91	0.9535260416912537
33	92	-1.2293368350801943
33	93	-1.2255384985582547
33	94	0.7691426992958957
33	95	-1.2312992121892972
33	96	-1.2304645152042231
33	97	-1.2398917500763982
33	98	-1.2444189560496699
33	99	-1.2420628128232984
34	0	-1.2558575290848695
34	1	1.2716263611292677
34	2	-1.2553966080600436
34	3	-1.2593464660045821
34	4	1.0454950903602938
34	5	-1.2573721588285620
34	6	-1.2551061807683943
34	7	-1.2569273277478052
34	8	-1.2586483447523233
34	9	-1.2616469449555534
34	10	-1.2645780362842884
34	11	-1.2658421891298288
34	12	-1.2659171641701485
34	13	-1.2636266392055542
34	14	-1.2648613957422530
34	15	-1.2649530330335885
34	16	-1.2637640883996033
34	17	-1.2650027103447536
34	18	-1.2652908531386058
34	19	-1.2634521121518982
34	20	-1.2646522073426292
34	21	-1.2649206451854376
34	22	-1.2620994014443445
34	23	-1.2632770297840505
34	24	-1.2644668983877705
34	25	-1.2644884009868131
34	26	-1.2634928247281096
34	27	-1.2609549713545347
34	28	-1.2619360628347882
34	29	-1.2595335439648785
34	30	-1.2586711265518677
34	31	-1.2574290690944971
34	32	-1.2598472092325446
34	33	-1.2570616910349142
34	34	-1.2560169849039293
34	35	-1.2557726444965573
34	36	-1.2490436740790829
34	37	-1.2461185008627167
34	38	-1.2459695578400463
34	39	-1.2487226318804365
34	40	-1.2509654755189994
34	41	-1.2507458981480868
34	42	-1.2513376522640067
34	43	-1.2482644534536258
34	44	-1.2489774263127462
34	45	-1.2486952404512395
34	46	-1.2489685758870777
34	47	-1.2512296779340915
34	48	-1.2497269168923180
34	49	-1.2527575024287565
34	50	-1.2505394168901516
34	51	-1.2483162053551695
34	52	-1.2469962758975797
34	53	-1.2476609289166110
34	54	-1.2473347968087163
34	55	-1.2431232113897208
34	56	1.0384956429816770
34	57	1.0721570880422719
34	58	1.0965341141032030
34	59	-1.2460543853025021
34	60	-1.2430411255511944
34	61	-1.2401656353054371
34	62	-1.2401111077506539
34	63	-1.2417371058444731
34	64	-1.2387121272477326
34	65	-1.2404147277640145
34	66	-1.2412875097139449
34	67	-1.2439525878069428
34	68	-1.2432594713383665
34	69	-1.2424885999341966
34	70	-1.2401649288118815
34	71	-1.2376819733743689
34	72	-1.2362421357015276
34	73	-1.2356465154528466
34	74	-1.2369812253903876
34	75	-1.2354239979691990
34	76	-1.2347812464296166
34	77	-1.2352983910347919
34	78	-1.2335329702524240
34	79	-1.2326127081998652
34	80	-1.2338869233779350
34	81	-1.2319495730374947
34	82	-1.2309480830691721
34	83	-1.2335619524372146
34	84	-1.2314736040330336
34	85	-1.2292133383061914
34	86	-1.2283535426691226
34	87	-1.2288788900933549
34	88	-1.2317391551897825
34	89	-1.2295167070060875
34	90	-1.2324805415943734
34	91	-1.2331679037781775
34	92	-1.2338426561354623
34	93	-1.2299979458873103
34	94	-1.2350779199726050
34	95	-1.2356387770898933
34	96	-1.2347454057679716
34	97	-1.2441043925547406
34	98	-1.2485643680837699
34	99	-1.2461424776334169
35	0	-1.2634160726724153
35	1	-1.2639333813795552
35	2	-1.2644029285230665
35	3	-1.2682236531434941
35	4	-1.2670682163787312
35	5	-1.2674474237923283
35	6	-1.2651113936808207
35	7	-1.2668046226553806
35	8	-1.2684053973617213
35	9	-1.2712750242140596
35	10	-1.2740813642502706
35	11	-1.2752430142540410
35	12	-1.2752388128605314
35	13	-1.2729049799976626
35	14	-1.2740546881061117
35	15	-1.2740810702570196
35	16	-1.2728430977468834
35	17	-1.2740070348056649
35	18	-1.2742347179741260
35	19	-1.2723613855199951
35	20	-1.2734905241691179
35	21	-1.2737045391029651
35	22	-1.2708649168043609
35	23	-1.2728855518636744
35	24	-1.2739999776097954
35	25	-1.2739603686521546
35	26	-1.2729190397886021
35	27	-1.2703629264604881
35	28	-1.2712786569076786
35	29	-1.2688573257050579
35	30	-1.2679516388038996
35	31	-1.2667290040354953
35	32	-1.2691263309959968
35	33	-1.2663867643673348
35	34	-1.2653649334157320
35	35	-1.2651325058206973
35	36	-1.2584921532425175
35	37	-1.2556120330329987
35	38	-1.2554722931894446
35	39	-1.2582004700712321
35	40	-1.2604178274878715
35	41	-1.2602084142960965
35	42	-1.2607988542326105
35	43	-1.2577689671857266
35	44	-1.2584820035362001
35	45	-1.2572535288710738
35	46	-1.2575257235121944
35	47	-1.2597700292452334
35	48	-1.2582871533354145
35	49	-1.2612894550348752
35	50	-1.2590990952772720
35	51	-1.2569073398954842
35	52	-1.2556077024787553
35	53	-1.2562749465724119
35	54	-1.2551160748768253
35	55	-1.2509421105845968
35	56	-1.2505229046007138
35	57	0.7699071053436429
35	58	-1.2506919037129680
35	59	-1.2546883370003588
35	60	-1.2517042631445476
35	61	-1.2488606316797306
35	62	-1.2479619678355316
35	63	-1.2495781618126582
35	64	-1.2465758643835778
35	65	-1.2474550027306461
35	66	1.0919580856028817
35	67	-1.2509641773776436
35	68	-1.2502744792891782
35	69	-1.2495061760970039
35	70	-1.2472095596006438
35	71	-1.2447570091896070
35	72	-1.2433441830741372
35	73	0.8760820219615791
35	74	-1.2441088027243123
35	75	-1.2425770035663877
35	76	-1.2419522603617230
35	77	-1.2424818873446115
35	78	-1.2407442173993530
35	79	-1.2398468106348020
35	80	-1.2411311756991814
35	81	-1.2392293223795978
35	82	-1.2382544702037357
35	83	-1.2408717625239638
35	84	-1.2376883843369444
35	85	-1.2354327189772722
35	86	-1.2345743321134175
35	87	-1.2350942428898133
35	88	-1.2379316787049770
35	89	-1.2357123699689141
35	90	-1.2386546096497231
35	91	-1.2393382094664753
35	92	-1.2400044570475055
35	93	1.2077922247203370
35	94	-1.2412130117348266
35	95	-1.2417600537600164
35	96	-1.2408602092969985
35	97	-1.2501702416527565
35	98	-1.2546011939856989
35	99	-1.2521797853235723
36	0	-1.2739710204587362
36	1	-1.2743359844172093
36	2	-1.2746623439709912
36	3	-1.2783071821606924
36	4	-1.2770551000823691
36	5	-1.2773212441725206
36	6	-1.2749217681808789
36	7	-1.2764952232860676
36	8	-1.2779833858545211
36	9	-1.2807316153436179
36	10	-1.2834204310802790
36	11	-1.2844860521609980
36	12	-1.2844082816567939
36	13	1.0413368781401697
36	14	-1.2831075696104202
36	15	-1.2830742966572808
36	16	-1.2817923963619899
36	17	-1.2828871472863796
36	18	-1.2830593638520340
36	19	1.0340810142136576
36	20	-1.2822189609183343
36	21	-1.2833124454620568
36	22	-1.2804466479992469
36	23	1.0298825200617501
36	24	-1.2842899020985483
36	25	-1.2841781208387375
36	26	-1.2830819429293354
36	27	-1.2805014509318662
36	28	-1.2813400828960271
36	29	-1.2788942493732265
36	30	-1.2779372425656577
36	31	-1.2767382555644078
36	32	-1.2791133264434524
36	33	-1.2764270482051727
36	34	-1.2754329173658996
36	35	-1.2752158078019125
36	36	-1.2678399137395864
36	37	-1.2641758279140047
36	38	-1.2640483606454882
36	39	-1.2667601515040108
36	40	-1.2681244388471082
36	41	-1.2679278641432334
36	42	-1.2685230194554005
36	43	-1.2646880037679966
36	44	0.8528168391159843
36	45	-1.2651522045624231
36	46	-1.2654278500717844
36	47	-1.2676630921651242
36	48	-1.2662014299150455
36	49	-1.2691847228952284
36	50	-1.2670223290010041
36	51	-1.2648620938997865
36	52	-1.2635845831628494
36	53	-1.2642595693239962
36	54	-1.2631228305706759
36	55	-1.2589910917099836
36	56	-1.2585837383569067
36	57	-1.2591631622949213
36	58	-1.2587667684670065
36	59	-1.2627303015217584
36	60	0.8383921136332708
36	61	-1.2578001133485719
36	62	-1.2577595913121584
36	63	-1.2593624876298704
36	64	-1.2563974266985696
36	65	-1.2572681223199667
36	66	-1.2581228612731421
36	67	-1.2607329363431052
36	68	-1.2600533148388322
36	69	-1.2592943509254426
36	70	-1.2570832915592094
36	71	-1.2547223198557822
36	72	-1.2533942402424476
36	73	-1.2528918531717232
36	74	-1.2542807607388391
36	75	-1.2528377371897312
36	76	-1.2522904332571569
36	77	-1.2528868497046788
36	78	-1.2512483527363345
36	79	-1.2504411425709894
36	80	-1.2517896335714815
36	81	-1.2500039906278038
36	82	-1.2480571330801735
36	83	-1.2507139318016869
36	84	-1.2476463332889511
36	85	-1.2443461963185085
36	86	-1.2435526234342329
36	87	-1.2441259653332122
36	88	1.0865645309736365
36	89	-1.2448511033340797
36	90	1.0526637771591045
36	91	-1.2485720143933989
36	92	-1.2493032797808450
36	93	-1.2455826627032263
36	94	-1.2506430047746551
36	95	-1.2512603999032750
36	96	-1.2504544891068929
36	97	-1.2597499875248674
36	98	0.9169859411628023
36	99	-1.2619308236210121
37	0	-1.2828192616210208
37	1	-1.2830932217846807
37	2	1.0427951034829344
37	3	-1.2868672940403512
37	4	-1.2855635292601124
37	5	-1.2857638900704791
37	6	-1.2833366711071670
37	7	-1.2848368922971771
37	8	-1.2862564940800998
37	9	-1.2889285023155972
37	10	-1.2915424895392891
37	11	-1.2925489213494195
37	12	-1.2924295477520240
37	13	-1.2900444303728307
37	14	-1.2910677635322403
37	15	-1.2910018214907661
37	16	1.0391459665388272
37	17	-1.2884179584095878
37	18	-1.2895782589150675
37	19	-1.2876845836527300
37	20	-1.2887334468013800
37	21	-1.2898144639094611
37	22	1.0331165437323697
37	23	-1.2888765915516289
37	24	-1.2907734901165011
37	25	1.0314828318838505
37	26	-1.2895669746314797
37	27	-1.2870060922423403
37	28	-1.2878384080916101
37	29	-1.2862143608853716
37	30	-1.2852486539381938
37	31	-1.2840674014848237
37	32	-1.2856707381292773
37	33	-1.2838085393619001
37	34	-1.2828362069683916
37	35	-1.2826335719887392
37	36	-1.2753330944386905
37	37	-1.2717144010272925
37	38	-1.2715999344784006
37	39	-1.2743011998743425
37	40	-1.2748492645176084
37	41	-1.2754720089852896
37	42	-1.2760732046084875
37	43	0.9342359152321567
37	44	-1.2756970544628772
37	45	-1.2745186352719222
37	46	0.9078742278798735
37	47	-1.2770129936648171
37	48	-1.2755774930611865
37	49	-1.2785301775677456
37	50	-1.2764036035330806
37	51	-1.2742831385847488
37	52	-1.2722059527034635
37	53	-1.2728881521959727
37	54	-1.2717763945670715
37	55	-1.2676955879230498
37	56	-1.2673019707718103
37	57	-1.2678875776319436
37	58	-1.2675011271183123
37	59	-1.2714257397518816
37	60	-1.2693285687000428
37	61	-1.2665560348328344
37	62	-1.2665249754404420
37	63	-1.2681180925103239
37	64	-1.2651854963740210
37	65	-1.2660499595424495
37	66	-1.2668972674633194
37	67	-1.2694788036013807
37	68	-1.2688086465996153
37	69	-1.2680583775698691
37	70	1.0362548231449125
37	71	-1.2636134404765003
37	72	-1.2623452675225761
37	73	-1.2618927279950036
37	74	-1.2633094287236126
37	75	-1.2619283618238553
37	76	-1.2614327656948707
37	77	-1.2631764707266686
37	78	-1.2627590911063991
37	79	-1.2610753193108342
37	80	-1.2624851300638498
37	81	-1.2608134273679810
37	82	-1.2589845472443877
37	83	-1.2616947766349269
37	84	-1.2587724110279250
37	85	-1.2556233706579822
37	86	-1.2549505916793409
37	87	-1.2556286623058912
37	88	-1.2585520549242244
37	89	-1.2565706077235552
37	90	-1.2583455079508317
37	91	-1.2591895676825762
37	92	-1.2600156803255620
37	93	-1.2564564983558397
37	94	-1.2601555888324618
37	95	-1.2608410760254229
37	96	0.8237671905537234
37	97	-1.2694044704478207
37	98	-1.2739183175929778
37	99	-1.2717493214916136
38	0	-1.2902699378139821
38	1	-1.2905034307697945
38	2	-1.2907060303142599
38	3	-1.2941807595591295
38	4	-1.2928609948810510
38	5	-1.2930333800721090
38	6	-1.2918517961158305
38	7	-1.2932792381334486
38	8	-1.2946307002607269
38	9	-1.2972265458076278
38	10	-1.2997670154073664
38	11	-1.3007158060703414
38	12	-1.3005565248746460
38	13	-1.2981601238480338
38	14	-1.2991370787228584
38	15	1.0463368839548344
38	16	-1.2965348219904085
38	17	-1.2964144456813840
38	18	-1.2975322037542774
38	19	-1.2956277560187939
38	20	-1.2966344793877289
38	21	-1.2976764304240769
38	22	-1.2957253130364534
38	23	-1.2975700520065436
38	24	-1.2994047942701168
38	25	-1.2992508367313018
38	26	-1.2981319223896006
38	27	1.0306710976225992
38	28	-1.2963560964365797
38	29	-1.2947178706820537
38	30	-1.2937272965301958
38	31	-1.2925637434918407
38	32	-1.2932391090568200
38	33	-1.2921831663390884
38	34	-1.2912329454356068
38	35	-1.2910434139950822
38	36	-1.2838316788541233
38	37	-1.2802649251221001
38	38	-1.2801629703147159
38	39	-1.2828478150392084
38	40	-1.2833981186201442
38	41	-1.2840251865725623
38	42	-1.2846310517265214
38	43	-1.2818314694671757
38	44	-1.2842856263710911
38	45	-1.2831310606991519
38	46	-1.2834095289220981
38	47	-1.2846749162809923
38	48	-1.2824424451137502
38	49	0.9714656824580578
38	50	0.9642070274219416
38	51	-1.2811830305890688
38	52	-1.2791315694592456
38	53	-1.2798217533775256
38	54	-1.2787296459920476
38	55	-1.2746840045571848
38	56	-1.2743016521789621
38	57	-1.2757041671653524
38	58	-1.2753260342456536
38	59	0.8913184446683166
38	60	-1.2763356510594734
38	61	-1.2745357565570115
38	62	-1.2745130959671327
38	63	-1.2760984590297906
38	64	-1.2731931575509297
38	65	-1.2740528570571181
38	66	-1.2748947289451593
38	67	-1.2766807325718490
38	68	-1.2760178763918204
38	69	-1.2752741325819756
38	70	-1.2731496245518505
38	71	0.8792532765322292
38	72	-1.2696378052259125
38	73	1.0945768192389373
38	74	-1.2706183155846773
38	75	-1.2692589544670405
38	76	-1.2687771676745194
38	77	-1.2705224488237388
38	78	-1.2701228140054008
38	79	-1.2684659011492465
38	80	-1.2698802813368701
38	81	-1.2682400945397190
38	82	0.8874409426131800
38	83	-1.2680851463827605
38	84	-1.2651755729207081
38	85	1.0656937615685058
38	86	-1.2613645664996425
38	87	-1.2620359880698562
38	88	-1.2649338487662796
38	89	-1.2629543159896433
38	90	-1.2647112012247783
38	91	-1.2655473101824550
38	92	-1.2663606481603866
38	93	-1.2644065566930283
38	94	-1.2667224255740377
38	95	-1.2673951048829248
38	96	-1.2666763573112736
38	97	-1.2759003493717376
38	98	-1.2803829459671259
38	99	-1.2782145333531489
39	0	-1.2946377926128299
39	1	-1.2949340191425880
39	2	-1.2951955278647194
39	3	-1.2987228081783080
39	4	-1.2974625127811674
39	5	-1.2976873065159418
39	6	-1.2965602125929450
39	7	-1.2980322625786962
39	8	-1.2994261219861580
39	9	-1.3006666623257339
39	10	-1.3032834048079416
39	11	1.0534959608607679
39	12	1.0519052707184036
39	13	1.0518719752565149
39	14	1.0499550937207274
39	15	-1.3016915778411884
39	16	-1.2992692036802711
39	17	-1.2992311322903238
39	18	-1.3004288525843117
39	19	-1.2985969983400059
39	20	-1.2996749692190730
39	21	-1.3007865200573818
39	22	-1.2989001634119357
39	23	-1.3008099065661725
39	24	-1.3027086901223113
39	25	-1.3026151164850241
39	26	-1.3015543829355281
39	27	-1.2990496665578126
39	28	-1.2998953167878362
39	29	-1.2983114970912522
39	30	-1.2973713480449744
39	31	-1.2962177544456204
39	32	-1.2969056262546532
39	33	-1.2958648698291575
39	34	1.0157764898925052
39	35	1.0161792771333586
39	36	0.9505116206473937
39	37	-1.2830561214029841
39	38	-1.2829687780868555
39	39	-1.2856741935590386
39	40	-1.2862395005320377
39	41	-1.2868834240907328
39	42	-1.2875066341509671
39	43	-1.2847195222500269
39	44	-1.2871956212563216
39	45	-1.2860554525485739
39	46	-1.2863477468168616
39	47	-1.2884335345696101
39	48	-1.2862149652308219
39	49	-1.2891655431153164
39	50	-1.2870747554857993
39	51	-1.2849950016363789
39	52	-1.2829573780694647
39	53	-1.2836626935842348
39	54	-1.2825855968046755
39	55	-1.2785502105894897
39	56	-1.2781797113475994
39	57	-1.2795965183056897
39	58	-1.2792277014563176
39	59	-1.2823255428989004
39	60	-1.2811946915478285
39	61	-1.2794064280010771
39	62	-1.2793934357096541
39	63	-1.2809847092074127
39	64	-1.2780880345346488
39	65	-1.2789509050380343
39	66	-1.2797955738537461
39	67	-1.2815822296066330
39	68	-1.2809247830638446
39	69	-1.2801857176007185
39	70	-1.2789993579416654
39	71	-1.2767255005896889
39	72	-1.2754719833823593
39	73	-1.2750202946572156
39	74	-1.2764132037870330
39	75	1.0996314015909476
39	76	-1.2756172957761645
39	77	-1.2773541239702442
39	78	-1.2769577907922200
39	79	-1.2753103163567931
39	80	-1.2767171230966716
39	81	-1.2750894426045634
39	82	-1.2733033267857365
39	83	-1.2749384840712807
39	84	-1.2720473119093443
39	85	-1.2689258252603295
39	86	-1.2682571643425307
39	87	-1.2689260113347867
39	88	-1.2718013609706627
39	89	1.0755811937970476
39	90	-1.2715737607935744
39	91	-1.2724078771414888
39	92	-1.2732146066788901
39	93	-1.2712695716766420
39	94	-1.2735661298726479
39	95	-1.2758982735746651
39	96	-1.2752270563813850
39	97	-1.2844150960799177
39	98	-1.2889037220832755
39	99	-1.2868020319008679
40	0	-1.3018715585526024
40	1	-1.3003827776937802
40	2	-1.3006769368305307
40	3	-1.3055547899933564
40	4	-1.3043022776212625
40	5	-1.3045212336203984
40	6	-1.3034025598830221
40	7	-1.3048589671249915
40	8	-1.3062386394368259
40	9	-1.3074667758430589
40	10	-1.3111588936099130
40	11	-1.3121382360497673
40	12	-1.3120254093319614
40	13	-1.3097046758622550
40	14	-1.3094879439749865
40	15	-1.3094653691618123
40	16	-1.3070458096938775
40	17	-1.3069862682819449
40	18	-1.3081514547007238
40	19	-1.3063197787345491
40	20	1.0443405484040207
40	21	-1.3084468610552102
40	22	-1.3074556673796465
40	23	-1.3093078144575330
40	24	-1.3111533782437559
40	25	1.0407406409608324
40	26	-1.3099526236272707
40	27	-1.3074542585623985
40	28	-1.3082643487612486
40	29	-1.3066756358776164
40	30	-1.3057194995110042
40	31	-1.3038470028949150
40	32	-1.3045392252731052
40	33	-1.3035213334766125
40	34	-1.3024478955542798
40	35	-1.3015459445636617
40	36	-1.2944144740876051
40	37	-1.2909012673918687
40	38	-1.2908242817503879
40	39	-1.2935151132771276
40	40	-1.2940821681156698
40	41	-1.2947301281787560
40	42	-1.2962872964615353
40	43	-1.2935453150702847
40	44	-1.2960060098312858
40	45	-1.2948900165598409
40	46	-1.2951836235878109
40	47	-1.2964963199273272
40	48	-1.2952372478477403
40	49	-1.2981597839566592
40	50	-1.2960998660077112
40	51	-1.2940534974688176
40	52	1.0217461409691673
40	53	-1.2927576078821108
40	54	-1.2917033212602889
40	55	-1.2877187631527416
40	56	0.8312746951163584
40	57	-1.2887703068464547
40	58	-1.2892072599686846
40	59	-1.2922673543260492
40	60	-1.2911538967142562
40	61	-1.2901987119215830
40	62	-1.2911314368041740
40	63	-1.2927018407479123
40	64	-1.2890893997386612
40	65	-1.2899427963900363
40	66	-1.2907773910487674
40	67	-1.2925391508350865
40	68	-1.2918963915485258
40	69	-1.2911714930927261
40	70	-1.2900721569174629
40	71	0.8051383472678825
40	72	-1.2859269332503496
40	73	-1.2855430442368789
40	74	-1.2869770824511615
40	75	-1.2867353999694244
40	76	-1.2863251025668301
40	77	-1.2881099584864226
40	78	-1.2877942840094823
40	79	-1.2862471169757201
40	80	-1.2877109679562118
40	81	0.9034470106788421
40	82	-1.2845218622698751
40	83	-1.2851704426272164
40	84	-1.2823912949363467
40	85	0.9874253534177309
40	86	-1.2788053604124248
40	87	0.9949289820762931
40	88	-1.2824613025082705
40	89	-1.2806054134989255
40	90	-1.2824120510649542
40	91	-1.2833349648258956
40	92	-1.2842307447705195
40	93	-1.2824229594886087
40	94	-1.2847930850098022
40	95	-1.2858328863373083
40	96	-1.2852499937611153
40	97	-1.2944122256658217
40	98	-1.2989356460820489
40	99	-1.2969554764057558
41	0	-1.3098499647691970
41	1	-1.3083301151493756
41	2	-1.3085818320496276
41	3	-1.3133799522056075
41	4	-1.3134050639442618
41	5	-1.3135567741399057
41	6	-1.3123934446172958
41	7	-1.3150079437204434
41	8	-1.3162818444075919
41	9	-1.3174107761073603
41	10	-1.3209726601395504
41	11	-1.3218648755959947
41	12	-1.3216868241369528
41	13	-1.3193380303458973
41	14	-1.3190612485540592
41	15	-1.3177906947238947
41	16	-1.3153651900528687
41	17	-1.3152753617159505
41	18	1.0477902438962814
41	19	-1.3154535831310801
41	20	-1.3164388687412727
41	21	-1.3174642093276503
41	22	-1.3164430126820121
41	23	-1.3182317986032965
41	24	-1.3200185985986521
41	25	1.0449790606033371
41	26	-1.3187621973142087
41	27	-1.3162666289193219
41	28	-1.3170370404392313
41	29	-1.3154400216569064
41	30	-1.3144643402872027
41	31	-1.3126237873428119
41	32	-1.3133206985059742
41	33	-1.3123294914613832
41	34	-1.3112810839963391
41	35	-1.3104052423638759
41	36	0.9662040791846642
41	37	-1.2999094578270918
41	38	-1.2998454083981785
41	39	-1.3032964237195181
41	40	-1.3038648567177102
41	41	-1.3045166286971726
41	42	-1.3060676404179874
41	43	-1.3033788450227957
41	44	-1.3058220690350419
41	45	-1.3047371104727536
41	46	-1.3050337752717982
41	47	-1.3063380463825673
41	48	-1.3051086673894745
41	49	-1.3080002399465338
41	50	-1.3059783598943302
41	51	-1.3039728038578549
41	52	0.9416104230845792
41	53	-1.3027215982164693
41	54	-1.3016943357289792
41	55	-1.2977707328183217
41	56	-1.2974270751195600
41	57	-1.2988287772765137
41	58	-1.2992643610992620
41	59	-1.3022879793589943
41	60	-1.3011938510233305
41	61	0.9104182116635126
41	62	-1.3019718292878844
41	63	-1.3035265098745104
41	64	-1.2999745511322591
41	65	-1.3000600948970558
41	66	0.9262922241631341
41	67	-1.3017011327085217
41	68	0.9379591615112586
41	69	-1.2995721389217270
41	70	-1.2985087501678576
41	71	-1.2955938443407018
41	72	-1.2944583764303774
41	73	-1.2941046469357977
41	74	-1.2955487708821802
41	75	-1.2953389626926592
41	76	-1.2960199820440115
41	77	-1.2978344936596178
41	78	-1.2975760447619440
41	79	-1.2951895895463206
41	80	-1.2966750981480701
41	81	-1.2952169970850425
41	82	-1.2936054998019975
41	83	-1.2942928039271484
41	84	-1.2915918418038905
41	85	0.8359528763067613
41	86	-1.2881418449893007
41	87	-1.2889301079967084
41	88	-1.2918539429786668
41	89	-1.2900728859868822
41	90	-1.2919105931384380
41	91	-1.2928853107856653
41	92	-1.2938312472947739
41	93	-1.2921111140877415
41	94	-1.2945157159654588
41	95	-1.2956128291146991
41	96	-1.2951081246689209
41	97	-1.3042320664848448
41	98	-1.3087779404630764
41	99	-1.3069072500002965
42	0	-1.3174823451585633
42	1	-1.3159460446277182
42	2	-1.3161688496320181
42	3	-1.3208998472683873
42	4	-1.3209042393320150
42	5	-1.3210369060118274
42	6	-1.3198709717446524
42	7	-1.3224451640420916
42	8	1.0585220271717162
42	9	-1.3248027115403300
42	10	-1.3283213565035943
42	11	-1.3291952595200793
42	12	-1.3290115632704265
42	13	-1.3266797163231687
42	14	1.0568091586497133
42	15	-1.3251326441987141
42	16	-1.3227209151360739
42	17	-1.3226247885210498
42	18	-1.3246305579808086
42	19	-1.3227880995039989
42	20	-1.3237559938945962
42	21	-1.3247660071780796
42	22	-1.3237461143559486
42	23	1.0495414970964010
42	24	-1.3272807670673548
42	25	-1.3271224136677466
42	26	-1.3260269256980564
42	27	-1.3235538931454403
42	28	-1.3243162344409447
42	29	-1.3235183733651270
42	30	-1.3225356007222580
42	31	-1.3207256797387279
42	32	-1.3214303156059179
42	33	-1.3212618302343686
42	34	-1.3202404709066971
42	35	-1.3193928226847000
42	36	-1.3115282826800863
42	37	-1.3081180131993086
42	38	-1.3080673753575269
42	39	-1.3114969482813930
42	40	-1.3120701893703264
42	41	-1.3127291785649366
42	42	-1.3142806608822994
42	43	-1.3116362065992504
42	44	-1.3140719742998903
42	45	-1.3130132109997199
42	46	-1.3125758603219053
42	47	-1.3138815237373613
42	48	-1.3126774839428699
42	49	-1.3155571112080806
42	50	-1.3144772327984320
42	51	-1.3125075572716285
42	52	-1.3105780422665039
42	53	-1.3121080578975450
42	54	-1.3111070918924921
42	55	-1.3072390228871313
42	56	-1.3069110676107847
42	57	-1.3083082236187864
42	58	-1.3087945890414132
42	59	-1.3117886666495726
42	60	-1.3107138707454351
42	61	-1.3097997413420286
42	62	-1.3115034720849204
42	63	-1.3130485678477584
42	64	-1.3095449113965401
42	65	-1.3096378138030202
42	66	-1.3095375285512476
42	67	-1.3112669864070690
42	68	-1.3106667215776862
42	69	-1.3099681215908128
42	70	-1.3089750530007807
42	71	-1.3061588950979188
42	72	-1.3050999092782332
42	73	-1.3048112910796497
42	74	-1.3062932823250120
42	75	-1.3061523566999083
42	76	-1.3068893497576850
42	77	-1.3087476070394317
42	78	0.9549424991835335
42	79	-1.3062917504025084
42	80	0.9701534747575671
42	81	-1.3064795362706620
42	82	-1.3049787001745585
42	83	-1.3057457962010590
42	84	-1.3031834438231154
42	85	-1.3004019757178846
42	86	-1.2999866668964339
42	87	-1.3008692886376549
42	88	-1.3038430606221205
42	89	-1.3022056767498094
42	90	-1.3028972867376210
42	91	-1.3039541423964567
42	92	-1.3049821892942466
42	93	-1.3033923004140018
42	94	-1.3044711441128212
42	95	-1.3056267745026804
42	96	-1.3052017264033604
42	97	-1.3159810455342025
42	98	-1.3205876008211623
42	99	-1.3188909289211843
43	0	-1.3248144237352466
43	1	-1.3232722262433232
43	2	-1.3234760836034378
43	3	-1.3281498447204607
43	4	-1.3281422614724647
43	5	-1.3282640814672457
43	6	-1.3271029862784225
43	7	-1.3296444450934404
43	8	-1.3308779320780677
43	9	-1.3319694534542126
43	10	-1.3354506122015151
43	11	-1.3363114719848841
43	12	-1.3361269811732375
43	13	-1.3338164639060199
43	14	-1.3335333269017660
43	15	-1.3322776137542005
43	16	-1.3298829655601838
43	17	-1.3297838741703212
43	18	-1.3317685950869260
43	19	-1.3299400103955494
43	20	-1.3308950006029558
43	21	-1.3318939484095433
43	22	-1.3308794250122185
43	23	-1.3326285283217432
43	24	-1.3343804154009293
43	25	-1.3342231014624379
43	26	-1.3331350566327060
43	27	-1.3314425174743716
43	28	-1.3321852960697307
43	29	-1.3313852325988567
43	30	-1.3303991011457592
43	31	-1.3286178116870053
43	32	1.0358477029343778
43	33	-1.3291764743258427
43	34	-1.3281786421914916
43	35	-1.3273558593866026
43	36	-1.3195812582536177
43	37	-1.3162182661218491
43	38	-1.3161798939966192
43	39	-1.3186663097376472
43	40	-1.3192447179043787
43	41	-1.3199112505904780
43	42	-1.3214652206751136
43	43	-1.3188590420496240
43	44	-1.3212911465718276
43	45	-1.3202560169152424
43	46	-1.3190983765772091
43	47	-1.3204077992238776
43	48	-1.3192266175971026
43	49	-1.3211849635100124
43	50	-1.3201251533335570
43	51	-1.3181803211001411
43	52	-1.3162755387669642
43	53	-1.3178130683437710
43	54	-1.3168315315198909
43	55	-1.3130564514091734
43	56	-1.3136665939186503
43	57	-1.3150679943894812
43	58	-1.3148219263333309
43	59	-1.3187241016611342
43	60	-1.3176634369671825
43	61	-1.3167654066003329
43	62	-1.3184696349416891
43	63	-1.3200144415216075
43	64	-1.3165403462867851
43	65	-1.3166411483530400
43	66	-1.3156216075060214
43	67	-1.3173483606300600
43	68	-1.3167578091590908
43	69	-1.3160667234122749
43	70	-1.3150625351591523
43	71	-1.3122431149437104
43	72	-1.3111719900179466
43	73	0.8418616440145341
43	74	-1.3123184255572407
43	75	-1.3121580581698593
43	76	-1.3128699027716115
43	77	-1.3146992743734625
43	78	-1.3144965356799163
43	79	-1.3122096526715215
43	80	-1.3137176816013341
43	81	-1.3123491152649025
43	82	-1.3108282389627368
43	83	-1.3115661172946955
43	84	0.8952107149371363
43	85	-1.3061838109156187
43	86	0.9092115077986742
43	87	-1.3065820742593850
43	88	-1.3084047668098633
43	89	-1.3067005525268744
43	90	-1.3073202313546055
43	91	-1.3083050784845118
43	92	-1.3092529535622015
43	93	-1.3075794048484366
43	94	0.8472276791660607
43	95	-1.3096266571098245
43	96	-1.3090991098539368
43	97	-1.3197798108487007
43	98	-1.3242797136682911
43	99	-1.3224650145828387
44	0	-1.3339271293273924
44	1	-1.3323274062157922
44	2	-1.3324581629288714
44	3	1.0616691799672784
44	4	-1.3369424851350558
44	5	-1.3370089482173473
44	6	-1.3358147497705715
44	7	1.0627182513238660
44	8	-1.3394513431943136
44	9	-1.3404880709294500
44	10	-1.3438883698727060
44	11	-1.3447016353985626
44	12	-1.3444863126695752
44	13	-1.3421750239033245
44	14	-1.3418642813407076
44	15	-1.3405946277341363
44	16	-1.3381976274571075
44	17	-1.3380718268088858
44	18	1.0563939210774749
44	19	-1.3381760533367386
44	20	-1.3390950245795232
44	21	-1.3400607254152266
44	22	-1.3390343975497132
44	23	-1.3407433089259511
44	24	-1.3424585407102427
44	25	1.0545360551604674
44	26	-1.3411919423499907
44	27	-1.3402733398595232
44	28	-1.3409805996446655
44	29	-1.3401661282440276
44	30	-1.3391649131796128
44	31	-1.3374184947208927
44	32	-1.3381367635173116
44	33	-1.3380026540965215
44	34	1.0369360270586416
44	35	-1.3370043361788964
44	36	-1.3293499304911172
44	37	-1.3260492618530630
44	38	-1.3260255942152912
44	39	-1.3284893482243636
44	40	-1.3283491929045506
44	41	1.0158291798006824
44	42	-1.3305753661717616
44	43	-1.3280200009100505
44	44	-1.3304413892736495
44	45	-1.3294358923558212
44	46	-1.3283067049550301
44	47	-1.3296138144707359
44	48	-1.3284641280169960
44	49	1.0047708775987674
44	50	-1.3302799255550277
44	51	-1.3283805651385983
44	52	-1.3265207188398469
44	53	-1.3280539295458447
44	54	-1.3271031409411103
44	55	-1.3226091294000215
44	56	-1.3240435484728466
44	57	-1.3254406361462046
44	58	-1.3252538869528976
44	59	-1.3282033925595902
44	60	-1.3271661990114774
44	61	-1.3262930504017627
44	62	-1.3279921193031834
44	63	-1.3295314389344906
44	64	-1.3261109172926560
44	65	-1.3269824225412026
44	66	-1.3259831683496568
44	67	-1.3276952571317131
44	68	-1.3271262829923125
44	69	-1.3264548443095494
44	70	-1.3255215494219001
44	71	-1.3228015836563101
44	72	-1.3218073828214554
44	73	1.0327630755303587
44	74	-1.3230566393874783
44	75	-1.3229647106854818
44	76	-1.3237326778057059
44	77	-1.3256056602262247
44	78	0.9374794761609822
44	79	-1.3233045821883813
44	80	-1.3248647957394155
44	81	-1.3236015227456486
44	82	-1.3221895127292029
44	83	-1.3230049578799692
44	84	-1.3205613258861955
44	85	-1.3179010925611554
44	86	-1.3175602113015334
44	87	-1.3184967512113619
44	88	-1.3192765862537461
44	89	-1.3176815417328167
44	90	-1.3183764237522400
44	91	-1.3194419750245823
44	92	-1.3204705378977162
44	93	-1.3189261376068215
44	94	-1.3200011062838402
44	95	-1.3197707368155431
44	96	-1.3193235668570162
44	97	-1.3299465868798022
44	98	-1.3344697296437669
44	99	-1.3327673055965428
45	0	-1.3371231179611507
45	1	1.0652568099709196
45	2	-1.3358763632487003
45	3	-1.3405316775025111
45	4	-1.3405625184670300
45	5	-1.3407216850297723
45	6	-1.3396181479775391
45	7	-1.3421605012643105
45	8	1.0647681162054741
45	9	-1.3445267314566143
45	10	-1.3479937383411817
45	11	-1.3488742174343062
45	12	-1.3487267097924880
45	13	-1.3464878926228037
45	14	-1.3462405861469726
45	15	-1.3450348733889173
45	16	-1.3427002777915455
45	17	-1.3435752604110369
45	18	-1.3455359051467473
45	19	-1.3437451274332399
45	20	-1.3446888531072549
45	21	-1.3456796438019625
45	22	-1.3446862139416389
45	23	-1.3464139603873995
45	24	-1.3481490842343853
45	25	-1.3480054699926758
45	26	-1.3469429368353838
45	27	-1.3460575754482871
45	28	1.0525843196154929
45	29	-1.3460046086161848
45	30	-1.3450318380954691
45	31	-1.3433070287911282
45	32	-1.3440366576786800
45	33	-1.3439188796367445
45	34	-1.3437279135561644
45	35	-1.3429550442929419
45	36	-1.3353521077557782
45	37	-1.3328350568041289
45	38	-1.3328235725931270
45	39	-1.3361796430423198
45	40	-1.3360526440939360
45	41	-1.3367340289257610
45	42	-1.3390299865785289
45	43	1.0184194897333720
45	44	-1.3398241342967470
45	45	-1.3388461460031922
45	46	-1.3377434822685872
45	47	-1.3390457562241884
45	48	-1.3379258764206587
45	49	-1.3407446906570752
45	50	-1.3397440721087341
45	51	-1.3378840510461469
45	52	-1.3360632030546444
45	53	-1.3375918647978526
45	54	-1.3366676690143020
45	55	-1.3322412314158585
45	56	-1.3336719617810939
45	57	-1.3350649716531264
45	58	-1.3348915336352796
45	59	0.9933343846189112
45	60	0.9889777105338640
45	61	-1.3359465870773346
45	62	-1.3383941666247248
45	63	0.9935930002726733
45	64	-1.3365615384552783
45	65	-1.3374318835209320
45	66	0.9832508338213169
45	67	-1.3381487911456063
45	68	-1.3376009097023587
45	69	-1.3369492826606053
45	70	-1.3360866576981005
45	71	-1.3334659859667726
45	72	-1.3325483593201701
45	73	-1.3323719995463179
45	74	-1.3338987143289398
45	75	-1.3338740177763846
45	76	0.9629175425648315
45	77	-1.3366118981492152
45	78	-1.3356718540997359
45	79	-1.3335845618569819
45	80	-1.3351809761255384
45	81	-1.3339995576169248
45	82	-1.3326717350895625
45	83	-1.3335442226120529
45	84	-1.3312075287613649
45	85	-1.3286577543482971
45	86	-1.3283966296890848
45	87	-1.3293997415664225
45	88	-1.3302455860091189
45	89	1.0094877465485392
45	90	1.0060699494452043
45	91	-1.3306718679787259
45	92	-1.3317794470707534
45	93	-1.3303624697949041
45	94	-1.3315242359352646
45	95	-1.3314107854769295
45	96	-1.3310855592704640
45	97	0.9897933200667998
45	98	-1.3448427369239371
45	99	0.9961660124220482
46	0	-1.3491338166315809
46	1	-1.3475198768418288
46	2	-1.3476082622765493
46	3	-1.3520378785478351
46	4	-1.3519421458739898
46	5	-1.3519819311035346
46	6	-1.3507943148940844
46	7	-1.3531838052495864
46	8	-1.3555016849908526
46	9	-1.3551395482410789
46	10	-1.3584612078953255
46	11	-1.3592465577287653
46	12	-1.3590286478647295
46	13	-1.3555553007499257
46	14	-1.3552713274849084
46	15	-1.3540455435648608
46	16	-1.3517065071860901
46	17	-1.3525325635689123
46	18	-1.3544334679682508
46	19	-1.3526372606560431
46	20	-1.3535362772953154
46	21	-1.3544853924798606
46	22	-1.3534766678339181
46	23	-1.3551545511630865
46	24	-1.3568437077571278
46	25	-1.3566798703379936
46	26	-1.3556080934968362
46	27	-1.3547157694423628
46	28	-1.3554185664759124
46	29	-1.3546284150481380
46	30	-1.3536489023346636
46	31	-1.3519596253904773
46	32	-1.3526971718266991
46	33	-1.3518998155000337
46	34	-1.3517264418587822
46	35	-1.3509801469288290
46	36	-1.3434718804459249
46	37	-1.3417778392003603
46	38	-1.3417817708061055
46	39	-1.3451115189808447
46	40	-1.3450016255701864
46	41	-1.3456920670287071
46	42	-1.3479767821328219
46	43	1.0242223582606849
46	44	-1.3488030031024967
46	45	-1.3478552516183910
46	46	-1.3468652090999622
46	47	-1.3474637811780563
46	48	-1.3463751466579903
46	49	-1.3484764914945553
46	50	-1.3475033879990941
46	51	-1.3456799331146609
46	52	-1.3446777413067559
46	53	-1.3469944324197041
46	54	-1.3469917433444927
46	55	-1.3434290708575320
46	56	1.0020441693239952
46	57	-1.3455362544950624
46	58	-1.3453817395791314
46	59	-1.3482735731987718
46	60	-1.3472859909889390
46	61	-1.3464639160332339
46	62	-1.3488924039141548
46	63	-1.3504154455716069
46	64	-1.3471147587943284
46	65	1.0050060331180743
46	66	-1.3477590679397951
46	67	-1.3494390163661032
46	68	-1.3489151241418507
46	69	-1.3475155700979531
46	70	-1.3476278796886207
46	71	-1.3451249370963481
46	72	-1.3442998337505099
46	73	-1.3442035072327652
46	74	-1.3467528737007430
46	75	-1.3468289855884836
46	76	-1.3477377772103156
46	77	-1.3497223745388518
46	78	-1.3489138863607668
46	79	-1.3469833752956166
46	80	-1.3486619688052541
46	81	0.9883678106049882
46	82	-1.3464576818245353
46	83	0.9873958105603737
46	84	-1.3453010335528846
46	85	-1.3429513839843301
46	86	-1.3428466285093561
46	87	-1.3439869197492418
46	88	-1.3449732862093051
46	89	-1.3436919146429829
46	90	-1.3446161423701417
46	91	-1.3459236598075102
46	92	-1.3471984402682557
46	93	-1.3460248854844736
46	94	-1.3473720179050435
46	95	-1.3474911723047422
46	96	-1.3474107723442892
46	97	-1.3579581605261271
46	98	1.0225919477772198
46	99	-1.3585823774722792
47	0	-1.3586174119059486
47	1	1.0672253521292616
47	2	-1.3569585362046894
47	3	-1.3612628314238713
47	4	-1.3611059911236689
47	5	-1.3610893224965719
47	6	-1.3598687265954581
47	7	-1.3621764844089015
47	8	-1.3644184485473034
47	9	-1.3640130696945985
47	10	-1.3672507503397984
47	11	-1.3679863855984673
47	12	-1.3677360513205978
47	13	-1.3642737269622509
47	14	-1.3639610985769917
47	15	-1.3627208465860039
47	16	-1.3603803281074573
47	17	-1.3611670686052837
47	18	-1.3630196398450420
47	19	-1.3612213962894506
47	20	-1.3620844417187057
47	21	-1.3630009811153869
47	22	-1.3619820208756113
47	23	-1.3636205274488205
47	24	-1.3660824692198170
47	25	-1.3658908670045584
47	26	-1.3648027086043122
47	27	-1.3638966256366489
47	28	-1.3645646508204969
47	29	-1.3637616492582310
47	30	-1.3627691876731363
47	31	-1.3618848342737300
47	32	-1.3626322734526346
47	33	-1.3618690245702989
47	34	-1.3617171798650294
47	35	-1.3610042467475127
47	36	-1.3536224186173209
47	37	-1.3519711738442555
47	38	-1.3519948139583284
47	39	-1.3552958037687064
47	40	-1.3552072566279405
47	41	-1.3559094248723129
47	42	-1.3581823025540829
47	43	-1.3557849295787556
47	44	-1.3590463255003709
47	45	-1.3581334092024382
47	46	-1.3571780449848962
47	47	-1.3577875547912031
47	48	-1.3560278066800702
47	49	-1.3574161869341135
47	50	-1.3564758680296836
47	51	-1.3546962475823281
47	52	-1.3537287526722743
47	53	1.0204894520110894
47	54	-1.3560640936499995
47	55	-1.3525617200765614
47	56	-1.3539956377475941
47	57	-1.3546909404452216
47	58	-1.3545573688527213
47	59	-1.3574323934863424
47	60	-1.3564722530253233
47	61	-1.3556781321815232
47	62	-1.3580979086228142
47	63	-1.3596225473127970
47	64	-1.3563755203492667
47	65	1.0142157830165772
47	66	-1.3570388661414121
47	67	-1.3587125223931316
47	68	-1.3582113686774748
47	69	-1.3568433057906419
47	70	-1.3569926576391569
47	71	-1.3545564079529240
47	72	-1.3537797938218443
47	73	-1.3537221593791235
47	74	-1.3562780542961426
47	75	-1.3563933507267818
47	76	1.0031863779919090
47	77	-1.3593343700684759
47	78	-1.3585813683488497
47	79	-1.3567196575605978
47	80	-1.3584215761775174
47	81	-1.3574528150186269
47	82	-1.3563439314383028
47	83	-1.3573719137652169
47	84	-1.3553084798892545
47	85	-1.3520170823276028
47	86	-1.3519451450364539
47	87	-1.3531086225303868
47	88	-1.3541152176204636
47	89	-1.3528816304823632
47	90	-1.3538289411948854
47	91	-1.3551622614520469
47	92	-1.3552106940402873
47	93	-1.3540530770589962
47	94	-1.3553921751626925
47	95	-1.3555167110964910
47	96	-1.3554395323783417
47	97	-1.3659104201487684
47	98	-1.3678457350508473
47	99	-1.3665420477378027
48	0	-1.3645507483918795
48	1	-1.3612523936545236
48	2	-1.3613446136466871
48	3	-1.3657114192469224
48	4	-1.3656273142230473
48	5	-1.3656817603830556
48	6	-1.3631001245166277
48	7	-1.3655080884854529
48	8	1.0723137421428546
48	9	-1.3675305775005637
48	10	-1.3708506538843188
48	11	-1.3716686287014235
48	12	-1.3715004623083180
48	13	-1.3681248636576149
48	14	-1.3678891528709072
48	15	-1.3667257340009316
48	16	-1.3644617599537656
48	17	-1.3653137150642987
48	18	-1.3672270756661364
48	19	-1.3654966089898191
48	20	-1.3664161665443251
48	21	-1.3673888595515848
48	22	-1.3664289740736715
48	23	-1.3681175430029306
48	24	-1.3706259513763162
48	25	-1.3713038221167304
48	26	-1.3702579055582937
48	27	-1.3693953628019466
48	28	1.0645106820126531
48	29	-1.3700838152272123
48	30	-1.3691195475769349
48	31	-1.3682599296784677
48	32	-1.3681504367741961
48	33	-1.3674142996004219
48	34	-1.3672833957478683
48	35	-1.3665965798691928
48	36	-1.3585789710198513
48	37	-1.3577244223701130
48	38	-1.3577680092806879
48	39	-1.3610713518503319
48	40	-1.3603107350769532
48	41	-1.3610330895661877
48	42	-1.3633202554700514
48	43	-1.3609577383500477
48	44	-1.3633455225208131
48	45	1.0375244978619667
48	46	-1.3615254789991384
48	47	-1.3630318878169596
48	48	-1.3613042110230442
48	49	-1.3634704027670008
48	50	1.0332564241480151
48	51	-1.3615818284621832
48	52	-1.3606466542738855
48	53	-1.3629663332311959
48	54	-1.3630142653469786
48	55	1.0162006835905641
48	56	-1.3610057902580472
48	57	-1.3617195420328760
48	58	-1.3616070576852912
48	59	-1.3653538917093726
48	60	-1.3644199057971196
48	61	-1.3636525792803602
48	62	-1.3669432891632824
48	63	-1.3684714376937404
48	64	-1.3652787636256667
48	65	-1.3668755407235438
48	66	1.0220905561816518
48	67	-1.3685018694000950
48	68	-1.3680248941086106
48	69	-1.3666911008932487
48	70	-1.3668858389194694
48	71	-1.3645291952542429
48	72	-1.3638116209166122
48	73	1.0114049231534021
48	74	-1.3663701294121637
48	75	-1.3665345623827574
48	76	-1.3675102180786136
48	77	-1.3695386116884865
48	78	-1.3688529717349551
48	79	-1.3670744954963661
48	80	-1.3688076828051439
48	81	-1.3679155060234804
48	82	1.0130262048367491
48	83	-1.3679629078664826
48	84	-1.3659984688608495
48	85	-1.3628266700247098
48	86	-1.3617607118045030
48	87	-1.3629602248734343
48	88	-1.3640009561060416
48	89	-1.3628352421876200
48	90	-1.3626725856318020
48	91	-1.3640213112548745
48	92	-1.3640960360969363
48	93	-1.3644457797524581
48	94	1.0115342723122704
48	95	-1.3660302857726263
48	96	-1.3660276533768752
48	97	-1.3764321770169368
48	98	-1.3770186240888982
48	99	-1.3757706242354202
49	0	-1.3712637477486995
49	1	-1.3679952744684944
49	2	-1.3680956382532321
49	3	-1.3724413884752384
49	4	1.0729879505262465
49	5	-1.3724353116278025
49	6	-1.3698872759662282
49	7	-1.3734826012399917
49	8	-1.3757779055934021
49	9	-1.3754462025402834
49	10	-1.3787151509736750
49	11	-1.3795091896885183
49	12	-1.3793308973055904
49	13	-1.3759814241615169
49	14	-1.3757383498590154
49	15	-1.3755737025326706
49	16	-1.3733086556749488
49	17	-1.3741207720515456
49	18	-1.3759849508748734
49	19	-1.3742529451835588
49	20	-1.3751361670252653
49	21	-1.3769008788299675
49	22	-1.3759183176235377
49	23	-1.3775491959556083
49	24	-1.3799917743404975
49	25	-1.3806314483929301
49	26	-1.3795710140689106
49	27	-1.3794841195688461
49	28	-1.3801374699231272
49	29	-1.3800894354582580
49	30	-1.3791029602879958
49	31	-1.3782766204557317
49	32	-1.3781897847327449
49	33	-1.3774904804599628
49	34	-1.3773843746714260
49	35	-1.3767343971098054
49	36	-1.3696275520416843
49	37	-1.3688089835419721
49	38	-1.3688761600548913
49	39	-1.3721482087612376
49	40	-1.3714266604545411
49	41	-1.3721633141264653
49	42	-1.3744381190218244
49	43	-1.3721462657652563
49	44	-1.3745200937751783
49	45	-1.3736727735474212
49	46	-1.3727811381819857
49	47	-1.3742880968088342
49	48	-1.3726178496845833
49	49	1.0488253809992722
49	50	-1.3746531274996474
49	51	-1.3729681480475706
49	52	-1.3720758971856306
49	53	-1.3743821197894619
49	54	-1.3744568693708359
49	55	-1.3710829141114296
49	56	-1.3725297136336418
49	57	-1.3732556317223803
49	58	-1.3731661823630594
49	59	-1.3768689474638247
49	60	-1.3759695728153196
49	61	-1.3752367715446459
49	62	-1.3784951179277822
49	63	-1.3800192394915194
49	64	-1.3769016026932581
49	65	-1.3784904440627892
49	66	-1.3783644780791275
49	67	-1.3808715075574640
49	68	-1.3796861747807474
49	69	-1.3783930650507066
49	70	-1.3786618550828726
49	71	-1.3764245344527430
49	72	-1.3758003922221107
49	73	-1.3758718150505898
49	74	-1.3784729485974492
49	75	-1.3787198585182519
49	76	-1.3789173567035085
49	77	-1.3809864752906940
49	78	-1.3803911781031428
49	79	-1.3787223191726907
49	80	-1.3805044171402288
49	81	-1.3797146251957666
49	82	-1.3778914719085769
49	83	-1.3790254445789978
49	84	-1.3771669511582882
49	85	-1.3741224205057647
49	86	1.0133836801635241
49	87	-1.3744172629728157
49	88	-1.3744154539080919
49	89	-1.3733266758192821
49	90	-1.3732291249322612
49	91	-1.3746287651473923
49	92	-1.3747715611696498
49	93	-1.3751952572471622
49	94	-1.3766363393784355
49	95	-1.3769102874890387
49	96	-1.3769871920100791
49	97	-1.3859544356064948
49	98	-1.3865877474529307
49	99	-1.3854031444679391
50	0	-1.3819016605723033
50	1	-1.3798539164240653
50	2	-1.3798073261067356
50	3	-1.3839346441099072
50	4	-1.3837381943395222
50	5	-1.3836897004681443
50	6	-1.3810834848520490
50	7	-1.3845066972332116
50	8	-1.3866644792804543
50	9	-1.3862433029671555
50	10	-1.3893666721946278
50	11	-1.3900642117159530
50	12	-1.3907944983994651
50	13	1.0864274343098959
50	14	-1.3870921769390703
50	15	-1.3868459104784394
50	16	-1.3845423801800660
50	17	-1.3852595215134005
50	18	-1.3870155166883866
50	19	-1.3860603061939734
50	20	-1.3868407872416850
50	21	-1.3884901728814472
50	22	-1.3882399507490886
50	23	-1.3897490905231480
50	24	-1.3920583211168298
50	25	-1.3926074089833584
50	26	-1.3905903928724181
50	27	-1.3904522194476721
50	28	-1.3910411363129047
50	29	-1.3909443940304353
50	30	-1.3899252414805554
50	31	-1.3891349789722918
50	32	-1.3890714780346585
50	33	-1.3884113742316224
50	34	-1.3883309048760881
50	35	-1.3877203546798211
50	36	-1.3807669985570439
50	37	-1.3799859352598769
50	38	-1.3800770535303297
50	39	-1.3833142723409131
50	40	-1.3826330903004496
50	41	-1.3833835647661754
50	42	-1.3856437331270182
50	43	-1.3842787598285404
50	44	-1.3866320759360100
50	45	-1.3858289928591359
50	46	-1.3850408632523634
50	47	-1.3865445603692479
50	48	-1.3849375777694515
50	49	-1.3870730960182713
50	50	-1.3862870709321411
50	51	-1.3846604368582744
50	52	-1.3838118054152007
50	53	-1.3861009661460650
50	54	-1.3862017583500301
50	55	-1.3821800677852791
50	56	-1.3836267314201083
50	57	-1.3843646459684817
50	58	-1.3842980162687573
50	59	-1.3872289969328349
50	60	-1.3863622516666543
50	61	-1.3856621575103831
50	62	1.0493116308566934
50	63	-1.3897565585647793
50	64	-1.3867018777071229
50	65	-1.3882885755067784
50	66	-1.3881779067628430
50	67	-1.3906677833468803
50	68	-1.3895193441105880
50	69	-1.3889535751446873
50	70	-1.3892777282351549
50	71	-1.3871353290915558
50	72	-1.3865826888786821
50	73	-1.3859574267602639
50	74	-1.3885677293991219
50	75	-1.3888613970422392
50	76	-1.3891072238209896
50	77	-1.3911988214643876
50	78	-1.3906685712802496
50	79	-1.3890807258880029
50	80	-1.3900799198869904
50	81	-1.3893456594855178
50	82	-1.3875922422710087
50	83	-1.3878595635892426
50	84	-1.3860496838794534
50	85	-1.3830665676828640
50	86	-1.3821355358175922
50	87	-1.3846483039279724
50	88	-1.3847003514024865
50	89	-1.3836849810851155
50	90	-1.3836487794028423
50	91	-1.3850953257228260
50	92	-1.3853019495204844
50	93	-1.3857948879800273
50	94	-1.3872847069359358
50	95	-1.3876306281623387
50	96	-1.3877816712007254
50	97	-1.3966992870938193
50	98	-1.3974150855803797
50	99	-1.3963373433880117
51	0	-1.3882123077516508
51	1	-1.3861931402887651
51	2	-1.3861663092957333
51	3	-1.3902846655836694
51	4	-1.3901093133834639
51	5	-1.3900820572748116
51	6	-1.3875167086810933
51	7	-1.3909325385429308
51	8	1.0890849620688623
51	9	-1.3926907332199514
51	10	-1.3958069730478921
51	11	-1.3965155391303352
51	12	-1.3972571921643855
51	13	-1.3939293421623133
51	14	-1.3936212033563553
51	15	-1.3933944089154924
51	16	-1.3911258972889284
51	17	-1.3918528349674133
51	18	-1.3936117323866499
51	19	-1.3934901323486699
51	20	-1.3942611572094019
51	21	-1.3958940134102518
51	22	-1.3956458426400089
51	23	1.0889501006574587
51	24	-1.3994317261940206
51	25	-1.3999795347238808
51	26	-1.3979836697292278
51	27	-1.3978541373167075
51	28	-1.3984438057521356
51	29	-1.3983543748480212
51	30	-1.3973495418803941
51	31	-1.3965877053207449
51	32	-1.3965466811412366
51	33	-1.3959190294222485
51	34	-1.3958627525622851
51	35	-1.3952846216161228
51	36	-1.3884227350842289
51	37	-1.3876716447691639
51	38	-1.3877864656825571
51	39	-1.3910167783146865
51	40	-1.3903689064741498
51	41	-1.3911392277360137
51	42	-1.3934042805482323
51	43	-1.3920856136912039
51	44	1.0675479449469332
51	45	-1.3944123869747138
51	46	-1.3936599430306682
51	47	1.0679315256416144
51	48	-1.3936148177194887
51	49	-1.3957516843211553
51	50	-1.3950021499078393
51	51	-1.3934216771777885
51	52	-1.3926102646823524
51	53	-1.3948987188363264
51	54	-1.3958717585963294
51	55	-1.3919291740195057
51	56	-1.3933811331069574
51	57	-1.3941340700794558
51	58	-1.3940904478328393
51	59	-1.3963185372770275
51	60	-1.3954818535961189
51	61	-1.3948123863272475
51	62	-1.3973763761358773
51	63	-1.3989052996277032
51	64	-1.3959074333817860
51	65	-1.3974940278386900
51	66	-1.3973980238224077
51	67	-1.3998745836647633
51	68	-1.3987603310876646
51	69	-1.3982180389379835
51	70	-1.3985767423125564
51	71	-1.3964987829519175
51	72	-1.3959919503956926
51	73	-1.3954136648905597
51	74	-1.3980268978151897
51	75	-1.3983567873993392
51	76	-1.3986399824490343
51	77	-1.4007462444402738
51	78	-1.4002675416942962
51	79	-1.3987445948649395
51	80	1.0489974109181632
51	81	-1.3982742167529936
51	82	-1.3965727641243748
51	83	-1.3968711267027820
51	84	-1.3951148562091875
51	85	-1.3921986272927609
51	86	-1.3913112660476925
51	87	-1.3938333143481196
51	88	-1.3939152598210889
51	89	-1.3929450285159886
51	90	1.0345342852654000
51	91	-1.3944124964364015
51	92	-1.3946538025018649
51	93	-1.3951853278749906
51	94	-1.3966950629991315
51	95	-1.3970790003102940
51	96	-1.3972680848230474
51	97	-1.4061252055469660
51	98	-1.4068845822411880
51	99	-1.4058669890390418
52	0	-1.3962328679318334
52	1	-1.3941971594493536
52	2	-1.3941418175025149
52	3	-1.3981914248779437
52	4	-1.3979951988357717
52	5	-1.3990619342210064
52	6	-1.3964859355764518
52	7	-1.3998088369677175
52	8	-1.4019001572575633
52	9	-1.4014586113929306
52	10	-1.4044950785975490
52	11	-1.4051580986994996
52	12	-1.4058570241403916
52	13	-1.4025452514643786
52	14	-1.4022125950059925
52	15	-1.4019624186595050
52	16	-1.3996975709345330
52	17	-1.4003900951915782
52	18	-1.4021050946162406
52	19	-1.4019628012819421
52	20	-1.4027036564056319
52	21	-1.4042980788258927
52	22	-1.4040349888193935
52	23	-1.4054978620845093
52	24	-1.4077466136907340
52	25	-1.4073722233405594
52	26	-1.4053979481848606
52	27	-1.4052772239214650
52	28	-1.4058677197040561
52	29	-1.4057858195832209
52	30	-1.4047961650603979
52	31	-1.4040632570120042
52	32	-1.4040452016127944
52	33	-1.4034505917160622
52	34	-1.4034190791205363
52	35	-1.4028740886166926
52	36	-1.3968446080739496
52	37	-1.3961258938831405
52	38	-1.3962653042565669
52	39	-1.3994836564171842
52	40	-1.3988714732896803
52	41	-1.3996612933107504
52	42	-1.4019280604193258
52	43	-1.3998051008660779
52	44	-1.4021670685501182
52	45	-1.4021642056354178
52	46	1.0716164406712367
52	47	-1.4029718320424203
52	48	-1.4014573006939997
52	49	-1.4035979560811500
52	50	-1.4028824095271371
52	51	-1.4013442925176924
52	52	-1.4005676356875989
52	53	-1.4021747288291673
52	54	-1.4038928192358857
52	55	-1.4000143556857918
52	56	-1.4014757997948959
52	57	-1.4022456041724041
52	58	-1.4022241494684844
52	59	-1.4044516317132303
52	60	-1.4036430084524900
52	61	-1.4030023641505658
52	62	-1.4055653530146990
52	63	-1.4071000925029515
52	64	1.0603985638270341
52	65	-1.4057423147295152
52	66	-1.4050072062254950
52	67	-1.4074790350459876
52	68	-1.4063941638559603
52	69	-1.4058731917147040
52	70	-1.4062399345011254
52	71	-1.4041901106090007
52	72	-1.4036973820184939
52	73	-1.4031329868999025
52	74	-1.4057281368913597
52	75	-1.4060626301825443
52	76	-1.4063503540386757
52	77	-1.4084446693131001
52	78	-1.4079786926511968
52	79	-1.4064761124174026
52	80	1.0552134306917205
52	81	-1.4060258605214035
52	82	-1.4043463108662420
52	83	-1.4046490707216226
52	84	-1.4029135261895560
52	85	-1.4000275681075913
52	86	1.0389599911589495
52	87	-1.4028707244676539
52	88	-1.4029782520346197
52	89	1.0441102965872331
52	90	-1.4020768163718438
52	91	-1.4035622350287329
52	92	-1.4038318715721272
52	93	-1.4043949658037933
52	94	-1.4059176591591551
52	95	1.0534261051872544
52	96	-1.4065512519612737
52	97	-1.4140158277235306
52	98	-1.4147705291567336
52	99	-1.4137565246983503
53	0	-1.4069088105793266
53	1	-1.4047851573267900
53	2	1.0939943612145868
53	3	-1.4085052222812782
53	4	-1.4082211066756214
53	5	-1.4091839790705556
53	6	-1.4065740095137884
53	7	-1.4097659261642357
53	8	-1.4117546408774275
53	9	-1.4112495311943041
53	10	-1.4141741732759996
53	11	1.1053993715064918
53	12	-1.4153988675803051
53	13	-1.4120896269620082
53	14	-1.4117126918053067
53	15	-1.4114200988612453
53	16	-1.4091449853440223
53	17	-1.4097835259589855
53	18	-1.4114338341371417
53	19	-1.4112547502835173
53	20	-1.4119488052941598
53	21	-1.4134871051750570
53	22	-1.4131955789542432
53	23	-1.4146090245272220
53	24	-1.4167996335123372
53	25	-1.4164031748988830
53	26	-1.4144303473681141
53	27	-1.4142926596799166
53	28	-1.4148562020544648
53	29	-1.4147583348243287
53	30	-1.4137639992626871
53	31	-1.4130660639135240
53	32	-1.4130743209383212
53	33	-1.4125184107776529
53	34	-1.4125151570534706
53	35	-1.4120095978301823
53	36	-1.4060912215559496
53	37	-1.4054100680078909
53	38	-1.4055777539062921
53	39	-1.4087820015327353
53	40	-1.4082105471241051
53	41	-1.4090222056885700
53	42	-1.4112902273016754
53	43	-1.4099464496070848
53	44	-1.4123049196092814
53	45	-1.4123339147949787
53	46	-1.4116582968217641
53	47	-1.4125146765567225
53	48	-1.4110531945287392
53	49	-1.4131925501408331
53	50	-1.4125169895691485
53	51	-1.4110303771753434
53	52	-1.4102948072299046
53	53	-1.4119095852949692
53	54	-1.4136365162841422
53	55	-1.4105437837245676
53	56	-1.4120106722263024
53	57	-1.4121085699055080
53	58	-1.4121132761628543
53	59	-1.4136425573692262
53	60	-1.4128676914610341
53	61	-1.4122614728149570
53	62	-1.4148229554529930
53	63	-1.4163647392600396
53	64	-1.4134793917569408
53	65	-1.4150712554765068
53	66	-1.4143642404275640
53	67	1.0723565766160597
53	68	-1.4157793080281866
53	69	-1.4152860029834671
53	70	-1.4156894469818764
53	71	-1.4137068169205986
53	72	-1.4132623329203107
53	73	-1.4127474417339145
53	74	-1.4153473966911798
53	75	-1.4157205563354032
53	76	-1.4160482042939595
53	77	-1.4181593514784478
53	78	-1.4177477166624575
53	79	-1.4163131811027454
53	80	-1.4165898221355508
53	81	-1.4159708311737074
53	82	-1.4143667214925870
53	83	-1.4147198886042218
53	84	-1.4130634748410194
53	85	1.0493042470805276
53	86	-1.4106477379447120
53	87	-1.4132010464263611
53	88	-1.4133628090619919
53	89	-1.4125069936966137
53	90	-1.4125958712134783
53	91	-1.4141261128194673
53	92	-1.4144576624498164
53	93	-1.4150875259552051
53	94	-1.4166565515742071
53	95	-1.4171403097133246
53	96	-1.4174301360677015
53	97	-1.4248622646518272
53	98	-1.4256957884072949
53	99	-1.4247852467397077
54	0	-1.4131983716211505
54	1	-1.4111046767260333
54	2	-1.4109629901653495
54	3	-1.4148348267220285
54	4	-1.4145723714018512
54	5	-1.4155462677875588
54	6	1.1015791992608193
54	7	-1.4158827106666336
54	8	-1.4178830138209850
54	9	-1.4174035403721463
54	10	-1.4203279458099529
54	11	-1.4209381374524077
54	12	-1.4215873473985334
54	13	-1.4183298371057567
54	14	-1.4179782392183864
54	15	-1.4177101344990839
54	16	-1.4154751016024301
54	17	-1.4161282202573815
54	18	-1.4177858286043028
54	19	-1.4176268833406360
54	20	-1.4183345428540719
54	21	-1.4206885863251550
54	22	-1.4204040074778648
54	23	-1.4218090466496676
54	24	-1.4239841236987432
54	25	-1.4235973081804936
54	26	-1.4216504488525015
54	27	-1.4215257331245146
54	28	1.1034406583167755
54	29	-1.4220084197453371
54	30	-1.4210336979507245
54	31	-1.4203669633753502
54	32	-1.4204006716940907
54	33	-1.4205915268964167
54	34	-1.4206156859511372
54	35	-1.4201473954857540
54	36	-1.4143277399669134
54	37	-1.4136821179427095
54	38	-1.4138775487244446
54	39	-1.4170732472404641
54	40	-1.4165405888515687
54	41	-1.4173750408683727
54	42	-1.4196482443966914
54	43	-1.4183564532892545
54	44	-1.4207192611043116
54	45	-1.4207796653857767
54	46	-1.4209640281118934
54	47	-1.4218408965603877
54	48	-1.4197518414684085
54	49	-1.4218937789403623
54	50	-1.4212569686267453
54	51	-1.4198192628806987
54	52	-1.4191235306155945
54	53	-1.4207488128182053
54	54	-1.4224874776868461
54	55	-1.4194614332160187
54	56	1.0808768593286531
54	57	-1.4210659798441365
54	58	-1.4210973533974278
54	59	-1.4226354558161782
54	60	1.0786642027828883
54	61	-1.4213241815761568
54	62	-1.4238845244956466
54	63	-1.4254340468418614
54	64	-1.4226121297486145
54	65	-1.4242080663583518
54	66	-1.4235309836800025
54	67	-1.4253417386338056
54	68	-1.4251556391386204
54	69	-1.4246906934849779
54	70	-1.4251306971097906
54	71	-1.4232156744949183
54	72	-1.4228194679301203
54	73	-1.4223547068355731
54	74	-1.4249593462569454
54	75	1.0743114188226084
54	76	-1.4257395678385580
54	77	-1.4278674917880001
54	78	1.0762135317178902
54	79	-1.4261451258223652
54	80	-1.4264693498667633
54	81	-1.4259116184165868
54	82	-1.4234995993666342
54	83	-1.4238854265216048
54	84	-1.4222855616131505
54	85	-1.4195682859102878
54	86	-1.4199765928096884
54	87	-1.4225386175282113
54	88	-1.4227313425090387
54	89	-1.4219223689270606
54	90	-1.4220459924235545
54	91	-1.4235969756047053
54	92	-1.4239621889832854
54	93	-1.4246291458490474
54	94	-1.4250050392485227
54	95	-1.4254921405870704
54	96	-1.4257822809368330
54	97	-1.4331491848253810
54	98	-1.4339855304841009
54	99	-1.4330877932365291
55	0	-1.4185505676803234
55	1	-1.4165168665277568
55	2	-1.4164240592408206
55	3	-1.4203153742718706
55	4	-1.4200997303155547
55	5	-1.4197176058432599
55	6	-1.4183092891936226
55	7	-1.4202049944190334
55	8	-1.4222695238661980
55	9	-1.4218582924702345
55	10	-1.4248333781241658
55	11	-1.4255027248092313
55	12	-1.4262084638490931
55	13	-1.4239317607302104
55	14	-1.4236198075692672
55	15	-1.4233905540492140
55	16	-1.4220802916945665
55	17	-1.4227422044820608
55	18	-1.4244004163516881
55	19	-1.4242582815085298
55	20	-1.4249749315059206
55	21	1.1099074258830830
55	22	-1.4270563249492967
55	23	-1.4284652226734811
55	24	-1.4306368836447694
55	25	-1.4302705121765151
55	26	-1.4283594519683895
55	27	-1.4282575785857827
55	28	-1.4295618920500743
55	29	-1.4294853515195618
55	30	-1.4285287871010450
55	31	-1.4272729273792892
55	32	-1.4273323874999688
55	33	-1.4267259473795084
55	34	-1.4267773827750581
55	35	-1.4263436654567250
55	36	-1.4205998789116936
55	37	-1.4199871094594820
55	38	-1.4202105470706987
55	39	-1.4234098491193354
55	40	-1.4229135142237954
55	41	-1.4237739069061828
55	42	-1.4260612428838340
55	43	-1.4248160235176683
55	44	-1.4271923861528124
55	45	-1.4272847943270013
55	46	-1.4283157907482269
55	47	-1.4292167864540430
55	48	-1.4271834844466791
55	49	-1.4286635132978944
55	50	-1.4280636052782818
55	51	-1.4274897788893843
55	52	-1.4268335658256763
55	53	-1.4284736555967825
55	54	-1.4302284253323525
55	55	-1.4272644596313293
55	56	-1.4287568081167259
55	57	-1.4289135675515812
55	58	-1.4297923832619757
55	59	-1.4306506074318599
55	60	-1.4292934850605448
55	61	-1.4295779024060784
55	62	-1.4321405560319815
55	63	-1.4337000172038357
55	64	-1.4309364521957639
55	65	-1.4325388710327080
55	66	-1.4327099075784318
55	67	-1.4345219605288211
55	68	-1.4343671542128478
55	69	-1.4339314455439265
55	70	-1.4344046717199026
55	71	-1.4325540438182041
55	72	-1.4322026252953100
55	73	-1.4317843992329671
55	74	-1.4336838376670769
55	75	-1.4341189825343910
55	76	-1.4345099816922771
55	77	-1.4358788796614490
55	78	1.0821040754529430
55	79	1.0798676985473679
55	80	-1.4345382702242997
55	81	1.0784197506089261
55	82	1.0735353115976709
55	83	-1.4320226020070532
55	84	-1.4304510206477838
55	85	-1.4277729255233562
55	86	-1.4281902438338119
55	87	-1.4307385944436786
55	88	-1.4309335443160975
55	89	-1.4290789154413248
55	90	-1.4291803133115202
55	91	-1.4306991205526347
55	92	-1.4310358228052955
55	93	-1.4316746834246996
55	94	-1.4334337285735912
55	95	-1.4339244491539207
55	96	-1.4342152222067639
55	97	-1.4415153083705174
55	98	-1.4423546149466688
55	99	-1.4414703035244776
56	0	-1.4289994241821564
56	1	-1.4268852847573517
56	2	-1.4266929881756794
56	3	-1.4304242329182775
56	4	-1.4301259387550755
56	5	-1.4296646937814568
56	6	-1.4282045664677629
56	7	-1.4299924923159908
56	8	-1.4319581287984460
56	9	-1.4314865811912592
56	10	-1.4343537715429986
56	11	-1.4349557592663886
56	12	-1.4355971072695497
56	13	-1.4333082351702437
56	14	-1.4329544395324787
56	15	-1.4326857449264259
56	16	-1.4313530623657931
56	17	-1.4319646344679158
56	18	-1.4335630382867290
56	19	-1.4333891423924434
56	20	-1.4340639896907805
56	21	-1.4363480104751440
56	22	1.1154936451941160
56	23	-1.4374241560193071
56	24	-1.4395430260417570
56	25	-1.4391598223935627
56	26	-1.4372550290553874
56	27	-1.4371409234349821
56	28	-1.4384126225649361
56	29	-1.4383243925745268
56	30	-1.4373672593125422
56	31	-1.4361572468331145
56	32	-1.4362442741370989
56	33	-1.4363743610618720
56	34	-1.4357897430324089
56	35	-1.4353968264777464
56	36	-1.4297655820907809
56	37	-1.4291923398613793
56	38	-1.4287974531155461
56	39	-1.4319898247264182
56	40	-1.4315351908031404
56	41	-1.4324208409048653
56	42	-1.4347153648106543
56	43	-1.4335254895002199
56	44	-1.4359084199871051
56	45	-1.4360353396994283
56	46	-1.4370927770291959
56	47	-1.4380186502691068
56	48	-1.4360489942743486
56	49	-1.4375443328506980
56	50	-1.4363213608291798
56	51	-1.4357909348195053
56	52	-1.4351773521152935
56	53	-1.4368341563106022
56	54	-1.4386070500949111
56	55	-1.4357097568163792
56	56	-1.4372190002883438
56	57	-1.4374084232445958
56	58	-1.4383102644803321
56	59	-1.4391917657572089
56	60	1.0912060974332625
56	61	-1.4381950443359321
56	62	-1.4407626399032716
56	63	-1.4423348760586689
56	64	-1.4396341010633549
56	65	-1.4412460808082463
56	66	-1.4414424245829947
56	67	-1.4432621009418847
56	68	-1.4431418240093210
56	69	-1.4427384981480913
56	70	-1.4432390803395507
56	71	-1.4414430486102341
56	72	-1.4411286879823331
56	73	-1.4407488458737336
56	74	-1.4426562779599204
56	75	-1.4431195950694993
56	76	-1.4435390474649026
56	77	-1.4449261907933750
56	78	-1.4446294723726991
56	79	-1.4433425438623793
56	80	-1.4437098898950536
56	81	-1.4432150560137513
56	82	-1.4409092337478093
56	83	-1.4413373283219930
56	84	-1.4398229105242559
56	85	-1.4372172571096129
56	86	-1.4376696846818033
56	87	-1.4402254288656551
56	88	-1.4404511132896054
56	89	-1.4386586028426434
56	90	-1.4387955843663565
56	91	-1.4403353078432231
56	92	-1.4407064603818851
56	93	-1.4413830104073750
56	94	-1.4419729165588069
56	95	-1.4424684038950029
56	96	-1.4427610471059404
56	97	-1.4499933732056922
56	98	-1.4508367965017641
56	99	-1.4499676811907689
57	0	-1.4377988803349400
57	1	-1.4356494834730940
57	2	-1.4354053669906723
57	3	-1.4390344308077179
57	4	-1.4386949653643939
57	5	-1.4381938342510352
57	6	-1.4377334298284488
57	7	-1.4394240764163613
57	8	-1.4400529050447579
57	9	-1.4395594201991522
57	10	-1.4423646879507950
57	11	-1.4429366647581885
57	12	-1.4435492741290217
57	13	-1.4412739518559294
57	14	-1.4409083582795532
57	15	-1.4406290436948579
57	16	-1.4392991266983677
57	17	-1.4398893102697916
57	18	-1.4414577807523923
57	19	-1.4412765092832003
57	20	-1.4419350134242539
57	21	1.1214195973652432
57	22	-1.4438938465954274
57	23	-1.4452383963198119
57	24	-1.4473288693637552
57	25	-1.4476594564239056
57	26	1.1216209385859108
57	27	-1.4448020866428890
57	28	-1.4460635052924875
57	29	-1.4459820950165743
57	30	-1.4450408730466731
57	31	-1.4438732863780106
57	32	-1.4439875781001035
57	33	-1.4441457609192683
57	34	1.1141445356899884
57	35	-1.4432445939848297
57	36	-1.4377133526764174
57	37	-1.4371778216549902
57	38	-1.4368217005520092
57	39	-1.4400080360735603
57	40	-1.4395944407413970
57	41	-1.4405385015941496
57	42	-1.4428408997502737
57	43	-1.4417052946518156
57	44	-1.4440954606143015
57	45	-1.4442567119629748
57	46	-1.4453404564142531
57	47	-1.4462913382673903
57	48	-1.4437220402886293
57	49	-1.4460356499811400
57	50	-1.4448645943340017
57	51	-1.4443786324642200
57	52	-1.4431461010965345
57	53	-1.4448200265542002
57	54	-1.4466112889121483
57	55	-1.4437802032162323
57	56	-1.4453068499386643
57	57	-1.4455290616083158
57	58	-1.4464543110190837
57	59	-1.4473594831444379
57	60	-1.4452710041080699
57	61	-1.4463080272917006
57	62	-1.4488800839594222
57	63	1.1019733137092667
57	64	-1.4478244722295321
57	65	-1.4494456722903379
57	66	-1.4496664455079353
57	67	-1.4508837579647584
57	68	-1.4507958233005100
57	69	-1.4512269054388895
57	70	-1.4517495360871084
57	71	-1.4500020802349611
57	72	-1.4497189172617364
57	73	-1.4493714053262416
57	74	-1.4512812739228984
57	75	-1.4517664694373564
57	76	-1.4522078751319973
57	77	-1.4536066822505542
57	78	-1.4533435504370251
57	79	-1.4521003553628027
57	80	-1.4524918619498903
57	81	-1.4520319917114974
57	82	-1.4497843117765261
57	83	-1.4502360815831239
57	84	-1.4487696630514921
57	85	-1.4462264419190658
57	86	-1.4457702835346966
57	87	-1.4483088440068921
57	88	-1.4497274726610312
57	89	-1.4479913469377337
57	90	-1.4481585277237832
57	91	-1.4497136942807434
57	92	-1.4501132538183596
57	93	-1.4508207670110658
57	94	-1.4514422797898132
57	95	-1.4519684433751736
57	96	-1.4522908016030005
57	97	-1.4594651821649027
57	98	-1.4603420704464321
57	99	-1.4595243655648864
58	0	-1.4440017396613709
58	1	-1.4418858824214373
58	2	-1.4416649579879297
58	3	-1.4452867580947175
58	4	-1.4449722458754803
58	5	-1.4444934587837701
58	6	-1.4440566226856308
58	7	-1.4457500120528495
58	8	-1.4463920254603200
58	9	-1.4459191079294309
58	10	-1.4487185036080983
58	11	-1.4493035141312030
58	12	-1.4499286683386603
58	13	-1.4476930801486279
58	14	-1.4473493038008467
58	15	-1.4470917551180871
58	16	-1.4457915407760751
58	17	-1.4463939543713602
58	18	-1.4479684325757973
58	19	-1.4478074152846088
58	20	-1.4484793525325819
58	21	-1.4507285809399277
58	22	-1.4504598585611652
58	23	-1.4518124866479656
58	24	-1.4539045223711837
58	25	-1.4542501640988903
58	26	-1.4523932273083004
58	27	-1.4514582487201204
58	28	-1.4527301641508463
58	29	-1.4526712608213397
58	30	-1.4517587030251884
58	31	-1.4506289542862314
58	32	-1.4507701224176459
58	33	-1.4509561463807308
58	34	-1.4512321728336293
58	35	-1.4509148867899768
58	36	-1.4454751265274695
58	37	-1.4449751593743023
58	38	-1.4446559774110184
58	39	-1.4478389998563621
58	40	-1.4474646515531016
58	41	-1.4484340932555837
58	42	-1.4507459709520820
58	43	-1.4496620361918215
58	44	-1.4520612903141854
58	45	-1.4522559964160409
58	46	-1.4533663973102309
58	47	-1.4543425330694977
58	48	-1.4518409757479993
58	49	-1.4535128052187076
58	50	-1.4523888809928758
58	51	-1.4519445863052614
58	52	-1.4507604893649677
58	53	-1.4524530148538934
58	54	-1.4542643522533203
58	55	-1.4514950292245299
58	56	-1.4530404193608353
58	57	-1.4532951798544289
58	58	-1.4542446043355548
58	59	-1.4551741807730856
58	60	-1.4531353734827701
58	61	1.1022488843228340
58	62	-1.4567733097941409
58	63	-1.4583718720838781
58	64	-1.4557878008299223
58	65	-1.4574186694229261
58	66	1.1049143740376106
58	67	1.1060718792283071
58	68	-1.4588401980906964
58	69	-1.4592946277427323
58	70	-1.4598322063287497
58	71	-1.4581228648519426
58	72	-1.4578620731549095
58	73	-1.4575376190805664
58	74	-1.4594436881374913
58	75	-1.4599421312205105
58	76	-1.4603965081229018
58	77	-1.4617990409237880
58	78	-1.4615586456165004
58	79	-1.4603463562387888
58	80	-1.4607513064901601
58	81	-1.4603138282716397
58	82	-1.4581081034501853
58	83	-1.4585720457301494
58	84	-1.4571381612471981
58	85	-1.4546391778572176
58	86	-1.4542073086566107
58	87	-1.4567345945156751
58	88	-1.4581509450054155
58	89	-1.4564464769853329
58	90	-1.4566224582218146
58	91	-1.4581735418973358
58	92	-1.4585782400123493
58	93	-1.4592925311741261
58	94	-1.4599199887423246
58	95	-1.4604497286305054
58	96	-1.4607737025960972
58	97	-1.4678785618898063
58	98	-1.4687587937817494
58	99	1.1076118413211158
59	0	-1.4503873036268475
59	1	-1.4482983549166795
59	2	-1.4480941558676059
59	3	-1.4517017287341074
59	4	-1.4500212548493561
59	5	-1.4495963215351164
59	6	-1.4492135793304421
59	7	-1.4509455786712879
59	8	-1.4516317089027131
59	9	-1.4521303961441772
59	10	-1.4549280032385778
59	11	-1.4555298829782590
59	12	-1.4561712339450970
59	13	-1.4548209139419612
59	14	-1.4544845978885159
59	15	-1.4542349477984042
59	16	-1.4529533371508285
59	17	-1.4535533224405000
59	18	-1.4551177793934842
59	19	-1.4549653035377275
59	20	-1.4546873264739197
59	21	-1.4569435796534032
59	22	-1.4567030835722303
59	23	-1.4580702518643058
59	24	-1.4601701815676273
59	25	-1.4605368350409038
59	26	-1.4587211487024283
59	27	-1.4569844221695907
59	28	-1.4582884883487972
59	29	-1.4588961178690913
59	30	-1.4580198179864257
59	31	1.1237425641335410
59	32	-1.4570991420515340
59	33	-1.4573147967142497
59	34	-1.4576220337064099
59	35	-1.4573416461368374
59	36	-1.4511687664642199
59	37	-1.4507031409372313
59	38	-1.4510918511336439
59	39	-1.4542798826443568
59	40	-1.4539451746088305
59	41	-1.4549434019669703
59	42	-1.4572713524489709
59	43	-1.4562378248392487
59	44	-1.4586528309010156
59	45	-1.4588830708740501
59	46	-1.4600235431788049
59	47	-1.4610286048702790
59	48	-1.4585907499851489
59	49	-1.4602859582570984
59	50	-1.4598843892015763
59	51	-1.4594846907081569
59	52	-1.4583528670070180
59	53	-1.4600644367190421
59	54	-1.4625470476115388
59	55	-1.4598501875180043
59	56	-1.4614129852050199
59	57	-1.4617024056555390
59	58	-1.4626763659696906
59	59	-1.4636308261818529
59	60	-1.4616507830419507
59	61	-1.4627311662802616
59	62	-1.4653124647948759
59	63	-1.4669226097062615
59	64	-1.4644044829342318
59	65	-1.4668341235934304
59	66	-1.4671033891332916
59	67	-1.4683491628706229
59	68	-1.4683261847454974
59	69	-1.4688023295422861
59	70	-1.4687706829420835
59	71	-1.4671190721988880
59	72	-1.4668963105448269
59	73	-1.4666114005407822
59	74	-1.4678661100315082
59	75	-1.4683812772552847
59	76	-1.4688522944623572
59	77	-1.4702608941650035
59	78	-1.4700481814420496
59	79	-1.4688735463852873
59	80	-1.4692963263377989
59	81	-1.4698807328535781
59	82	-1.4677522768016595
59	83	-1.4682541402253018
59	84	-1.4668876602708614
59	85	-1.4644739855120577
59	86	-1.4641003420217464
59	87	-1.4666382902424160
59	88	-1.4692500961887798
59	89	-1.4676551268044287
59	90	-1.4669602403943269
59	91	-1.4685464642511783
59	92	-1.4690036051974242
59	93	-1.4697734912067235
59	94	-1.4704586891321714
59	95	-1.4710468420375566
59	96	-1.4714311441262709
59	97	-1.4799519648635280
59	98	-1.4809407443470917
59	99	-1.4790210061799640
60	0	-1.4551763502587320
60	1	-1.4531561375631692
60	2	-1.4530131604097021
60	3	-1.4566608349530894
60	4	-1.4550431941666282
60	5	-1.4546718059233530
60	6	-1.4543427633167580
60	7	-1.4561128924148909
60	8	-1.4568427360964773
60	9	-1.4573813397856792
60	10	-1.4602062085725060
60	11	-1.4608473522383756
60	12	-1.4615263706482133
60	13	-1.4602262903463472
60	14	-1.4599327487992926
60	15	-1.4597250156332811
60	16	-1.4584903813793400
60	17	-1.4591232263829266
60	18	-1.4607153298552551
60	19	-1.4606003907670821
60	20	-1.4603583293151685
60	21	-1.4626351713082635
60	22	1.1313030979613883
60	23	-1.4638243885156723
60	24	-1.4659441459712232
60	25	-1.4663405298123018
60	26	-1.4645709706561856
60	27	-1.4635529158123131
60	28	-1.4648686572451581
60	29	-1.4654933196279092
60	30	-1.4646471670320469
60	31	-1.4642514931781487
60	32	1.1292749359612668
60	33	-1.4646948971702001
60	34	-1.4650330649313525
60	35	1.1283905429144223
60	36	-1.4587170615368419
60	37	-1.4582886389718435
60	38	-1.4587074906609150
60	39	-1.4618943470011485
60	40	-1.4616008328267838
60	41	1.1218341638706706
60	42	1.1244809359164065
60	43	-1.4639859469898850
60	44	-1.4664121508385466
60	45	-1.4666779823727396
60	46	-1.4678471316609940
60	47	-1.4688796985693395
60	48	-1.4671870315441402
60	49	-1.4689002147767294
60	50	-1.4685434085888218
60	51	-1.4681899380525789
60	52	1.1192569534674142
60	53	-1.4688410877348035
60	54	-1.4719898427733178
60	55	-1.4693715936167762
60	56	-1.4709488398553721
60	57	-1.4719293625156209
60	58	-1.4729251773669521
60	59	-1.4739018068521468
60	60	-1.4719885338072773
60	61	-1.4738716509366780
60	62	-1.4764425018429077
60	63	-1.4780563466009735
60	64	-1.4756199825102951
60	65	-1.4780367045935134
60	66	-1.4783311670833246
60	67	-1.4795863801205966
60	68	-1.4795985885325540
60	69	-1.4800962399061488
60	70	-1.4801436044602059
60	71	-1.4786016743246768
60	72	-1.4784625272542464
60	73	-1.4782647033914822
60	74	-1.4795762974891713
60	75	-1.4801654786887575
60	76	-1.4807127020210278
60	77	-1.4821818795052739
60	78	-1.4820670784391532
60	79	-1.4810109001896514
60	80	-1.4815210248952675
60	81	-1.4821959371778768
60	82	-1.4802174421168590
60	83	-1.4808148036636675
60	84	-1.4795888929248340
60	85	-1.4773445151448037
60	86	-1.4771025727064508
60	87	-1.4797055879921375
60	88	-1.4814703405586731
60	89	-1.4800164491321097
60	90	-1.4794481468218215
60	91	-1.4811165338726902
60	92	-1.4806458246951786
60	93	-1.4815037151435815
60	94	-1.4822809205985612
60	95	-1.4829637060999301
60	96	-1.4834468570198192
60	97	-1.4919171654390628
60	98	-1.4930119827775374
60	99	-1.4912600635628139
61	0	-1.4598196474136182
61	1	-1.4578761714132242
61	2	-1.4578019262875368
61	3	-1.4614972297253297
61	4	-1.4599489882751813
61	5	-1.4596374967290098
61	6	-1.4593680996707539
61	7	-1.4611822125475791
61	8	-1.4619611835026303
61	9	-1.4625448905993026
61	10	-1.4654019910891143
61	11	-1.4660870055966579
61	12	-1.4668080649999693
61	13	-1.4655623395174151
61	14	1.1330797080170747
61	15	-1.4651535391054424
61	16	-1.4639695517089968
61	17	-1.4646388073173469
61	18	-1.4662619207267749
61	19	-1.4661877568838486
61	20	1.1322086552166686
61	21	-1.4682851975154352
61	22	-1.4681213846372052
61	23	-1.4695420725620338
61	24	-1.4716837689559070
61	25	-1.4721119788274177
61	26	-1.4703906267693312
61	27	-1.4694138501959151
61	28	-1.4707566940314198
61	29	-1.4714120335126490
61	30	-1.4706067877863764
61	31	-1.4695940512244936
61	32	-1.4698229836917898
61	33	-1.4700981220266154
61	34	-1.4704680717701972
61	35	-1.4702614854607625
61	36	-1.4649171917180628
61	37	-1.4645230865501060
61	38	-1.4649719341337772
61	39	-1.4681670786616370
61	40	-1.4679123335691628
61	41	-1.4689674266803197
61	42	-1.4713241067999745
61	43	-1.4703904116083537
61	44	-1.4728325322651832
61	45	-1.4731315463591756
61	46	-1.4743295951199433
61	47	-1.4753899048186794
61	48	-1.4737499374516758
61	49	-1.4754862071728119
61	50	-1.4751687225009202
61	51	-1.4748560331586957
61	52	-1.4738261019147141
61	53	-1.4755740013835550
61	54	-1.4787326862137780
61	55	-1.4761708841221042
61	56	-1.4785493056685881
61	57	-1.4803329040107351
61	58	-1.4813514225135900
61	59	-1.4823510293258699
61	60	-1.4804920854614076
61	61	-1.4823877383828208
61	62	-1.4849603570471031
61	63	-1.4865846452540474
61	64	-1.4842093626049615
61	65	-1.4866248276016869
61	66	-1.4869423413574132
61	67	1.1318858061069239
61	68	-1.4882528665464785
61	69	-1.4887709072415962
61	70	-1.4888502723762076
61	71	-1.4873589866911889
61	72	-1.4872521904303018
61	73	-1.4870878991910312
61	74	-1.4884121337925034
61	75	-1.4890240693875629
61	76	-1.4895942167524987
61	77	-1.4910753311944580
61	78	-1.4909953957748150
61	79	-1.4899849424185221
61	80	-1.4905199403368372
61	81	-1.4912209034544961
61	82	-1.4893027125615634
61	83	-1.4899248812341495
61	84	-1.4887499519251495
61	85	-1.4865716911589679
61	86	-1.4863716335424217
61	87	-1.4889740169147121
61	88	-1.4907531212689293
61	89	-1.4893542457020490
61	90	-1.4888294768380630
61	91	-1.4905101690198943
61	92	-1.4900820407928790
61	93	-1.4909687908312945
61	94	1.1255724284378819
61	95	-1.4924885276642466
61	96	-1.4930011997709647
61	97	-1.5002459269242816
61	98	-1.5013406482653422
61	99	-1.4996173909299757
62	0	-1.4700166227496967
62	1	-1.4680003264544614
62	2	-1.4678330517551308
62	3	-1.4713758840943090
62	4	-1.4697716997941326
62	5	-1.4693861967336073
62	6	-1.4690497588097895
62	7	-1.4707636866051139
62	8	-1.4723970931544186
62	9	-1.4728839410249621
62	10	-1.4756111193715067
62	11	-1.4762128184677741
62	12	-1.4777583162992018
62	13	-1.4764568607126083
62	14	-1.4761378217714221
62	15	-1.4766812573674459
62	16	-1.4754367330518696
62	17	-1.4760078089078474
62	18	-1.4775194417513007
62	19	-1.4773744922837408
62	20	-1.4771039789126861
62	21	-1.4792904614755913
62	22	-1.4790679504643944
62	23	-1.4804004657019558
62	24	-1.4824428534748486
62	25	-1.4828070637858601
62	26	1.1438508268958378
62	27	-1.4800612541173865
62	28	-1.4813338611661688
62	29	-1.4819347096912241
62	30	-1.4811050093458005
62	31	1.1404219686397989
62	32	-1.4804037631527447
62	33	-1.4807069411388813
62	34	-1.4804831493649957
62	35	-1.4803181458222392
62	36	-1.4751015599670205
62	37	-1.4747477656207417
62	38	-1.4752244074187584
62	39	-1.4783968583983638
62	40	-1.4781859302588471
62	41	-1.4786276829181242
62	42	-1.4803494184175852
62	43	-1.4794709694276122
62	44	-1.4819139612113992
62	45	-1.4822458465993369
62	46	1.1359379974524666
62	47	-1.4845499164502163
62	48	-1.4829764980533195
62	49	-1.4847258061840345
62	50	-1.4844520287486507
62	51	-1.4841845539539140
62	52	-1.4832102702957146
62	53	-1.4849682650113185
62	54	-1.4881170862610986
62	55	-1.4856317958508078
62	56	-1.4880120196612145
62	57	-1.4898073501321771
62	58	-1.4908466113858874
62	59	-1.4918672643331874
62	60	-1.4900696968184262
62	61	-1.4919733317914026
62	62	-1.4951941489813865
62	63	-1.4968224883450201
62	64	-1.4945216631081548
62	65	-1.4961471122019303
62	66	1.1382098843429989
62	67	-1.4977682360056890
62	68	-1.4978413105579900
62	69	-1.4978069656560029
62	70	-1.4979252969845354
62	71	-1.4964937890505123
62	72	-1.4964268098070472
62	73	-1.4956308331420967
62	74	-1.4969640381326228
62	75	-1.4975946860723670
62	76	-1.4975397447006618
62	77	-1.4990196490349634
62	78	-1.4989573779783103
62	79	-1.4979728078647423
62	80	-1.4985157674391489
62	81	-1.4992252199829532
62	82	-1.4973434023734546
62	83	-1.4979718531725554
62	84	-1.4968239567014818
62	85	-1.4946841348739603
62	86	-1.4945019696310646
62	87	-1.4970865408672147
62	88	-1.4988592810738397
62	89	-1.4974851230448649
62	90	-1.4969748731411636
62	91	-1.4986438883593178
62	92	-1.4982260318711007
62	93	-1.4991110636091143
62	94	-1.4999164704219887
62	95	-1.5006234048972089
62	96	-1.5011286519124354
62	97	-1.5082982882669003
62	98	-1.5093863047003993
62	99	-1.5076841270188233
63	0	-1.4763823115927206
63	1	-1.4743941112344028
63	2	-1.4754432082637747
63	3	-1.4789258338683957
63	4	-1.4759689013654334
63	5	-1.4756053295868168
63	6	-1.4752933673841755
63	7	-1.4770121392745716
63	8	-1.4786509909340311
63	9	-1.4791510250548130
63	10	1.1462987161107927
63	11	-1.4824914743722417
63	12	1.1484297003800981
63	13	-1.4827741440390827
63	14	-1.4824790914087309
63	15	-1.4830372432776435
63	16	-1.4818238762327653
63	17	-1.4824084252553096
63	18	-1.4839270000048530
63	19	-1.4838036566426274
63	20	-1.4835539595871243
63	21	-1.4857405908239396
63	22	-1.4855405136661866
63	23	-1.4868809651287449
63	24	-1.4889246644055540
63	25	-1.4893040595187514
63	26	-1.4876024915653403
63	27	-1.4866225602138217
63	28	-1.4879051305553495
63	29	-1.4885215037849056
63	30	-1.4877206664155340
63	31	-1.4868022310779823
63	32	-1.4870870333388448
63	33	-1.4874168736298641
63	34	-1.4872291844357235
63	35	-1.4876926602958285
63	36	-1.4825646592080783
63	37	-1.4822455883227530
63	38	-1.4827506246759070
63	39	-1.4859203266288881
63	40	-1.4857490229266785
63	41	-1.4862248226287036
63	42	-1.4879643125577613
63	43	-1.4871362019596694
63	44	-1.4902357227371057
63	45	-1.4906001601820182
63	46	-1.4918457179566147
63	47	-1.4929506765334040
63	48	-1.4914385138405168
63	49	-1.4932018797622004
63	50	-1.4929690333652528
63	51	-1.4927439672726568
63	52	-1.4924821333665383
63	53	-1.4942487846481924
63	54	-1.4973865182117394
63	55	-1.4949754545204237
63	56	-1.4973561344309982
63	57	-1.4991616702558528
63	58	-1.5002201156298154
63	59	-1.5012602471604961
63	60	-1.4995219924652157
63	61	-1.5014320490945985
63	62	-1.5046357617397101
63	63	-1.5056518330319233
63	64	-1.5034143704799725
63	65	-1.5057986236910670
63	66	-1.5061642778363946
63	67	-1.5080483695533367
63	68	-1.5081514721799212
63	69	-1.5081470506886427
63	70	-1.5083263603143720
63	71	-1.5069826997906444
63	72	-1.5069798627404718
63	73	-1.5062642788573266
63	74	-1.5076372200753898
63	75	-1.5083224832256643
63	76	-1.5083386933791185
63	77	-1.5098613002459151
63	78	-1.5098747080753225
63	79	-1.5089835542987624
63	80	-1.5095915315090460
63	81	-1.5103680840775087
63	82	-1.5086060632766614
63	83	-1.5093051947467717
63	84	-1.5082677393582862
63	85	-1.5062628400758495
63	86	-1.5061814062219665
63	87	-1.5088071053535064
63	88	-1.5106448249849003
63	89	-1.5094015487918382
63	90	-1.5090073198502847
63	91	-1.5107479907058698
63	92	-1.5104513700635076
63	93	-1.5114389535808628
63	94	-1.5123527199573712
63	95	-1.5131705058111899
63	96	-1.5127687906089393
63	97	-1.5199051318295278
63	98	-1.5210896650496815
63	99	-1.5195448071984401
64	0	-1.4818919134097710
64	1	-1.4799548034847194
64	2	-1.4810326473105413
64	3	-1.4845255149240388
64	4	-1.4816235425605855
64	5	-1.4812949452932647
64	6	-1.4810197206292144
64	7	-1.4827566507386098
64	8	-1.4844135283895148
64	9	-1.4849379735771684
64	10	-1.4876697529918235
64	11	-1.4883110825012129
64	12	-1.4898770873756368
64	13	-1.4886483031084938
64	14	-1.4883840572683738
64	15	-1.4889640389964935
64	16	-1.4877876091102131
64	17	-1.4883922238212555
64	18	-1.4907105650913512
64	19	-1.4905992768740948
64	20	-1.4903614497159190
64	21	-1.4925361833746835
64	22	-1.4923502370908870
64	23	-1.4936885728711022
64	24	-1.4957229956123326
64	25	-1.4961095362492822
64	26	-1.4944392068769832
64	27	-1.4934814112897745
64	28	-1.4947654990274510
64	29	-1.4953901000762408
64	30	-1.4946127600208960
64	31	-1.4937340084994741
64	32	-1.4940438711160455
64	33	-1.4945344626506101
64	34	-1.4949671132600013
64	35	-1.4954569950410757
64	36	-1.4904231215144035
64	37	-1.4895257036921308
64	38	-1.4900573801442567
64	39	-1.4932232797115117
64	40	-1.4938482219752460
64	41	-1.4937374593228048
64	42	-1.4954932742595182
64	43	-1.4947138482333020
64	44	-1.4978119461380532
64	45	-1.4982076282206505
64	46	-1.4994780629437969
64	47	-1.5006058815419094
64	48	-1.4991506971657569
64	49	-1.5009299469962309
64	50	-1.5007361610212817
64	51	-1.5013089869357030
64	52	-1.5010885197537649
64	53	-1.5028655464263245
64	54	-1.5059961212676636
64	55	-1.5036539300395662
64	56	-1.5060377226371726
64	57	-1.5078550987094124
64	58	-1.5081649047881136
64	59	-1.5092262648747043
64	60	-1.5075395760039658
64	61	-1.5100930145933509
64	62	-1.5132843496121364
64	63	-1.5143180414559860
64	64	-1.5127375024183847
64	65	-1.5151137206500858
64	66	-1.5155034160941945
64	67	-1.5173867122989135
64	68	-1.5175188669741075
64	69	-1.5175433415538908
64	70	-1.5177680872429549
64	71	-1.5164932477274915
64	72	1.1527925801656462
64	73	-1.5158846267097010
64	74	-1.5172835203743658
64	75	-1.5180075035727194
64	76	-1.5180766683457430
64	77	-1.5196266604326363
64	78	-1.5196961344209980
64	79	-1.5181480134512895
64	80	-1.5187881596699861
64	81	1.1535634920453048
64	82	-1.5179083399468747
64	83	-1.5186409391310338
64	84	-1.5176664181145338
64	85	-1.5157418026932252
64	86	-1.5157133858651672
64	87	-1.5183451643428274
64	88	-1.5202061716169228
64	89	-1.5190336825105941
64	90	-1.5186976530506100
64	91	-1.5204615573688154
64	92	-1.5202227420252938
64	93	-1.5212528188436134
64	94	-1.5222114371511715
64	95	-1.5220953295037072
64	96	-1.5217306900977281
64	97	-1.5288009240754072
64	98	-1.5300066958669098
64	99	-1.5285207003906789
65	0	-1.4860664520394393
65	1	-1.4842112807134145
65	2	-1.4853555558848526
65	3	-1.4889014368489140
65	4	-1.4860769163735776
65	5	-1.4858116466642060
65	6	-1.4855999085560718
65	7	-1.4873862186276172
65	8	-1.4890905245172326
65	9	-1.4896644266716332
65	10	-1.4924335076321364
65	11	-1.4931218037010248
65	12	-1.4947272579351427
65	13	-1.4935547786250010
65	14	-1.4933395448428191
65	15	-1.4939607920467257
65	16	-1.4928356755341923
65	17	-1.4934783512996206
65	18	-1.4958240750619036
65	19	-1.4957551635119917
65	20	-1.4955582304236510
65	21	-1.4977590546467714
65	22	-1.4976144818171235
65	23	-1.4989828024427738
65	24	-1.5010415045223251
65	25	-1.5014617516356716
65	26	-1.5005134934627444
65	27	-1.5002475124680381
65	28	-1.5021755313437635
65	29	-1.5027976445785287
65	30	-1.5020355540837700
65	31	-1.5012003432366974
65	32	-1.5009191395688639
65	33	-1.5014368434599275
65	34	-1.5018984826274122
65	35	-1.5017841136851928
65	36	-1.4968269608291864
65	37	-1.4959692728281693
65	38	-1.4965297591550062
65	39	-1.4996995254721794
65	40	-1.5003573691646814
65	41	-1.5002874934795574
65	42	-1.5020643612105378
65	43	-1.5013323806894838
65	44	-1.5044367173680930
65	45	-1.5048653502949216
65	46	-1.5061644185232181
65	47	-1.5073188914434898
65	48	-1.5059185765121741
65	49	-1.5077188722604213
65	50	-1.5075648979315335
65	51	-1.5081730497807340
65	52	-1.5079934460526010
65	53	-1.5097885554508725
65	54	-1.5129248882949484
65	55	-1.5098725412542275
65	56	-1.5122731328394223
65	57	-1.5141130923082713
65	58	-1.5151991956805495
65	59	-1.5162859742133328
65	60	-1.5153969398735663
65	61	-1.5186991340159959
65	62	-1.5218812924555605
65	63	-1.5229355109877425
65	64	-1.5214108671376516
65	65	-1.5237856987503273
65	66	-1.5242023408424252
65	67	-1.5260905156426985
65	68	-1.5262538583350171
65	69	-1.5263093192788448
65	70	-1.5265710850438157
65	71	-1.5253535785167434
65	72	-1.5254372448505191
65	73	-1.5248338910787973
65	74	-1.5262510494786552
65	75	1.1606930211590074
65	76	-1.5271151541820878
65	77	-1.5286843517332998
65	78	-1.5287977384769265
65	79	-1.5273181720187350
65	80	-1.5279922504448995
65	81	-1.5288367692745952
65	82	-1.5272204740315825
65	83	-1.5279877851423640
65	84	-1.5270770603074677
65	85	-1.5252333672473208
65	86	-1.5252590198122860
65	87	-1.5270356836515235
65	88	-1.5280268165943187
65	89	-1.5259769317856311
65	90	-1.5256299425821862
65	91	-1.5273611069262061
65	92	-1.5271044976813311
65	93	-1.5281070079694969
65	94	-1.5290362987166979
65	95	-1.5288969491043038
65	96	-1.5285057415006407
65	97	-1.5354875924568039
65	98	-1.5366537371122080
65	99	-1.5351448144133577
66	0	-1.4920989601731769
66	1	-1.4902709034134984
66	2	-1.4914195212276624
66	3	-1.4949509326674852
66	4	-1.4921627234257524
66	5	-1.4919131549664484
66	6	-1.4917197838352221
66	7	-1.4935053885619693
66	8	-1.4952099669161814
66	9	-1.4957921444945983
66	10	-1.4985531749964651
66	11	-1.4992515788351162
66	12	-1.5008586208017463
66	13	1.1557095612435135
66	14	-1.4995187982938092
66	15	-1.5001513534405000
66	16	-1.4990536768582989
66	17	-1.4997068577859993
66	18	-1.5020492517844646
66	19	-1.5019996207544839
66	20	-1.5018213977117807
66	21	-1.5040212739518457
66	22	-1.5038977172408168
66	23	-1.5052728817099421
66	24	-1.5073322677233851
66	25	-1.5077669180108642
66	26	-1.5068469275122720
66	27	-1.5072158783867713
66	28	-1.5091333363819748
66	29	-1.5097597184545601
66	30	-1.5090176401592257
66	31	-1.5082254511028930
66	32	-1.5079803020980831
66	33	-1.5085267113591452
66	34	-1.5090188593303817
66	35	-1.5089429028839634
66	36	-1.5046858017365679
66	37	-1.5038744267995345
66	38	-1.5044651469545536
66	39	-1.5076302120430778
66	40	-1.5083221596569030
66	41	-1.5082970348382421
66	42	-1.5100914290770966
66	43	-1.5100392810259622
66	44	-1.5131363662926063
66	45	-1.5135989960425347
66	46	-1.5149237054841995
66	47	-1.5161020679734212
66	48	-1.5147681676964655
66	49	-1.5165831110436538
66	50	-1.5164733686631382
66	51	-1.5171174241105363
66	52	-1.5169831157946001
66	53	-1.5187897556605710
66	54	-1.5219187196075425
66	55	-1.5189518627801921
66	56	-1.5213562918299652
66	57	-1.5232101847457924
66	58	-1.5243187218777416
66	59	-1.5254286806274908
66	60	-1.5245922492572754
66	61	-1.5278845450343805
66	62	-1.5310543999316155
66	63	-1.5327506621529947
66	64	-1.5312897556238347
66	65	-1.5336580252629330
66	66	-1.5341029892525755
66	67	-1.5359927915098461
66	68	-1.5361901209420699
66	69	-1.5362795873339685
66	70	-1.5366005137005445
66	71	-1.5354681340103751
66	72	-1.5356145645363277
66	73	-1.5350889854405201
66	74	-1.5365453267425879
66	75	-1.5373520352705812
66	76	-1.5375315305230961
66	77	-1.5391422064337648
66	78	-1.5393283938427189
66	79	-1.5379537483838470
66	80	-1.5386904262873808
66	81	-1.5395991935622486
66	82	-1.5380971602408573
66	83	-1.5389314382381156
66	84	-1.5381256883493881
66	85	-1.5364098928958356
66	86	-1.5365302266731409
66	87	-1.5383644619850700
66	88	-1.5386285573445184
66	89	-1.5367000882884074
66	90	-1.5364430145903165
66	91	-1.5382252235983103
66	92	-1.5380610676369482
66	93	-1.5391387806461065
66	94	-1.5401475294609563
66	95	-1.5401126299565062
66	96	-1.5398313064433473
66	97	-1.5457337843107366
66	98	-1.5469628312150590
66	99	-1.5455662506916044
67	0	-1.4987521700374160
67	1	-1.4969319552442433
67	2	-1.4980595812723689
67	3	-1.5015472222447193
67	4	-1.4987818661005223
67	5	-1.4985297371486923
67	6	-1.4983377215851243
67	7	-1.5001028294106040
67	8	-1.5017891132854335
67	9	-1.5023641329229764
67	10	-1.5050987398649012
67	11	-1.5057935177234889
67	12	1.1615563426939715
67	13	-1.5062627153630994
67	14	-1.5068889910108105
67	15	-1.5075024075704653
67	16	-1.5064096196962726
67	17	-1.5070452109657686
67	18	-1.5093512905573994
67	19	-1.5092978475913230
67	20	-1.5091165005555236
67	21	-1.5112864292495380
67	22	-1.5111637044943966
67	23	-1.5125214276102767
67	24	-1.5145559416808712
67	25	-1.5149853316025386
67	26	-1.5140788630384050
67	27	-1.5144431407951977
67	28	-1.5163415778180465
67	29	-1.5169655731139244
67	30	-1.5168307656982891
67	31	-1.5168109156495844
67	32	-1.5166041217004966
67	33	-1.5171780518858085
67	34	-1.5176996348270129
67	35	-1.5176637762579852
67	36	-1.5135095665191551
67	37	-1.5127476927939687
67	38	-1.5141059253841576
67	39	-1.5172524168126866
67	40	-1.5179767355999716
67	41	-1.5179980715247883
67	42	-1.5198025345483870
67	43	-1.5197963238130534
67	44	-1.5222739602875812
67	45	-1.5227699671457122
67	46	1.1673936676780645
67	47	1.1683922974652576
67	48	-1.5240533431719907
67	49	-1.5258802774515541
67	50	-1.5252144909153331
67	51	-1.5258938029986417
67	52	-1.5258046034268911
67	53	-1.5276231069822970
67	54	-1.5294013845407815
67	55	-1.5265086186120969
67	56	-1.5289249307098853
67	57	-1.5307985625650669
67	58	-1.5325581156590640
67	59	-1.5336931131724190
67	60	-1.5335295818310832
67	61	-1.5368128995420449
67	62	-1.5399714595127627
67	63	-1.5416790312349915
67	64	-1.5402782574888372
67	65	-1.5426442805060618
67	66	-1.5431179411371452
67	67	-1.5450122885729722
67	68	-1.5458125139789878
67	69	-1.5459351167003383
67	70	-1.5463111381341259
67	71	-1.5452588957356910
67	72	-1.5454635202109097
67	73	-1.5450106066371232
67	74	-1.5465016007036949
67	75	-1.5467373822567807
67	76	-1.5469691302336559
67	77	-1.5486076780938358
67	78	-1.5488490004813704
67	79	-1.5475571152651206
67	80	-1.5483389266697145
67	81	-1.5492938003224614
67	82	-1.5478808420498025
67	83	-1.5487622769860885
67	84	-1.5480362051385868
67	85	-1.5464192267309183
67	86	-1.5466088015190012
67	87	-1.5484793240603425
67	88	-1.5488172769427153
67	89	-1.5470006857700902
67	90	-1.5468246192998323
67	91	-1.5477653620467751
67	92	-1.5476604002126420
67	93	-1.5487821266399184
67	94	-1.5498373944542181
67	95	-1.5498684760946853
67	96	-1.5496560423005505
67	97	-1.5555271275831606
67	98	-1.5568088586364437
67	99	-1.5555122511227348
68	0	-1.5050338224060487
68	1	-1.5032301630508931
68	2	-1.5043463554070482
68	3	-1.5077998215561512
68	4	-1.5050639649746613
68	5	-1.5048164659793117
68	6	-1.5046325014621695
68	7	-1.5063844187794375
68	8	-1.5080593152450108
68	9	-1.5086333474267160
68	10	-1.5102388129759312
68	11	-1.5109630739062037
68	12	-1.5125782394706440
68	13	-1.5123120928033218
68	14	-1.5129457993622757
68	15	-1.5135672179568007
68	16	-1.5132779102571274
68	17	-1.5139037716444945
68	18	-1.5161820491861535
68	19	-1.5161313909548426
68	20	-1.5159534082635142
68	21	-1.5181009571284332
68	22	-1.5179852187681335
68	23	-1.5193323175235964
68	24	-1.5213489324417837
68	25	-1.5217790218524259
68	26	-1.5208910092123498
68	27	-1.5212563203023071
68	28	-1.5231417789649135
68	29	-1.5237684709157140
68	30	1.1723357699452059
68	31	-1.5236615935253117
68	32	-1.5234912287085309
68	33	-1.5234936569970614
68	34	-1.5240456638529933
68	35	-1.5232999787302939
68	36	-1.5192150235744328
68	37	-1.5184939687642329
68	38	-1.5198777003041271
68	39	-1.5230320202019061
68	40	-1.5251034345403758
68	41	-1.5251680456786141
68	42	-1.5269909800708601
68	43	-1.5270275170464040
68	44	-1.5295134914999609
68	45	-1.5300431264600056
68	46	-1.5314184960591599
68	47	-1.5320484019725471
68	48	-1.5308374509843956
68	49	-1.5326827394812663
68	50	-1.5320633720249173
68	51	-1.5327761831565541
68	52	-1.5327274838121667
68	53	-1.5346941409582089
68	54	-1.5364885684844736
68	55	-1.5336659704976183
68	56	-1.5354985861821253
68	57	-1.5381171657557837
68	58	-1.5398929398626413
68	59	-1.5410525634146819
68	60	-1.5409276752201102
68	61	-1.5442111471370974
68	62	1.1803701496642944
68	63	-1.5490898299343532
68	64	-1.5477414662019533
68	65	-1.5501119575494609
68	66	-1.5511525440240499
68	67	-1.5530535394117073
68	68	-1.5538755512880849
68	69	-1.5540288094365455
68	70	-1.5544350181983941
68	71	-1.5541647124151665
68	72	-1.5544130709385635
68	73	-1.5540163001143397
68	74	-1.5549371828279284
68	75	-1.5552095714566725
68	76	-1.5554785431441456
68	77	1.1850175003556622
68	78	-1.5567631697870754
68	79	-1.5555181493566039
68	80	-1.5563172418456730
68	81	-1.5572895761028158
68	82	-1.5559250374153746
68	83	-1.5568219095449360
68	84	-1.5561345932051123
68	85	-1.5545692225930592
68	86	-1.5547874273153592
68	87	-1.5566607723480184
68	88	-1.5570284847572315
68	89	-1.5552667699134632
68	90	-1.5551214789249082
68	91	-1.5560786927496126
68	92	-1.5560021918474460
68	93	-1.5571389119748824
68	94	-1.5582100228650158
68	95	-1.5582712533025174
68	96	-1.5593882958261687
68	97	-1.5652283889966556
68	98	-1.5665623929578603
68	99	-1.5653648638451998
69	0	-1.5102273975203830
69	1	-1.5084649045503451
69	2	-1.5096021228992469
69	3	-1.5130583061847918
69	4	-1.5103696012499461
69	5	-1.5101500705176762
69	6	-1.5099961965638207
69	7	-1.5117611197997083
69	8	-1.5134492830786539
69	9	-1.5140430611436442
69	10	-1.5156604526055970
69	11	-1.5164051391014710
69	12	-1.5180325928646872
69	13	-1.5177945040501835
69	14	-1.5184471441314933
69	15	-1.5190875386156115
69	16	-1.5188242630764792
69	17	-1.5194686302520422
69	18	-1.5217528850323965
69	19	-1.5224539491064939
69	20	-1.5229960787690122
69	21	-1.5251162333707404
69	22	-1.5250030321289876
69	23	-1.5263349873834233
69	24	-1.5283292327667655
69	25	-1.5287558962745378
69	26	-1.5278826035893638
69	27	-1.5282448497448959
69	28	-1.5301132149941583
69	29	1.1786275076511372
69	30	-1.5312023274638378
69	31	-1.5312566598944244
69	32	-1.5311240864038294
69	33	-1.5318760308238926
69	34	-1.5324579294010103
69	35	-1.5317618601811216
69	36	-1.5277782176513139
69	37	-1.5271072984288763
69	38	-1.5285113236032291
69	39	1.1731519943567545
69	40	-1.5337395469233730
69	41	-1.5344448383600533
69	42	-1.5362796042130789
69	43	-1.5369574812257354
69	44	1.1797507809202166
69	45	-1.5400010913084272
69	46	-1.5408092053117766
69	47	-1.5414713051588009
69	48	-1.5403278211389548
69	49	-1.5428936415692083
69	50	-1.5423309529814075
69	51	-1.5430761777153683
69	52	-1.5436667025222406
69	53	-1.5456352153836626
69	54	-1.5474321268900184
69	55	-1.5453277491070851
69	56	-1.5471628570561125
69	57	-1.5497677292313037
69	58	-1.5509682203044850
69	59	-1.5521453243221910
69	60	-1.5520649580471919
69	61	-1.5553211721057505
69	62	-1.5584484003705501
69	63	-1.5601714959485067
69	64	1.1907444727299366
69	65	-1.5612481282268835
69	66	-1.5623018648640836
69	67	-1.5641975679623155
69	68	-1.5650390185794230
69	69	-1.5652260033592313
69	70	-1.5657139673156981
69	71	-1.5655426871776659
69	72	-1.5658779906400588
69	73	-1.5655866207881193
69	74	-1.5665833137649576
69	75	-1.5669510569177143
69	76	-1.5673181979385642
69	77	-1.5684175822594555
69	78	-1.5687898590813036
69	79	-1.5676892210410260
69	80	-1.5679139960488773
69	81	-1.5682914234921299
69	82	-1.5670514827791020
69	83	-1.5680232787021631
69	84	-1.5674509251567670
69	85	-1.5660248331627094
69	86	-1.5663472272338692
69	87	-1.5682860561180567
69	88	-1.5687654419300345
69	89	-1.5671645254679900
69	90	-1.5663089465195401
69	91	-1.5673506890135629
69	92	-1.5673833160912434
69	93	-1.5686105818448475
69	94	-1.5697774606977370
69	95	-1.5699623143146186
69	96	-1.5711842466410209
69	97	-1.5770234849601299
69	98	-1.5784684166984506
69	99	-1.5774476939861199
70	0	-1.5170218561806956
70	1	-1.5151048423708784
70	2	-1.5161068965812425
70	3	-1.5194444542219085
70	4	-1.5176979501371086
70	5	-1.5183760759316409
70	6	-1.5190467927577764
70	7	-1.5206275562377152
70	8	-1.5221427458883658
70	9	-1.5225751436486834
70	10	-1.5240373182462046
70	11	1.1738905471039944
70	12	-1.5261293236054201
70	13	-1.5257648234662495
70	14	-1.5262943669917932
70	15	-1.5268179651598262
70	16	-1.5264431327188024
70	17	1.1750123565620787
70	18	-1.5291635173732006
70	19	-1.5297683406012801
70	20	-1.5302169553502425
70	21	-1.5322509257877506
70	22	-1.5320550093778624
70	23	-1.5333086630421373
70	24	-1.5352292885706664
70	25	-1.5355832217192011
70	26	-1.5346388275908125
70	27	-1.5349317226079713
70	28	-1.5367396288784647
70	29	-1.5378938199554533
70	30	-1.5377088567271908
70	31	1.1831875924541833
70	32	-1.5376561786768017
70	33	-1.5384243707563636
70	34	-1.5390222621378737
70	35	-1.5383379256106489
70	36	-1.5343572515753603
70	37	-1.5336980446016630
70	38	-1.5351214002008273
70	39	-1.5382862607815349
70	40	-1.5403938701286763
70	41	-1.5411190547787277
70	42	-1.5423764369040784
70	43	-1.5424761445526500
70	44	-1.5443904498320815
70	45	-1.5449576757917152
70	46	-1.5457889397127313
70	47	-1.5464700507425757
70	48	-1.5453344872207380
70	49	-1.5479337675179405
70	50	-1.5473823603382444
70	51	-1.5481493562237658
70	52	-1.5487595486436432
70	53	-1.5507570296388642
70	54	-1.5525810425864013
70	55	-1.5504787042375148
70	56	-1.5523438918804149
70	57	-1.5549845651491625
70	58	-1.5562080951722248
70	59	-1.5580203222470079
70	60	-1.5579552110619772
70	61	-1.5612438784348841
70	62	-1.5644001974918693
70	63	-1.5661450959278616
70	64	-1.5648759629259219
70	65	-1.5666925775688112
70	66	-1.5672035794265500
70	67	-1.5685804962677274
70	68	-1.5694363003151681
70	69	-1.5696320878903758
70	70	-1.5701505281129795
70	71	-1.5700047465731213
70	72	-1.5703695797605046
70	73	-1.5701036894772722
70	74	-1.5711365830308839
70	75	-1.5715370779916575
70	76	-1.5719375109016478
70	77	-1.5730774417119573
70	78	-1.5734857232741508
70	79	-1.5724095256696002
70	80	-1.5726706057239734
70	81	-1.5730877964675631
70	82	-1.5718747935806505
70	83	-1.5728901067295586
70	84	-1.5723517382994077
70	85	-1.5709548281057417
70	86	-1.5713208350112786
70	87	-1.5733149325831912
70	88	-1.5738445144663211
70	89	-1.5722779460686260
70	90	-1.5714647279811784
70	91	-1.5725635682529506
70	92	-1.5726473942068682
70	93	-1.5739384474343623
70	94	-1.5751709829216198
70	95	-1.5754168737940655
70	96	-1.5767095263851321
70	97	-1.5826488461757198
70	98	-1.5841718004639533
70	99	-1.5832185057970578
71	0	-1.5213564766613197
71	1	-1.5193476030285427
71	2	-1.5202912763262690
71	3	-1.5235971778130883
71	4	-1.5217730760154617
71	5	-1.5224014087188082
71	6	-1.5230295664508717
71	7	-1.5245803478367839
71	8	-1.5260677444901365
71	9	-1.5264625919295469
71	10	-1.5278999870275081
71	11	-1.5284721262452192
71	12	-1.5299420583993557
71	13	-1.5295416038701959
71	14	-1.5300448172889036
71	15	-1.5305440661130205
71	16	-1.5301363906130874
71	17	-1.5306514894375851
71	18	-1.5328325758258132
71	19	-1.5334191472149055
71	20	-1.5338483181737135
71	21	-1.5358826611956051
71	22	-1.5363660547809670
71	23	-1.5375994499860941
71	24	-1.5395074358547598
71	25	-1.5398362395853515
71	26	-1.5394909740453908
71	27	-1.5397476818452165
71	28	-1.5415343631447198
71	29	-1.5426634593352835
71	30	-1.5424446999958938
71	31	-1.5425253034086754
71	32	-1.5424115788626769
71	33	-1.5431963578668104
71	34	-1.5438107116946240
71	35	-1.5431320772624748
71	36	-1.5391313300645373
71	37	-1.5384776585067312
71	38	-1.5399247037945478
71	39	-1.5431247980685598
71	40	-1.5452629665478284
71	41	-1.5465856717316031
71	42	-1.5478661325622805
71	43	-1.5479838798722989
71	44	-1.5499236250302013
71	45	1.1884790135800165
71	46	-1.5513617487792213
71	47	-1.5520608593024843
71	48	-1.5509351044402042
71	49	-1.5535638623379393
71	50	-1.5530245867672103
71	51	-1.5538150309768852
71	52	-1.5544437801082316
71	53	-1.5564675944580966
71	54	-1.5583161587249243
71	55	-1.5568379160276384
71	56	-1.5581337487417513
71	57	-1.5614192090887893
71	58	-1.5626624417602601
71	59	-1.5644965137321458
71	60	-1.5644468720411633
71	61	-1.5677627368341356
71	62	-1.5709427124457240
71	63	-1.5727061849667154
71	64	-1.5714481597727072
71	65	-1.5732825572272884
71	66	-1.5738070092914527
71	67	-1.5751974952983145
71	68	-1.5760641998703886
71	69	-1.5762694602260157
71	70	-1.5768539416382461
71	71	-1.5767748003868802
71	72	-1.5772078402026988
71	73	-1.5770122274278915
71	74	-1.5781184514809197
71	75	-1.5785947998289314
71	76	-1.5790731974362686
71	77	-1.5802945423552970
71	78	-1.5807864417643476
71	79	-1.5797959866501350
71	80	-1.5801461221858188
71	81	-1.5806572639962111
71	82	-1.5795409069477551
71	83	-1.5799209681764363
71	84	-1.5794686606583430
71	85	-1.5781611752555864
71	86	-1.5786219740821203
71	87	-1.5799297610646574
71	88	-1.5805468644092342
71	89	-1.5790637372373859
71	90	-1.5783404548900430
71	91	-1.5795364353146748
71	92	-1.5797192009670369
71	93	-1.5811187357854706
71	94	-1.5824641228518068
71	95	-1.5828261888859900
71	96	1.2078808618585002
71	97	-1.5903076692421334
71	98	-1.5919645789747912
71	99	-1.5911537628048027
72	0	-1.5256679407867770
72	1	-1.5235647851987577
72	2	-1.5244488043805573
72	3	-1.5277227347910205
72	4	-1.5258188587646500
72	5	-1.5263962181380442
72	6	-1.5280031190385217
72	7	-1.5294924467643132
72	8	-1.5309223902441009
72	9	-1.5312535742451727
72	10	-1.5326391381156799
72	11	-1.5331575871099534
72	12	-1.5345831331971407
72	13	-1.5341271219915851
72	14	-1.5345834706813850
72	15	-1.5350387319444829
72	16	-1.5345810180292874
72	17	-1.5350560658971637
72	18	-1.5372147853671640
72	19	1.1833989354060890
72	20	-1.5381604493526424
72	21	-1.5401775498252432
72	22	-1.5413259981504310
72	23	-1.5425240881618665
72	24	-1.5444039000497543
72	25	-1.5446949014992857
72	26	-1.5443086539233792
72	27	-1.5445285006870497
72	28	-1.5462938346185038
72	29	-1.5473975177979995
72	30	-1.5471442165722471
72	31	-1.5478344699278259
72	32	-1.5477281593173535
72	33	-1.5485283160901544
72	34	-1.5491580535715292
72	35	-1.5484864526391291
72	36	-1.5450813846075990
72	37	-1.5444366041189748
72	38	-1.5465156751607974
72	39	-1.5497376739207520
72	40	-1.5518988763216983
72	41	-1.5532423495318834
72	42	-1.5545435751001295
72	43	-1.5546809648564173
72	44	-1.5566416406705157
72	45	-1.5572435927418706
72	46	-1.5581177108002930
72	47	-1.5588335435496852
72	48	-1.5577223779937359
72	49	-1.5597706462348098
72	50	-1.5592452446929685
72	51	-1.5600560225665672
72	52	-1.5607031921110035
72	53	-1.5627512118175948
72	54	-1.5646222935839131
72	55	-1.5637507993967714
72	56	-1.5644688486241471
72	57	-1.5677847733342651
72	58	-1.5690479800125625
72	59	-1.5709042813301772
72	60	-1.5708700302603724
72	61	-1.5742137413904673
72	62	-1.5774179543428974
72	63	-1.5792002453397351
72	64	-1.5779528927857107
72	65	-1.5798052860310781
72	66	1.2110448488253196
72	67	-1.5811901872861274
72	68	-1.5820685026816574
72	69	-1.5822827063276270
72	70	-1.5829241705260806
72	71	-1.5829010068216438
72	72	-1.5833922938415546
72	73	-1.5832553569393752
72	74	-1.5844255073489297
72	75	-1.5849666222678831
72	76	-1.5855114661367740
72	77	-1.5868037781763205
72	78	-1.5873668670654790
72	79	-1.5864459980476058
72	80	-1.5868714038196854
72	81	-1.5874623245002208
72	82	-1.5864241455106942
72	83	-1.5861661411498422
72	84	-1.5857820835699794
72	85	-1.5845432429761652
72	86	-1.5850814448556532
72	87	-1.5864713537746402
72	88	-1.5871751562543994
72	89	-1.5857741348878232
72	90	-1.5851395121100296
72	91	-1.5864316012393962
72	92	-1.5858114022994829
72	93	-1.5872979493367660
72	94	-1.5887333765449152
72	95	-1.5891843329492701
72	96	-1.5906964204046752
72	97	-1.5958610871625252
72	98	-1.5975966193170226
72	99	-1.5957667282511776
73	0	-1.5312617460272493
73	1	-1.5290292485557655
73	2	-1.5298121978004464
73	3	-1.5330078289349123
73	4	-1.5309943932929873
73	5	-1.5314860778001556
73	6	-1.5330238659638111
73	7	-1.5344495202792423
73	8	-1.5358198994268450
73	9	-1.5360851310132773
73	10	-1.5374169312665837
73	11	-1.5378796787835003
73	12	-1.5392591253667680
73	13	-1.5387454560675318
73	14	-1.5391531252409116
73	15	-1.5395626618435108
73	16	-1.5390532859649997
73	17	-1.5394869727965121
73	18	-1.5416225776852164
73	19	-1.5421383545562681
73	20	-1.5424954537694704
73	21	-1.5444943587863751
73	22	-1.5456186061894925
73	23	-1.5467947024719979
73	24	-1.5486606676519654
73	25	1.1931633895794518
73	26	-1.5485058953658335
73	27	-1.5486986211792066
73	28	1.1941835260633467
73	29	-1.5515439783963523
73	30	-1.5512637675044498
73	31	-1.5519702048809954
73	32	-1.5518695786052883
73	33	-1.5526863755589968
73	34	-1.5533323496527176
73	35	-1.5526638710270346
73	36	-1.5492341938303653
73	37	-1.5485925869786263
73	38	-1.5507037707111027
73	39	-1.5533433576232067
73	40	-1.5555424144585099
73	41	-1.5569148218925355
73	42	-1.5582447075562578
73	43	-1.5583988146155832
73	44	-1.5603941108954149
73	45	-1.5603981925945130
73	46	-1.5612969951023421
73	47	-1.5620326404835974
73	48	-1.5615293540012214
73	49	-1.5636133838961663
73	50	-1.5637028667148001
73	51	-1.5645353375361890
73	52	-1.5652017387469535
73	53	-1.5672820569389030
73	54	-1.5685757922415440
73	55	-1.5677078814545673
73	56	-1.5684496325020250
73	57	-1.5718160349371022
73	58	-1.5731049077280781
73	59	-1.5749933456070826
73	60	-1.5749715432169458
73	61	-1.5783634308627550
73	62	-1.5816114743436527
73	63	-1.5834225050493280
73	64	-1.5821748448496642
73	65	-1.5840561198988532
73	66	-1.5846091287654676
73	67	-1.5854714858547785
73	68	-1.5863630947237590
73	69	1.2141037054514439
73	70	-1.5872571045290345
73	71	-1.5872596471489897
73	72	-1.5877810255293983
73	73	-1.5876699480404362
73	74	-1.5888776690227728
73	75	-1.5894524371502317
73	76	-1.5900314581416801
73	77	-1.5913654680896241
73	78	-1.5919648625974046
73	79	1.2163589729112170
73	80	-1.5915301162224249
73	81	-1.5921617306842721
73	82	-1.5911502524327039
73	83	-1.5909264584635530
73	84	-1.5905767726964011
73	85	-1.5893669121803295
73	86	-1.5899497708168311
73	87	-1.5913919456075494
73	88	-1.5921471229833601
73	89	-1.5907804105657830
73	90	-1.5901886511595460
73	91	-1.5915395554812175
73	92	-1.5909666424081483
73	93	-1.5925201624113776
73	94	-1.5940243480172918
73	95	-1.5945383693197792
73	96	1.2182652293934022
73	97	-1.6013873364258946
73	98	-1.6032024126927715
73	99	-1.6014353975873474
74	0	-1.5329892821393492
74	1	-1.5307216693169701
74	2	-1.5327439046339506
74	3	-1.5359510614661318
74	4	-1.5338794584302378
74	5	-1.5343497001940833
74	6	-1.5358858445113122
74	7	-1.5373111829055013
74	8	-1.5386817511475532
74	9	-1.5389318634238871
74	10	-1.5402641585419570
74	11	-1.5407176552254347
74	12	-1.5421003114206213
74	13	-1.5415660439157444
74	14	-1.5419652354250113
74	15	-1.5423675143104103
74	16	-1.5418390852131933
74	17	-1.5422671746852878
74	18	1.1878200221420911
74	19	-1.5449352175272633
74	20	-1.5452870876169469
74	21	-1.5473054852469450
74	22	-1.5484379838502622
74	23	-1.5496234327310090
74	24	-1.5515087701887404
74	25	-1.5517707179929532
74	26	-1.5513413388310011
74	27	-1.5515302885024136
74	28	-1.5533065801241046
74	29	-1.5544055545217350
74	30	-1.5541171147318111
74	31	-1.5548416371721159
74	32	-1.5547456147867127
74	33	-1.5555811991494091
74	34	-1.5562451391076575
74	35	-1.5555764047340710
74	36	-1.5521082277174612
74	37	-1.5514666375402877
74	38	-1.5536176058337914
74	39	-1.5563034390563171
74	40	-1.5585452167830744
74	41	-1.5599497247676790
74	42	-1.5613113732179678
74	43	-1.5620915916222804
74	44	-1.5641230256924621
74	45	-1.5641404677599622
74	46	-1.5650643806175799
74	47	-1.5658202502644993
74	48	-1.5653240865646894
74	49	-1.5674454672129159
74	50	-1.5675485028706859
74	51	-1.5684044995407611
74	52	-1.5690917329916125
74	53	-1.5712087966691801
74	54	-1.5731446053648204
74	55	-1.5722828187902014
74	56	-1.5736270134812591
74	57	-1.5770352944346191
74	58	-1.5783482599831096
74	59	-1.5802653300475111
74	60	-1.5802586492137405
74	61	-1.5836907635967661
74	62	-1.5869749045805166
74	63	-1.5882204375921918
74	64	-1.5875416408282554
74	65	-1.5894483721243791
74	66	-1.5900173394865649
74	67	-1.5908950995305615
74	68	-1.5918000632135814
74	69	-1.5920306759450560
74	70	-1.5927525808495233
74	71	-1.5928015926339791
74	72	-1.5933725093408933
74	73	-1.5933096990277660
74	74	-1.5945734050953493
74	75	-1.5952032683031692
74	76	-1.5958386613729458
74	77	-1.5972342704715448
74	78	-1.5978934099539270
74	79	-1.5970507036629713
74	80	-1.5975750049395714
74	81	-1.5982733495162211
74	82	-1.5973224676603799
74	83	-1.5971648437363883
74	84	-1.5968832504865755
74	85	-1.5957415931650687
74	86	-1.5964019116222874
74	87	-1.5979268209351676
74	88	-1.5987691570246900
74	89	1.2190073546382472
74	90	-1.5969808227281417
74	91	-1.5984281551371220
74	92	-1.5979528054678176
74	93	-1.5996144970347999
74	94	-1.6012309089965600
74	95	-1.6018597941788726
74	96	-1.6035657867528692
74	97	-1.6089568071947933
74	98	-1.6109026352542846
74	99	-1.6092766607442546
75	0	-1.5399134588941250
75	1	-1.5374778003907394
75	2	-1.5393578810508457
75	3	-1.5424383138595696
75	4	-1.5413812242574596
75	5	-1.5416956844121561
75	6	-1.5430905237791954
75	7	-1.5443843384708360
75	8	1.1903603831856731
75	9	-1.5457605271538912
75	10	-1.5469820935596335
75	11	-1.5482667561408330
75	12	-1.5495271123019476
75	13	1.1929788449902290
75	14	-1.5491628525594263
75	15	-1.5494587987157040
75	16	-1.5488267778486999
75	17	-1.5491578874000065
75	18	-1.5512260511079845
75	19	-1.5524355647517873
75	20	-1.5526863121139360
75	21	-1.5546122061098036
75	22	-1.5556556335022513
75	23	-1.5567565428262142
75	24	-1.5585626704329933
75	25	-1.5587456986890336
75	26	-1.5582384930548219
75	27	-1.5583515209807612
75	28	-1.5600623248177365
75	29	-1.5610964613390697
75	30	-1.5607414755441256
75	31	-1.5614806155949608
75	32	-1.5613932890929356
75	33	-1.5622434396875462
75	34	-1.5622829164396448
75	35	-1.5616222271009776
75	36	-1.5581474474398744
75	37	-1.5575143437062142
75	38	-1.5590424070229574
75	39	-1.5617585415354387
75	40	-1.5640309152630583
75	41	-1.5654604526414240
75	42	-1.5668469399664213
75	43	-1.5682775253332470
75	44	-1.5703334394169395
75	45	-1.5703660765562231
75	46	-1.5713116292507012
75	47	-1.5720846695923978
75	48	-1.5722191631053919
75	49	-1.5737343309185969
75	50	-1.5738522400792312
75	51	-1.5747283152032105
75	52	-1.5754334682630098
75	53	-1.5775750103979809
75	54	-1.5795331878358798
75	55	-1.5786821794298982
75	56	-1.5794261751528560
75	57	-1.5828711422364692
75	58	-1.5842065023400491
75	59	-1.5861495868136053
75	60	-1.5861581664667597
75	61	-1.5896258053671013
75	62	-1.5929413926357325
75	63	-1.5942071617771478
75	64	-1.5935385549865506
75	65	-1.5948714846870082
75	66	-1.5954566686067286
75	67	-1.5963501424489659
75	68	-1.5972687319303769
75	69	-1.5975087031479094
75	70	-1.5982815131995813
75	71	-1.5983782948684342
75	72	-1.5983829628331534
75	73	-1.5983585523046675
75	74	-1.5996709509586804
75	75	-1.6003468921528736
75	76	-1.6010292926211762
75	77	-1.6024784805096979
75	78	-1.6031873089374069
75	79	-1.6023847955296819
75	80	-1.6022472123593636
75	81	-1.6029879193337158
75	82	-1.6020645613967932
75	83	-1.6019423982589325
75	84	-1.6016963929202499
75	85	-1.6005845889881591
75	86	-1.6012909926808387
75	87	-1.6028707427875268
75	88	-1.6037668946287011
75	89	-1.6025171287814033
75	90	-1.6020583794259848
75	91	-1.6035668237646656
75	92	-1.6031403823949748
75	93	-1.6048715635051725
75	94	-1.6065592099546009
75	95	-1.6072532728246873
75	96	-1.6090350403497187
75	97	-1.6145287575776557
75	98	-1.6165564164803294
75	99	-1.6149947587305626
76	0	-1.5455969442180970
76	1	-1.5430233448013961
76	2	-1.5448040849417413
76	3	-1.5478020350349981
76	4	-1.5466353866343923
76	5	-1.5468581484398902
76	6	-1.5481789949367422
76	7	-1.5494040879209889
76	8	-1.5505866827736712
76	9	-1.5506444569312641
76	10	-1.5518082118506971
76	11	-1.5530404566900058
76	12	-1.5542507320983996
76	13	-1.5544405271607482
76	14	-1.5546540081881173
76	15	-1.5548802495377874
76	16	-1.5541752599750267
76	17	-1.5544431333177160
76	18	-1.5564648351570172
76	19	-1.5576238314600779
76	20	-1.5578184524065553
76	21	-1.5597056403765843
76	22	-1.5607062442763016
76	23	1.2034037777364799
76	24	-1.5635415741164436
76	25	-1.5636819188930791
76	26	-1.5631276817367037
76	27	-1.5631984325733603
76	28	-1.5648848239196866
76	29	-1.5665373317770879
76	30	-1.5667691545291693
76	31	-1.5675217466138391
76	32	-1.5667984094035277
76	33	-1.5683003806262188
76	34	-1.5683503540333170
76	35	-1.5676956079176070
76	36	-1.5648544170090501
76	37	-1.5642295629659935
76	38	-1.5657755785082932
76	39	1.2029102382974317
76	40	-1.5701619442349604
76	41	-1.5716129913627761
76	42	-1.5730208452578942
76	43	1.2084747471241546
76	44	-1.5765521243203997
76	45	-1.5765980796946284
76	46	-1.5781875100345684
76	47	-1.5789751477442959
76	48	-1.5791236727620255
76	49	-1.5806586251112738
76	50	-1.5807905688866670
76	51	-1.5816846968475866
76	52	-1.5824058548035631
76	53	-1.5845676157235784
76	54	-1.5865440177761363
76	55	-1.5857042216360024
76	56	-1.5864672931619275
76	57	-1.5899371186052309
76	58	-1.5912900252728102
76	59	-1.5932405524306343
76	60	-1.5938754704667863
76	61	-1.5973613545086014
76	62	-1.6006915735589666
76	63	-1.6019710504617888
76	64	-1.6013159907374706
76	65	-1.6026629535569146
76	66	-1.6032605724669535
76	67	-1.6047633308603197
76	68	-1.6056900039015307
76	69	-1.6065382164715203
76	70	-1.6074148176029979
76	71	-1.6076212336113174
76	72	-1.6077382665036997
76	73	-1.6078307960217364
76	74	-1.6086166578969621
76	75	-1.6094030205747871
76	76	-1.6101990243955226
76	77	-1.6117617530695523
76	78	-1.6125913773621718
76	79	-1.6119216308133442
76	80	-1.6119186586247143
76	81	-1.6127953486753279
76	82	-1.6120221948110589
76	83	-1.6120508391425969
76	84	-1.6119621211382626
76	85	-1.6110218363519162
76	86	-1.6118921345853801
76	87	-1.6136343953360532
76	88	-1.6147108447409897
76	89	-1.6136660036181560
76	90	-1.6125223307173362
76	91	-1.6132948652801746
76	92	-1.6130454924059876
76	93	-1.6149510172186952
76	94	-1.6158355117680503
76	95	-1.6167009562765646
76	96	-1.6186571686709852
76	97	-1.6232656997824235
76	98	-1.6254556902677959
76	99	-1.6240798549964770
77	0	-1.5472209839188455
77	1	-1.5446036224531285
77	2	-1.5464197894266425
77	3	-1.5494752660677285
77	4	-1.5482898013226396
77	5	-1.5485197764257175
77	6	-1.5498711847054591
77	7	-1.5511254384811992
77	8	-1.5523360799838484
77	9	-1.5524000299111136
77	10	-1.5535894219763793
77	11	-1.5548487876750219
77	12	-1.5560845715904834
77	13	-1.5572073949041734
77	14	-1.5574078349114320
77	15	-1.5576224788748019
77	16	-1.5568930905256460
77	17	-1.5571517142545535
77	18	-1.5591915801784131
77	19	-1.5603560152874476
77	20	-1.5605418264553148
77	21	-1.5624473046461551
77	22	-1.5634537168767382
77	23	-1.5645216131410458
77	24	-1.5663135360464833
77	25	-1.5664483982206918
77	26	-1.5665774204232763
77	27	-1.5666287900835878
77	28	-1.5683193410366354
77	29	-1.5699754623672915
77	30	-1.5701936714024407
77	31	-1.5709635409173679
77	32	-1.5702359445518175
77	33	-1.5717633701280262
77	34	-1.5718222000274451
77	35	-1.5718174036268218
77	36	-1.5689520284304610
77	37	-1.5683280784228910
77	38	-1.5699010537364242
77	39	-1.5720218453303496
77	40	-1.5743568080852379
77	41	-1.5758356981145165
77	42	-1.5772710237185472
77	43	-1.5787516757197633
77	44	-1.5808624736859662
77	45	-1.5809190935506880
77	46	-1.5825364742056103
77	47	-1.5833408467495311
77	48	-1.5835005094070387
77	49	-1.5850626705813693
77	50	-1.5852055806451977
77	51	-1.5867550064461902
77	52	-1.5874929962407187
77	53	-1.5903135115420697
77	54	-1.5923131190481099
77	55	-1.5914788616376900
77	56	-1.5922609820976397
77	57	-1.5957658990221812
77	58	-1.5971386160169774
77	59	-1.5991125592069508
77	60	-1.5997624860594628
77	61	-1.6032818646865681
77	62	-1.6066412954988203
77	63	-1.6079378952117889
77	64	-1.6072888440057849
77	65	-1.6086531473847501
77	66	-1.6092625352695991
77	67	-1.6107788670839835
77	68	-1.6123258855135527
77	69	-1.6131824228812683
77	70	-1.6141275865029856
77	71	-1.6144021786376175
77	72	-1.6145882382915286
77	73	-1.6147526352520500
77	74	-1.6149673076934432
77	75	-1.6158216004968511
77	76	-1.6166871655168631
77	77	-1.6183239984862448
77	78	-1.6192269889850965
77	79	-1.6186277604065273
77	80	-1.6187003662915298
77	81	-1.6196590253344691
77	82	-1.6189648707765414
77	83	-1.6190777458856784
77	84	-1.6190763013381764
77	85	-1.6182261946064007
77	86	-1.6191934006713178
77	87	-1.6202050501128840
77	88	-1.6213719600307117
77	89	-1.6204107952536908
77	90	-1.6193563840971392
77	91	-1.6202273441663078
77	92	-1.6200779624652730
77	93	-1.6220954872265487
77	94	-1.6230956510948618
77	95	-1.6240794232471298
77	96	-1.6251157366487454
77	97	-1.6298418094302607
77	98	-1.6321418162874868
77	99	-1.6308709056749093
78	0	-1.5501125283331993
78	1	-1.5474153013807728
78	2	-1.5492212662973603
78	3	-1.5522882791403019
78	4	-1.5510507379400453
78	5	-1.5512533116119105
78	6	-1.5526000008703809
78	7	-1.5538502345423937
78	8	-1.5550576031032031
78	9	-1.5551003173504383
78	10	-1.5562870955085966
78	11	-1.5575467721698675
78	12	-1.5587825808862537
78	13	-1.5599053175778879
78	14	-1.5600915394930450
78	15	-1.5602934756679443
78	16	1.1989999501630992
78	17	-1.5597863231691294
78	18	-1.5618450354651783
78	19	-1.5630152546362319
78	20	-1.5631918930504929
78	21	-1.5651165997211369
78	22	-1.5661291160019306
78	23	-1.5679622122589760
78	24	-1.5697555416340772
78	25	-1.5698715140428128
78	26	-1.5699818205729572
78	27	-1.5700130446331568
78	28	1.2098385255163149
78	29	-1.5733680029414661
78	30	-1.5735720219199349
78	31	1.2116404578166120
78	32	-1.5729571956052235
78	33	-1.5745133031940259
78	34	-1.5745806188079552
78	35	-1.5752464640551767
78	36	1.2060605427225379
78	37	-1.5717243954293012
78	38	-1.5733274371351706
78	39	-1.5754853553800994
78	40	-1.5778619093693504
78	41	-1.5793715222966112
78	42	-1.5808370954934674
78	43	-1.5823487184834371
78	44	-1.5844958174999189
78	45	-1.5845625026513450
78	46	-1.5868611641749919
78	47	-1.5876824838691093
78	48	-1.5878532120573337
78	49	-1.5894431234962547
78	50	-1.5895968735636652
78	51	-1.5911731222819812
78	52	-1.5919286958839447
78	53	-1.5947881327857238
78	54	-1.5968175551396935
78	55	-1.5959848501090854
78	56	-1.5967880851141270
78	57	-1.6003410018125914
78	58	-1.6017380414332503
78	59	-1.6037423261491011
78	60	-1.6044089085161650
78	61	-1.6079743948318703
78	62	1.2370662029969783
78	63	-1.6126942700954665
78	64	-1.6120484114838534
78	65	-1.6134350244808366
78	66	-1.6140583518851563
78	67	-1.6155935661588052
78	68	-1.6171587892421841
78	69	-1.6180272568168186
78	70	-1.6190162060981388
78	71	-1.6193294475055355
78	72	-1.6195536473026391
78	73	-1.6197578217886457
78	74	1.2414554024065658
78	75	-1.6209162870101379
78	76	-1.6218310565597476
78	77	-1.6235241795379378
78	78	-1.6244787587377048
78	79	-1.6239203358912628
78	80	-1.6240405108604106
78	81	-1.6250559312902850
78	82	-1.6244067126315065
78	83	-1.6245721821588253
78	84	-1.6238295354128760
78	85	-1.6230102724862763
78	86	-1.6240261215975451
78	87	-1.6250890330340351
78	88	-1.6263121844914150
78	89	-1.6253873755029637
78	90	-1.6243720343845676
78	91	-1.6253000500471466
78	92	-1.6252009335996531
78	93	-1.6272912064483969
78	94	-1.6283590880052530
78	95	-1.6294104756689027
78	96	-1.6294547703599840
78	97	-1.6342666722850376
78	98	-1.6366262258039435
78	99	-1.6353806201257628
79	0	-1.5544396549416961
79	1	-1.5516253494593659
79	2	-1.5533726931069636
79	3	-1.5564019452210898
79	4	-1.5550779803927623
79	5	-1.5552168366025483
79	6	-1.5565217610171502
79	7	-1.5577327085554264
79	8	-1.5589035101216566
79	9	-1.5588962130586199
79	10	-1.5600506811063677
79	11	-1.5612824765306776
79	12	-1.5624914988991025
79	13	-1.5635887469818648
79	14	-1.5637389663938386
79	15	-1.5648261319236727
79	16	-1.5640093560894357
79	17	-1.5642090669220154
79	18	-1.5662419422853933
79	19	-1.5673786834323948
79	20	-1.5683357151292077
79	21	-1.5702202942515120
79	22	-1.5711874216945128
79	23	-1.5729844095413570
79	24	-1.5747438010510753
79	25	-1.5755461597084053
79	26	-1.5755982382204945
79	27	-1.5755712404390976
79	28	-1.5772252645336602
79	29	-1.5788451669510128
79	30	-1.5790003134278643
79	31	-1.5798037779440042
79	32	-1.5783961225432315
79	33	-1.5799715448361475
79	34	-1.5800485358283647
79	35	-1.5807265368167973
79	36	-1.5784926105074997
79	37	-1.5778718323935423
79	38	-1.5794945449210487
79	39	-1.5809943520685277
79	40	-1.5834005800479010
79	41	-1.5849332712223638
79	42	-1.5864216097740038
79	43	-1.5886189734439460
79	44	-1.5907876870111584
79	45	-1.5908649511789541
79	46	-1.5931870383052624
79	47	-1.5940212291892115
79	48	-1.5942026266522338
79	49	-1.5958123535251201
79	50	-1.5959765950945728
79	51	-1.5975717563850427
79	52	-1.5989936876789379
79	53	-1.6018721930247710
79	54	-1.6039171475243179
79	55	-1.6030921712786597
79	56	-1.6039124741683819
79	57	-1.6074893821758427
79	58	-1.6089019355768890
79	59	-1.6102847652927734
79	60	-1.6109656616052792
79	61	-1.6145600975577703
79	62	-1.6179867758430535
79	63	-1.6193205464453546
79	64	-1.6193041009071480
79	65	-1.6207041252064740
79	66	-1.6213375731244852
79	67	-1.6228817382710752
79	68	-1.6244557946190270
79	69	-1.6253316666831010
79	70	-1.6263992789034292
79	71	-1.6267918980770633
79	72	-1.6270967062795270
79	73	-1.6273847331953446
79	74	-1.6277272349704646
79	75	-1.6287194808616843
79	76	-1.6290425964870623
79	77	-1.6308204888187581
79	78	-1.6318610812402428
79	79	-1.6313887880238467
79	80	-1.6315993826452631
79	81	-1.6319614078864018
79	82	-1.6313917444582406
79	83	-1.6316422109625213
79	84	-1.6309865699053616
79	85	-1.6302581475846762
79	86	-1.6305371409598475
79	87	-1.6316858193792758
79	88	-1.6330008867027423
79	89	-1.6321602995472402
79	90	-1.6312352165171502
79	91	-1.6322632799297385
79	92	-1.6322654129325807
79	93	-1.6344701086084639
79	94	-1.6356557468451283
79	95	-1.6368274284405639
79	96	-1.6370000628087917
79	97	-1.6408579165127091
79	98	-1.6433309633785975
79	99	-1.6421924428922061
80	0	-1.5573164837325888
80	1	-1.5544134325908920
80	2	-1.5561477357990161
80	3	-1.5591874730000015
80	4	-1.5578054875923886
80	5	-1.5579129650361043
80	6	-1.5592109718835696
80	7	-1.5604153764866922
80	8	-1.5615805364197275
80	9	-1.5615482909425873
80	10	-1.5626984111883824
80	11	-1.5639290639388967
80	12	1.2032350498298157
80	13	-1.5662324753140695
80	14	-1.5663663883048466
80	15	-1.5674534018864372
80	16	-1.5666071883716606
80	17	-1.5667942482369968
80	18	-1.5688459004563393
80	19	-1.5708489853384662
80	20	-1.5717883396210524
80	21	-1.5736712016857106
80	22	-1.5746254211018489
80	23	-1.5764215518625186
80	24	-1.5781807845074425
80	25	-1.5789710412627136
80	26	-1.5790013108611434
80	27	-1.5789510182409239
80	28	-1.5806080579069943
80	29	-1.5822301401544758
80	30	-1.5823681821400719
80	31	-1.5831884978525028
80	32	-1.5817634978069586
80	33	-1.5833641477496687
80	34	-1.5834475322145549
80	35	-1.5834472209415102
80	36	-1.5811800962483338
80	37	-1.5805516311396710
80	38	-1.5822052624797238
80	39	-1.5837342024787340
80	40	-1.5861852895970621
80	41	-1.5877495022697572
80	42	-1.5892687667801340
80	43	-1.5915078635712794
80	44	-1.5937152948059845
80	45	-1.5937989665969414
80	46	-1.5961629923355987
80	47	-1.5970139024595236
80	48	-1.5972029821852745
80	49	-1.5988437581763779
80	50	-1.5990153305570649
80	51	-1.6006404664584015
80	52	-1.6020894747303405
80	53	-1.6050165564313619
80	54	-1.6070972870685096
80	55	-1.6062667632309406
80	56	1.2316166801127448
80	57	-1.6113970545114773
80	58	-1.6128358684907309
80	59	-1.6142450050288100
80	60	-1.6149432113064235
80	61	-1.6185919255755952
80	62	-1.6220682234152135
80	63	-1.6234253335734226
80	64	-1.6234153338358372
80	65	-1.6248390961528973
80	66	-1.6254859599193612
80	67	-1.6270509415041874
80	68	-1.6286458576651499
80	69	-1.6295345606824507
80	70	-1.6306387018351016
80	71	-1.6310604362901009
80	72	-1.6313933151999322
80	73	-1.6317106614661288
80	74	-1.6320836153443614
80	75	-1.6331144273739178
80	76	-1.6334697256352180
80	77	-1.6352954675774500
80	78	-1.6363770991398396
80	79	-1.6359303250096600
80	80	-1.6354228254905292
80	81	-1.6358082218914836
80	82	-1.6352489817610618
80	83	-1.6355205215620976
80	84	-1.6348760214999178
80	85	-1.6341584965266507
80	86	-1.6344615908725957
80	87	-1.6356460397257684
80	88	-1.6370015081577540
80	89	-1.6361731751939379
80	90	-1.6352620883567552
80	91	-1.6363280382655889
80	92	-1.6363563586920280
80	93	-1.6386171562591882
80	94	-1.6398488541250331
80	95	-1.6410650971054142
80	96	-1.6412749523781971
80	97	-1.6452137304233347
80	98	-1.6477511791361128
80	99	-1.6466396234507881
81	0	-1.5600728444136744
81	1	-1.5570768912910375
81	2	-1.5587981175909305
81	3	-1.5618495429711923
81	4	-1.5604069095960507
81	5	-1.5604817556239508
81	6	-1.5617728023292803
81	7	-1.5629706012084192
81	8	-1.5641300686818638
81	9	-1.5640717472202563
81	10	-1.5652175120835836
81	11	-1.5664471181990107
81	12	-1.5676534737598631
81	13	-1.5687473721301648
81	14	-1.5688637401796612
81	15	-1.5699502919078274
81	16	-1.5690725859139965
81	17	-1.5692459188738430
81	18	-1.5713170637329550
81	19	-1.5733387336905116
81	20	-1.5742789026132917
81	21	-1.5761807121748204
81	22	-1.5771390875061699
81	23	1.2142764062569034
81	24	-1.5807306278162205
81	25	-1.5815239227276885
81	26	-1.5815447303333652
81	27	-1.5814829224036471
81	28	-1.5831590487867750
81	29	-1.5847990038731719
81	30	-1.5849310085509103
81	31	-1.5857696791374629
81	32	-1.5850315830711128
81	33	-1.5866592459511917
81	34	-1.5867496501408933
81	35	-1.5867535211897357
81	36	-1.5844568136797528
81	37	-1.5838225373736536
81	38	-1.5855064158643737
81	39	-1.5870635726215356
81	40	-1.5895576714258819
81	41	-1.5911524097421192
81	42	-1.5927015757604284
81	43	-1.5949811152773343
81	44	-1.5965298762175846
81	45	-1.5966204360296037
81	46	-1.5990287979058457
81	47	-1.5998974361156670
81	48	-1.6000946113228935
81	49	-1.6017680638997176
81	50	-1.6019478802868610
81	51	-1.6036050939714366
81	52	-1.6050830940169878
81	53	-1.6080624292891628
81	54	-1.6101818639797645
81	55	-1.6093463779408868
81	56	-1.6108781712557150
81	57	-1.6145744727173021
81	58	-1.6160430901547609
81	59	-1.6174819671850298
81	60	-1.6181990306543996
81	61	-1.6219110450859269
81	62	-1.6254455408123012
81	63	-1.6268291205719236
81	64	-1.6268251826321913
81	65	-1.6282758940397735
81	66	-1.6289374456192707
81	67	-1.6305265919929826
81	68	-1.6321457357006819
81	69	-1.6330488518564283
81	70	-1.6341822445126644
81	71	-1.6346237829077848
81	72	-1.6349749275089789
81	73	-1.6353114190005102
81	74	-1.6357047078699603
81	75	-1.6367654251908699
81	76	-1.6371420204530391
81	77	-1.6390083903846056
81	78	-1.6401214448899499
81	79	-1.6396858540262773
81	80	-1.6391900144548517
81	81	-1.6396002185159200
81	82	-1.6390522622925876
81	83	-1.6393463196487559
81	84	-1.6387139074379926
81	85	-1.6380082555117261
81	86	-1.6383367958708530
81	87	-1.6395589583534134
81	88	-1.6409569635426413
81	89	-1.6401417198707571
81	90	-1.6392451506380501
81	91	-1.6403507173707699
81	92	-1.6404063970047107
81	93	-1.6416858380657140
81	94	-1.6429400491968045
81	95	-1.6441758962285782
81	96	-1.6443922680553920
81	97	-1.6483946450439477
81	98	-1.6509723742382210
81	99	-1.6498462888584522
82	0	-1.5642969654837098
82	1	-1.5611698942856755
82	2	-1.5628271484508407
82	3	-1.5658383675834502
82	4	-1.5642990257669915
82	5	-1.5643030149140567
82	6	-1.5655475859476287
82	7	-1.5667015856911641
82	8	-1.5678202310013674
82	9	-1.5677054583371273
82	10	-1.5688151281753078
82	11	-1.5700135400752318
82	12	-1.5711899367880440
82	13	-1.5722547713455397
82	14	-1.5733388664176322
82	15	-1.5743754835608603
82	16	-1.5734282874765138
82	17	-1.5744919209882364
82	18	-1.5765105688740788
82	19	-1.5784821971850154
82	20	-1.5793641462389520
82	21	-1.5812222943597243
82	22	-1.5821306421438177
82	23	-1.5839055771279547
82	24	-1.5856455258536342
82	25	-1.5863940155784626
82	26	-1.5863638464084819
82	27	-1.5862505115375907
82	28	-1.5878979477681565
82	29	-1.5895100846724852
82	30	-1.5896000993509052
82	31	-1.5904541022988068
82	32	-1.5897110930788905
82	33	-1.5913608367764989
82	34	-1.5914586477786492
82	35	-1.5914671158714309
82	36	-1.5891491832579534
82	37	-1.5885120424787622
82	38	-1.5902211629851279
82	39	-1.5910788752333729
82	40	-1.5936125326886805
82	41	-1.5952354846164429
82	42	-1.5968122649252017
82	43	-1.5991289066630909
82	44	-1.6007032281053906
82	45	-1.6008009824114739
82	46	-1.6032464451718711
82	47	-1.6041304999867945
82	48	-1.6043358353283026
82	49	-1.6060371618019698
82	50	-1.6069275213126879
82	51	-1.6086100641239585
82	52	-1.6101107937845365
82	53	-1.6131281703427400
82	54	-1.6145871350105774
82	55	1.2348433797686298
82	56	-1.6153115021739413
82	57	-1.6190609848198543
82	58	-1.6205554471250776
82	59	-1.6220201977963640
82	60	-1.6234257511489365
82	61	-1.6271832569252940
82	62	-1.6307586871076791
82	63	-1.6321627290093186
82	64	-1.6321661607469240
82	65	-1.6336375711302358
82	66	-1.6343114656919473
82	67	-1.6359179427399866
82	68	-1.6375543699686905
82	69	-1.6384686785458991
82	70	-1.6396588158323695
82	71	-1.6401523535298348
82	72	-1.6405553072148704
82	73	1.2571667787876160
82	74	-1.6413952047110383
82	75	-1.6418049211479402
82	76	-1.6422288658897828
82	77	-1.6441569179406059
82	78	-1.6445756365805562
82	79	-1.6441673350485098
82	80	-1.6437000321525066
82	81	-1.6441510747571693
82	82	-1.6436327754502571
82	83	-1.6439668632576763
82	84	-1.6433666930714288
82	85	-1.6426945341996815
82	86	-1.6430690526848619
82	87	-1.6443483385090418
82	88	-1.6458089984790052
82	89	-1.6450328042501647
82	90	-1.6441778962388194
82	91	-1.6453464194156560
82	92	-1.6454567482275220
82	93	-1.6468081732609208
82	94	-1.6481369812690108
82	95	-1.6494472468669263
82	96	-1.6497351436591745
82	97	-1.6538453940119044
82	98	-1.6565189243463450
82	99	-1.6554632956305710
83	0	-1.5654432943725867
83	1	-1.5622490685028716
83	2	-1.5639430781289065
83	3	-1.5670203030932532
83	4	-1.5654482029658283
83	5	-1.5654535157983080
83	6	-1.5667294425435729
83	7	-1.5679128363256085
83	8	-1.5690598178229409
83	9	-1.5689452532859627
83	10	-1.5700813855524303
83	11	-1.5713083702263841
83	12	-1.5725116057299338
83	13	-1.5736015416943796
83	14	-1.5747101034599784
83	15	-1.5757700677625202
83	16	-1.5757944793752776
83	17	-1.5768589412658551
83	18	-1.5788973597377036
83	19	-1.5808878417544385
83	20	-1.5817694225745045
83	21	-1.5836468613015431
83	22	-1.5845584736709928
83	23	-1.5863521728808387
83	24	-1.5881101810564848
83	25	-1.5888604502331589
83	26	-1.5888185192570219
83	27	-1.5886912465945251
83	28	-1.5903580002998656
83	29	-1.5919884607239694
83	30	-1.5920707985103888
83	31	-1.5929434331724015
83	32	-1.5921882551306248
83	33	-1.5938686051190996
83	34	-1.5947047882400769
83	35	-1.5947164112941588
83	36	-1.5923656543158948
83	37	-1.5917214824133381
83	38	-1.5934626370478644
83	39	-1.5943391752542073
83	40	-1.5969187900698811
83	41	-1.5985740289458481
83	42	-1.6001823821818322
83	43	-1.6025420440419957
83	44	-1.6041457908978489
83	45	-1.6042506736586184
83	46	-1.6067392553263846
83	47	-1.6076406437942672
83	48	-1.6078542339200288
83	49	-1.6095874473030192
83	50	-1.6112108148440429
83	51	-1.6129224416974552
83	52	-1.6144493252013439
83	53	-1.6175118168793150
83	54	-1.6189965145703180
83	55	-1.6181582073876424
83	56	-1.6204436487923199
83	57	-1.6242407831359045
83	58	-1.6257590638785113
83	59	-1.6279303049716307
83	60	-1.6293560773879585
83	61	-1.6331531534885997
83	62	-1.6367637152765810
83	63	-1.6381860578972551
83	64	-1.6381970757481785
83	65	-1.6403526501360313
83	66	-1.6410371179916792
83	67	-1.6426566958144633
83	68	-1.6443061125272507
83	69	-1.6452299838570348
83	70	-1.6464960528441717
83	71	-1.6470640899154405
83	72	-1.6475422723708275
83	73	-1.6480109017766766
83	74	-1.6485411896025699
83	75	-1.6490345665004702
83	76	-1.6495451079106636
83	77	-1.6508219780475282
83	78	-1.6513190495870547
83	79	-1.6509872181013232
83	80	-1.6505999676973147
83	81	-1.6511393146025075
83	82	-1.6507067362776906
83	83	-1.6511329710705387
83	84	-1.6506261471074131
83	85	-1.6500521453882342
83	86	-1.6505323125884435
83	87	-1.6519234871489223
83	88	-1.6535032159432661
83	89	-1.6528434339433524
83	90	-1.6521120749680527
83	91	-1.6534108682910293
83	92	-1.6536565247706820
83	93	-1.6551535423030628
83	94	-1.6566345368485571
83	95	-1.6569853531589820
83	96	-1.6574108024893186
83	97	-1.6616715206779715
83	98	-1.6644954100645433
83	99	-1.6635963507426750
84	0	-1.5695663284249817
84	1	-1.5662318995830860
84	2	-1.5678600718017168
84	3	-1.5708975174615587
84	4	-1.5692224166075472
84	5	-1.5691531021908434
84	6	-1.5703806259446136
84	7	-1.5715183538238504
84	8	-1.5726227597779889
84	9	-1.5724480781914145
84	10	-1.5735465707199534
84	11	-1.5747411169778387
84	12	-1.5759131850391537
84	13	-1.5769729015955094
84	14	-1.5780531258519606
84	15	1.2116293253070209
84	16	-1.5790699594566806
84	17	-1.5801118635888678
84	18	-1.5821459944744034
84	19	-1.5841323943299097
84	20	-1.5849933129977087
84	21	-1.5868691391974956
84	22	-1.5877654416699365
84	23	-1.5895587367345754
84	24	-1.5913164353453113
84	25	-1.5920518547969196
84	26	-1.5919832358030546
84	27	-1.5918278349784205
84	28	-1.5934981466349749
84	29	-1.5951320277882963
84	30	-1.5951941989440179
84	31	-1.5960857998425890
84	32	-1.5953205033345390
84	33	-1.5962810644567766
84	34	-1.5971364464963704
84	35	-1.5971508285174147
84	36	-1.5947597879899946
84	37	1.2203025038348363
84	38	-1.5966418154898598
84	39	-1.5975381151217376
84	40	-1.6001659409600537
84	41	-1.6018549617240117
84	42	-1.6027465729079076
84	43	-1.6051555179569115
84	44	-1.6067926178357430
84	45	-1.6069040990481609
84	46	-1.6094421180577956
84	47	-1.6103625102998098
84	48	-1.6105839441621048
84	49	-1.6123530397438188
84	50	-1.6140091855315648
84	51	-1.6157563002595154
84	52	-1.6173151187965749
84	53	-1.6204358374173180
84	54	-1.6219518702524565
84	55	-1.6218201066208919
84	56	-1.6241486442386488
84	57	-1.6280092761251865
84	58	-1.6295566854167478
84	59	-1.6317663052757156
84	60	-1.6332194008489092
84	61	-1.6370780823687303
84	62	-1.6407448211883842
84	63	-1.6421923423721818
84	64	-1.6422086562886562
84	65	-1.6443984433397110
84	66	-1.6450963640143965
84	67	-1.6467390631393442
84	68	-1.6484116198345247
84	69	-1.6493491635749602
84	70	-1.6506570081225500
84	71	-1.6512581417590471
84	72	-1.6517682331714743
84	73	-1.6522701550269594
84	74	-1.6528353506134226
84	75	-1.6533645677777560
84	76	-1.6539122006493541
84	77	-1.6552358936433573
84	78	-1.6557714720143832
84	79	-1.6554684862480280
84	80	-1.6551113899536958
84	81	-1.6556940368489508
84	82	-1.6552928265308817
84	83	-1.6557615178192118
84	84	-1.6552884698693258
84	85	-1.6547498884156238
84	86	-1.6552791338752135
84	87	-1.6567312219518662
84	88	-1.6583773081574296
84	89	-1.6577587987291222
84	90	-1.6570710715885617
84	91	-1.6584360313714182
84	92	-1.6587389882067123
84	93	-1.6603115067253127
84	94	-1.6618706263156051
84	95	-1.6622895920408287
84	96	-1.6627896928568158
84	97	-1.6671629573654740
84	98	-1.6688651157979866
84	99	-1.6679955799783730
85	0	-1.5737079323604835
85	1	-1.5702278993441949
85	2	-1.5717877285473660
85	3	-1.5747834186772567
85	4	-1.5730007117813805
85	5	-1.5728532824024897
85	6	-1.5740299475787902
85	7	-1.5751196565217125
85	8	-1.5761792570916617
85	9	-1.5759414748820000
85	10	-1.5770003090747986
85	11	-1.5781606089546549
85	12	-1.5792997690723689
85	13	-1.5803275525409199
85	14	-1.5813778176770061
85	15	1.2138058909322116
85	16	-1.5823229157216097
85	17	-1.5833404785021361
85	18	-1.5853697059350007
85	19	-1.5873514357252398
85	20	1.2190281014979254
85	21	-1.5900640629838909
85	22	-1.5909439164807935
85	23	-1.5927363801314629
85	24	-1.5944933581552292
85	25	-1.5952128234251470
85	26	-1.5959417506722979
85	27	1.2256351144240600
85	28	-1.5973997148543664
85	29	-1.5990204759220152
85	30	1.2292769924139164
85	31	-1.6007227382499394
85	32	-1.5999506654511446
85	33	-1.6009267314197679
85	34	-1.6017980244782350
85	35	1.2281965906760071
85	36	-1.5993999666797041
85	37	-1.5987411227086370
85	38	-1.6005469468981350
85	39	-1.6014614834656979
85	40	-1.6041336672345348
85	41	-1.6058538393329309
85	42	-1.6067654775834272
85	43	-1.6092158173874038
85	44	-1.6108810406444591
85	45	-1.6117545609107022
85	46	-1.6143292531691997
85	47	-1.6152648395760973
85	48	-1.6162445509852958
85	49	-1.6180382568018616
85	50	-1.6197162972072188
85	51	-1.6214877340670384
85	52	-1.6230687377852322
85	53	-1.6262258143833177
85	54	-1.6277635335207774
85	55	-1.6276393122669182
85	56	-1.6299992546647397
85	57	-1.6339029384873167
85	58	-1.6354721531452567
85	59	-1.6369964691661543
85	60	-1.6384723251953064
85	61	-1.6423797964674418
85	62	-1.6460902634088952
85	63	1.2635822200267481
85	64	-1.6475812448747940
85	65	-1.6497987002298466
85	66	-1.6505087750567775
85	67	-1.6521701946680252
85	68	-1.6538614247931405
85	69	-1.6548107910312897
85	70	-1.6561796852498341
85	71	-1.6568364581556372
85	72	-1.6574019144108840
85	73	-1.6579614287367492
85	74	-1.6585865412362450
85	75	-1.6591775947630729
85	76	-1.6597892134811776
85	77	-1.6611845936607059
85	78	-1.6617878907647345
85	79	-1.6615474886893178
85	80	-1.6612558643397668
85	81	-1.6619144130403882
85	82	-1.6615829625815737
85	83	-1.6621298375635676
85	84	-1.6617325672657375
85	85	-1.6612735992621528
85	86	-1.6618927358271174
85	87	-1.6624934221818446
85	88	-1.6642262990039371
85	89	-1.6636760748708643
85	90	-1.6630605441087083
85	91	-1.6634690729644812
85	92	-1.6638310721052181
85	93	-1.6654814918853762
85	94	-1.6671211780831749
85	95	-1.6676103193402800
85	96	-1.6681872637742872
85	97	-1.6726766659172589
85	98	-1.6744710722265659
85	99	-1.6736759742601865
86	0	-1.5762616454979150
86	1	-1.5726643849390656
86	2	-1.5742066075344576
86	3	-1.5772157682095771
86	4	-1.5753558631510989
86	5	-1.5751661335104352
86	6	-1.5763319324145286
86	7	-1.5774112254643091
86	8	-1.5784615677882186
86	9	-1.5781889307190518
86	10	-1.5792402927557678
86	11	-1.5803972022056776
86	12	-1.5815327651065056
86	13	-1.5825563075101552
86	14	-1.5836030815358764
86	15	-1.5846042792321124
86	16	-1.5845213558199112
86	17	-1.5855373798298684
86	18	-1.5875872454355531
86	19	-1.5895889734757047
86	20	-1.5904257737239240
86	21	-1.5923196132001800
86	22	-1.5932011160123878
86	23	-1.5950131840048678
86	24	-1.5967890203140154
86	25	-1.5975082642970921
86	26	-1.5982372979218185
86	27	-1.5980204497162609
86	28	-1.5996968200861525
86	29	-1.6013367807591230
86	30	-1.6021351044885772
86	31	-1.6030625803444645
86	32	-1.6022745903347528
86	33	-1.6032691970020383
86	34	-1.6041590123852030
86	35	-1.6041779723115317
86	36	-1.6017143444094482
86	37	-1.6010423653591961
86	38	-1.6028846433109722
86	39	-1.6038184557678761
86	40	-1.6065448782272829
86	41	-1.6083014536035287
86	42	-1.6092342164936810
86	43	-1.6117351181496125
86	44	-1.6134341385799225
86	45	-1.6143261409606042
86	46	-1.6169520424919765
86	47	-1.6179063033461285
86	48	-1.6196726304530664
86	49	-1.6222607117082772
86	50	-1.6239664999037833
86	51	-1.6265211487094247
86	52	-1.6281252667145287
86	53	-1.6313254109113839
86	54	-1.6328875559343308
86	55	-1.6327696008573005
86	56	-1.6351656981138571
86	57	-1.6391208840390656
86	58	-1.6407146504418764
86	59	-1.6422638667941016
86	60	-1.6437633581792215
86	61	-1.6477214096056152
86	62	-1.6514769866879346
86	63	-1.6529663269259449
86	64	-1.6529950100680562
86	65	-1.6552401590577439
86	66	-1.6559618990490164
86	67	-1.6576418251361684
86	68	-1.6593515227159663
86	69	-1.6603122772760324
86	70	-1.6617432630691804
86	71	-1.6624564938510340
86	72	-1.6630780850658520
86	73	-1.6636959837700294
86	74	-1.6643818377481401
86	75	-1.6650355572708846
86	76	-1.6657120061705910
86	77	-1.6671804539892725
86	78	-1.6678526723412139
86	79	-1.6676758644552188
86	80	-1.6674504517675630
86	81	-1.6681858845101025
86	82	-1.6679253252834410
86	83	-1.6685517056820802
86	84	-1.6682313979797352
86	85	-1.6678532655083467
86	86	-1.6685637308185939
86	87	-1.6692596474308457
86	88	-1.6710993277642943
86	89	-1.6706449797607494
86	90	-1.6701304082221020
86	91	-1.6706486390237620
86	92	-1.6711249254977252
86	93	-1.6729032995417412
86	94	-1.6746761989240933
86	95	-1.6752990415735542
86	96	-1.6760197548121398
86	97	-1.6806677041568714
86	98	-1.6826190132421399
86	99	-1.6819875652319609
87	0	-1.5787089167941442
87	1	-1.5749886081735125
87	2	-1.5765130309310635
87	3	-1.5795366949014369
87	4	-1.5775958343782905
87	5	-1.5773619457652395
87	6	-1.5785167163322849
87	7	-1.5795854067132917
87	8	-1.5806267348185612
87	9	-1.5803179526767783
87	10	-1.5813620911377317
87	11	-1.5825159937548348
87	12	-1.5836483037452374
87	13	-1.5846678646336736
87	14	-1.5857114170509492
87	15	-1.5867095343982152
87	16	-1.5866021056416606
87	17	-1.5876168571461515
87	18	1.2178077895538302
87	19	-1.5917120321179132
87	20	-1.5925471794710691
87	21	-1.5944628047707328
87	22	-1.5953464894712843
87	23	-1.5971797234190002
87	24	-1.5989759089984039
87	25	-1.5996952774877062
87	26	-1.6004247582837179
87	27	-1.6001890370649676
87	28	-1.6018865140304011
87	29	-1.6035470236450717
87	30	-1.6051533756270129
87	31	-1.6061005923720404
87	32	-1.6052989808763567
87	33	-1.6063123598701878
87	34	-1.6072209785172451
87	35	-1.6072417466785627
87	36	-1.6047350786344363
87	37	-1.6040520868019348
87	38	1.2268231162076664
87	39	-1.6068829773775606
87	40	-1.6096615696477892
87	41	-1.6114535284745490
87	42	-1.6124074013066529
87	43	-1.6149567595124301
87	44	-1.6166884136292858
87	45	-1.6175987305840627
87	46	-1.6202735571478597
87	47	-1.6212461973152137
87	48	-1.6230451967756587
87	49	-1.6256812355144936
87	50	-1.6274189131328081
87	51	-1.6300205392980225
87	52	-1.6316561016175364
87	53	-1.6341531949286732
87	54	-1.6357488747328275
87	55	-1.6356343247246341
87	56	-1.6380815042017443
87	57	1.2563781809192027
87	58	-1.6437415220641127
87	59	-1.6453243891652829
87	60	-1.6468560010423863
87	61	-1.6508900598313352
87	62	-1.6547149743748542
87	63	-1.6562337254441883
87	64	-1.6562667768406329
87	65	-1.6585535340621904
87	66	-1.6592902506996299
87	67	-1.6609981301238050
87	68	-1.6627358677798938
87	69	-1.6637121520993758
87	70	-1.6651798427966482
87	71	-1.6659180544810266
87	72	-1.6665627917045307
87	73	-1.6672049219262537
87	74	-1.6679164794027133
87	75	-1.6685963968192983
87	76	-1.6692999751687878
87	77	-1.6708086544805001
87	78	-1.6715092919279542
87	79	-1.6713471024058486
87	80	-1.6711366334830413
87	81	-1.6719030661743646
87	82	-1.6716573442065752
87	83	-1.6723125786845132
87	84	-1.6720079472500364
87	85	-1.6716461895320636
87	86	-1.6723902885116091
87	87	-1.6731209666255946
87	88	-1.6750147277875584
87	89	-1.6745790489798669
87	90	1.2784249714599822
87	91	-1.6735534822744897
87	92	-1.6740377463832903
87	93	-1.6758502064222411
87	94	-1.6776573198188924
87	95	-1.6782916557028769
87	96	-1.6790275663333529
87	97	-1.6837601070395825
87	98	-1.6857467147286955
87	99	-1.6851058204876153
88	0	-1.5827908848891392
88	1	-1.5789064582298504
88	2	-1.5803562461354115
88	3	1.2133556591132335
88	4	-1.5827940069676343
88	5	-1.5824333117108804
88	6	-1.5834889215969443
88	7	-1.5844639931010027
88	8	-1.5854178069454095
88	9	-1.5850069187273950
88	10	-1.5859727022374734
88	11	-1.5870558006734716
88	12	-1.5881203629775573
88	13	-1.5890747871853999
88	14	-1.5900567000377488
88	15	-1.5909960695158996
88	16	-1.5908166880157675
88	17	-1.5917789843077050
88	18	-1.5938193002506251
88	19	-1.5958121872832554
88	20	-1.5966012818232951
88	21	-1.5984914678553654
88	22	-1.5993368380256319
88	23	-1.6011481774063399
88	24	-1.6029234479579564
88	25	-1.6036073553682650
88	26	-1.6043029492305214
88	27	-1.6040187367760959
88	28	-1.6057018001725798
88	29	-1.6073487175185024
88	30	-1.6089430272193024
88	31	-1.6099099171892000
88	32	-1.6090969137426632
88	33	-1.6109513503428450
88	34	-1.6118774299726621
88	35	-1.6119018022118436
88	36	-1.6093636212962410
88	37	-1.6086751934553778
88	38	-1.6105841345454956
88	39	-1.6115548014964807
88	40	-1.6143770319804061
88	41	-1.6161993534627968
88	42	-1.6171725527239227
88	43	-1.6197622055316192
88	44	-1.6215214741671293
88	45	-1.6224482736285695
88	46	-1.6251636026203529
88	47	-1.6261525855621011
88	48	-1.6279790253760233
88	49	-1.6306546601293446
88	50	-1.6324191150155900
88	51	-1.6350594329373533
88	52	-1.6359403426997672
88	53	-1.6384798389656650
88	54	-1.6401044327671321
88	55	-1.6399947546854441
88	56	-1.6424861535614215
88	57	-1.6458198328490543
88	58	-1.6474788207114546
88	59	-1.6490934861086939
88	60	-1.6506553559448867
88	61	-1.6547603325173630
88	62	-1.6586495216137358
88	63	-1.6601957501860405
88	64	-1.6602333044246476
88	65	-1.6618272012553355
88	66	-1.6625789424872521
88	67	-1.6643155672387686
88	68	-1.6660821423980077
88	69	-1.6670740995370756
88	70	-1.6685800546568885
88	71	-1.6693442011328541
88	72	-1.6700129619305741
88	73	-1.6706802435254251
88	74	-1.6714185048309929
88	75	-1.6721256355564160
88	76	-1.6728574062212793
88	77	-1.6744080478135412
88	78	-1.6751382272402164
88	79	-1.6749908048883295
88	80	-1.6747958087975967
88	81	-1.6755945842969022
88	82	-1.6753642637930333
88	83	-1.6760493104143390
88	84	-1.6757606367654083
88	85	-1.6754155553893286
88	86	-1.6761944531118178
88	87	-1.6769610953809493
88	88	-1.6789110626451620
88	89	-1.6784944562482573
88	90	-1.6780189721349243
88	91	-1.6775079846958196
88	92	-1.6780281615444343
88	93	-1.6799007854650503
88	94	-1.6805751800616502
88	95	-1.6812212041190069
88	96	-1.6819726637486760
88	97	-1.6867940039063631
88	98	-1.6888169325315407
88	99	-1.6881650992172035
89	0	-1.5833843795875635
89	1	-1.5793990215498530
89	2	-1.5808864401559646
89	3	-1.5839430495288149
89	4	-1.5833857907638746
89	5	-1.5830155159529007
89	6	-1.5841016687307483
89	7	-1.5851052065960960
89	8	-1.5860870060762202
89	9	-1.5856670869371770
89	10	-1.5866592452191028
89	11	-1.5877717671561555
89	12	-1.5888638712462351
89	13	-1.5898433288702709
89	14	-1.5908497975865894
89	15	-1.5918125068350362
89	16	-1.5916279324854445
89	17	-1.5926133755658107
89	18	-1.5947052963397894
89	19	-1.5967476357393569
89	20	-1.5975562210391032
89	21	-1.5994939330680478
89	22	-1.6003615660474064
89	23	-1.6022180917319504
89	24	-1.6040367159142839
89	25	-1.6047380589485876
89	26	-1.6054508224036232
89	27	-1.6051594154514750
89	28	-1.6068837116021184
89	29	-1.6085705273728299
89	30	-1.6102041927881114
89	31	-1.6120364105864948
89	32	-1.6112047983097553
89	33	-1.6130981033495952
89	34	1.2357795670320444
89	35	-1.6140699861421901
89	36	-1.6123249903829453
89	37	-1.6124744719571318
89	38	-1.6144186113997645
89	39	-1.6154080489386575
89	40	-1.6182805993728215
89	41	-1.6201370988280932
89	42	-1.6211308974924097
89	43	-1.6237670129832498
89	44	-1.6255575090469712
89	45	-1.6265019063230093
89	46	-1.6292640460649439
89	47	-1.6302705906632662
89	48	-1.6321281553440476
89	49	-1.6348495452452743
89	50	1.2503964192682873
89	51	-1.6393293454559728
89	52	-1.6402285918629520
89	53	-1.6428115681202968
89	54	-1.6444655364127541
89	55	-1.6443600885803262
89	56	-1.6468968123035053
89	57	1.2616059220552667
89	58	-1.6519748309447546
89	59	-1.6536190108904003
89	60	-1.6552088668278575
89	61	-1.6593787166450258
89	62	-1.6633262131928896
89	63	-1.6648976180198491
89	64	-1.6649397892873736
89	65	-1.6665594656130720
89	66	1.2756010812987482
89	67	-1.6690847762574885
89	68	-1.6708750083998976
89	69	-1.6726260029887607
89	70	-1.6741996952031548
89	71	-1.6750249090433711
89	72	-1.6757542970357344
89	73	-1.6764846128092987
89	74	-1.6772884997867528
89	75	-1.6780632822423718
89	76	-1.6788650354135664
89	77	-1.6804950452922993
89	78	-1.6812995473739896
89	79	-1.6812198458163317
89	80	-1.6810954170249295
89	81	-1.6819765142382703
89	82	-1.6818214067539516
89	83	-1.6825910858325088
89	84	-1.6823836888083801
89	85	-1.6821239573394446
89	86	-1.6830000258175144
89	87	-1.6838679002599419
89	88	-1.6859319787295410
89	89	-1.6856164507536247
89	90	-1.6852473579892961
89	91	-1.6848471392679563
89	92	-1.6843378086002634
89	93	-1.6863223300552523
89	94	-1.6871042732916126
89	95	-1.6878601806767857
89	96	-1.6887305403159143
89	97	-1.6924045580286733
89	98	-1.6931928674168644
89	99	-1.6925760986576659
90	0	-1.5838420148072332
90	1	-1.5815244534829995
90	2	-1.5829920542912743
90	3	-1.5860666723707970
90	4	-1.5854489022844940
90	5	-1.5850260937091092
90	6	-1.5860987537004871
90	7	-1.5870892525775784
90	8	-1.5880593421481211
90	9	-1.5875960480742484
90	10	-1.5885786143324627
90	11	-1.5896863872737501
90	12	-1.5907735018293754
90	13	-1.5917470951448749
90	14	-1.5927486138156783
90	15	-1.5937065296873936
90	16	-1.5934919960754448
90	17	-1.5944747445377323
90	18	-1.5965917377990688
90	19	-1.5986582327607486
90	20	-1.5994635486410762
90	21	-1.6014254148709786
90	22	-1.6022944900891709
90	23	-1.6041747701348659
90	24	-1.6060159141233450
90	25	-1.6067160166545849
90	26	-1.6074279359811265
90	27	-1.6071130337825852
90	28	-1.6088607048946544
90	29	-1.6105702526992363
90	30	1.2347174875245730
90	31	-1.6141002205723978
90	32	-1.6132479094606484
90	33	-1.6151812637877767
90	34	-1.6161496080575415
90	35	-1.6161727257010063
90	36	-1.6143862423697164
90	37	-1.6145368347335822
90	38	-1.6165233100127374
90	39	-1.6175332313841784
90	40	-1.6204691866850400
90	41	-1.6223673323400964
90	42	-1.6233841713499619
90	43	-1.6260788913009632
90	44	-1.6279083989498022
90	45	-1.6288732336064253
90	46	-1.6316952401628066
90	47	-1.6327223836363063
90	48	-1.6346189758772929
90	49	-1.6373988783118980
90	50	-1.6392315641584707
90	51	-1.6419729796886742
90	52	-1.6428924188149814
90	53	-1.6455301087146026
90	54	-1.6472197028927802
90	55	-1.6471151222908993
90	56	-1.6497082212727632
90	57	-1.6531695720355408
90	58	-1.6548925564950021
90	59	-1.6565714549888348
90	60	-1.6581949370632378
90	61	-1.6624489944826313
90	62	-1.6657028640451086
90	63	-1.6673077609107732
90	64	-1.6673508827149623
90	65	-1.6690049192723309
90	66	-1.6697853730468442
90	67	-1.6715774992181116
90	68	-1.6733997274189323
90	69	-1.6751824747436923
90	70	-1.6767879781285475
90	71	-1.6776293319356961
90	72	-1.6783722525177269
90	73	-1.6791168927266356
90	74	-1.6799364812640258
90	75	-1.6807269925180162
90	76	-1.6815450959518301
90	77	-1.6832082355145954
90	78	-1.6840295422506277
90	79	-1.6839475240631387
90	80	-1.6838203950361506
90	81	-1.6847195318267003
90	82	-1.6845603900418684
90	83	-1.6853437255127084
90	84	-1.6851310602149039
90	85	-1.6848660425438624
90	86	-1.6857590451375459
90	87	-1.6866441432554111
90	88	-1.6887502497034588
90	89	-1.6884276555020781
90	90	-1.6880507036767332
90	91	-1.6876406162803019
90	92	-1.6871191863065211
90	93	-1.6891436580805770
90	94	-1.6899423367930826
90	95	-1.6907119907659873
90	96	-1.6916009117204260
90	97	-1.6953486362952070
90	98	-1.6961525096070742
90	99	-1.6955239632068668
91	0	-1.5860417615147804
91	1	-1.5836121740156479
91	2	-1.5868125543218337
91	3	-1.5898401746859276
91	4	-1.5891128379390751
91	5	-1.5901859333256558
91	6	-1.5911494266625599
91	7	-1.5920367144953029
91	8	-1.5929097583381993
91	9	-1.5923319224777877
91	10	-1.5932274585009494
91	11	-1.5956028022367232
91	12	-1.5978904485123480
91	13	-1.5987271496404976
91	14	-1.5995984558567100
91	15	-1.6004321762529621
91	16	-1.6000881769458195
91	17	-1.6009582335609820
91	18	-1.6029811938962200
91	19	-1.6049583025922256
91	20	-1.6056648174495221
91	21	-1.6075470205192506
91	22	-1.6093650918748748
91	23	-1.6111501534850095
91	24	-1.6128995179770556
91	25	1.2366334391481011
91	26	1.2369859699670587
91	27	-1.6137037321452763
91	28	-1.6153757494603822
91	29	-1.6170128414127269
91	30	-1.6186008682688677
91	31	-1.6204967804507133
91	32	-1.6196359507702218
91	33	-1.6215901100757653
91	34	-1.6225712724457826
91	35	-1.6225946852098563
91	36	-1.6207895144224249
91	37	-1.6209426305609216
91	38	-1.6229518547090347
91	39	-1.6239735062513780
91	40	-1.6269427295356580
91	41	-1.6288636027245258
91	42	-1.6298947631223766
91	43	-1.6326195188524892
91	44	-1.6344695154369633
91	45	-1.6354462776012593
91	46	-1.6382989904997849
91	47	-1.6393377067013328
91	48	-1.6412543691727286
91	49	-1.6440640299166853
91	50	-1.6459161599420553
91	51	-1.6486855812695098
91	52	-1.6496168026201119
91	53	-1.6514585835316709
91	54	-1.6531694948277535
91	55	-1.6530667770949032
91	56	-1.6556944601711274
91	57	-1.6591982695871890
91	58	-1.6609421555047539
91	59	-1.6626422669627874
91	60	-1.6642861096741342
91	61	-1.6685892389035477
91	62	-1.6718790673558332
91	63	-1.6727210949634623
91	64	-1.6727661573781252
91	65	-1.6744420085120308
91	66	-1.6744532581188769
91	67	-1.6762672024212175
91	68	-1.6781112310389086
91	69	-1.6799156664576480
91	70	-1.6815818513168685
91	71	-1.6824739068527017
91	72	-1.6824651082524329
91	73	-1.6824310722235307
91	74	-1.6832788735320099
91	75	-1.6840980961398866
91	76	-1.6849459742349189
91	77	-1.6866549000018285
91	78	-1.6875073817460122
91	79	-1.6874396230448896
91	80	-1.6873271329833217
91	81	-1.6882607865728114
91	82	-1.6881164340334178
91	83	-1.6879507135602319
91	84	-1.6877308316931183
91	85	-1.6874588439819018
91	86	-1.6883685992708033
91	87	-1.6892707132364986
91	88	-1.6914206340680313
91	89	-1.6910894361141078
91	90	-1.6907029962202840
91	91	-1.6902812861651570
91	92	-1.6897463475524845
91	93	-1.6918129029676729
91	94	-1.6926287852374176
91	95	-1.6934125450920796
91	96	-1.6943205909502230
91	97	-1.6981463980363154
91	98	-1.6989662539537596
91	99	-1.6983244393225512
92	0	-1.5901137975760178
92	1	-1.5875210801245077
92	2	-1.5906684611820339
92	3	-1.5936477077961722
92	4	-1.5928064148233043
92	5	-1.5938063968274507
92	6	-1.5947038868893306
92	7	-1.5955285486596620
92	8	-1.5963429365412096
92	9	-1.5956800228057264
92	10	-1.5965233357684778
92	11	-1.5988802314754555
92	12	-1.6011499082869418
92	13	-1.6019431079190813
92	14	-1.6027734985560331
92	15	-1.6035680775308621
92	16	-1.6031631918404246
92	17	-1.6039989494731626
92	18	-1.6060148655842155
92	19	-1.6079855151261182
92	20	-1.6086608484019940
92	21	-1.6105393028238444
92	22	-1.6123547042418773
92	23	-1.6141374644386479
92	24	-1.6158840471269997
92	25	-1.6164621049198193
92	26	-1.6170565527002794
92	27	-1.6165946243960423
92	28	-1.6182674043462588
92	29	-1.6199054971213263
92	30	-1.6214955794109991
92	31	-1.6234279804499043
92	32	-1.6225433412862713
92	33	-1.6245327388725637
92	34	-1.6255310425725362
92	35	-1.6255491623359464
92	36	-1.6236999789640671
92	37	-1.6247635716244053
92	38	-1.6268065385610961
92	39	-1.6278431200254189
92	40	-1.6308642151008819
92	41	-1.6328183640747775
92	42	-1.6338671681704195
92	43	-1.6366392850593932
92	44	-1.6385199129018106
92	45	-1.6386392560860366
92	46	-1.6415466330651522
92	47	-1.6426018121029189
92	48	-1.6445527519636376
92	49	-1.6474156582898012
92	50	-1.6493009296314476
92	51	-1.6512740049372618
92	52	-1.6522226280191128
92	53	-1.6541018007363719
92	54	-1.6558470791850672
92	55	-1.6557404734510190
92	56	-1.6584251685779345
92	57	-1.6620027534573316
92	58	-1.6637805987024290
92	59	-1.6655146319956036
92	60	-1.6671911589945430
92	61	-1.6715824820301630
92	62	-1.6749370334980915
92	63	-1.6757933149099329
92	64	-1.6766472423507617
92	65	-1.6783505888132546
92	66	-1.6783591410226875
92	67	-1.6801984508525425
92	68	-1.6820678850076265
92	69	-1.6838975396966023
92	70	-1.6856168255980082
92	71	-1.6865492099810429
92	72	-1.6865656760088352
92	73	-1.6865582669300387
92	74	-1.6874482635704477
92	75	-1.6883107034935225
92	76	-1.6892033463090150
92	77	-1.6909719204236746
92	78	-1.6918716042045607
92	79	-1.6918365364489774
92	80	-1.6917579645361405
92	81	-1.6927441287941913
92	82	-1.6926354783846596
92	83	-1.6925061316586902
92	84	-1.6923241362591339
92	85	-1.6920926185770144
92	86	-1.6930623231408204
92	87	-1.6940270972521019
92	88	-1.6962619758714583
92	89	-1.6959797833873369
92	90	-1.6956447052561794
92	91	-1.6952755776856379
92	92	-1.6947953666566646
92	93	-1.6969580561428717
92	94	-1.6978571289400655
92	95	1.2930861437315759
92	96	-1.6997250241318909
92	97	-1.7036834428635121
92	98	-1.7031526337075633
92	99	-1.7025467265880700
93	0	-1.5921599828886392
93	1	-1.5913544189424451
93	2	-1.5944467543608996
93	3	-1.5973757302608704
93	4	-1.5964151213021243
93	5	-1.5973388626286136
93	6	-1.5981673991332541
93	7	-1.5989265797132806
93	8	-1.5996795965886390
93	9	-1.5989272067579285
93	10	-1.5997158348454554
93	11	-1.6020542279020948
93	12	-1.6043062688027581
93	13	-1.6050545929422368
93	14	-1.6058427746767763
93	15	-1.6065969433344311
93	16	-1.6073835884149577
93	17	-1.6081559057782850
93	18	-1.6101343394914303
93	19	-1.6120695053973022
93	20	-1.6126882741734168
93	21	-1.6145364534753868
93	22	-1.6163238661536794
93	23	-1.6180800820664272
93	24	-1.6198006284738768
93	25	-1.6203336526239347
93	26	-1.6208845967198469
93	27	-1.6203595189175823
93	28	-1.6220130088604796
93	29	-1.6236328253134755
93	30	-1.6252064625084122
93	31	-1.6271737015075829
93	32	-1.6262670172031941
93	33	-1.6282894811541933
93	34	1.2467000032857818
93	35	-1.6293175675516229
93	36	-1.6283622721816973
93	37	-1.6294398100757221
93	38	-1.6315141005981462
93	39	-1.6325653911745310
93	40	-1.6356350301079867
93	41	-1.6376206658753170
93	42	-1.6386867858827294
93	43	-1.6415035844435126
93	44	-1.6434135803699890
93	45	-1.6435346864948965
93	46	-1.6464885295488914
93	47	-1.6475593746041874
93	48	-1.6495400514768612
93	49	-1.6524479746618299
93	50	-1.6543619200435451
93	51	-1.6563654245782591
93	52	-1.6573293782457958
93	53	-1.6592379321988671
93	54	-1.6610098894801464
93	55	-1.6609035178382527
93	56	-1.6636317320066223
93	57	-1.6664133551193840
93	58	-1.6682209364433052
93	59	-1.6699847908125520
93	60	-1.6716899821718905
93	61	-1.6761552512032336
93	62	-1.6787412099689336
93	63	-1.6796122266902211
93	64	-1.6804805847447448
93	65	-1.6822136921493962
93	66	-1.6822200934126992
93	67	-1.6840870458242105
93	68	-1.6859841780680622
93	69	-1.6878413297804422
93	70	-1.6896167169348060
93	71	-1.6905917075947472
93	72	-1.6906346067275870
93	73	-1.6906547635558868
93	74	-1.6915887694833156
93	75	-1.6924962696112555
93	76	-1.6934355890185504
93	77	-1.6943522360985102
93	78	-1.6952857489026962
93	79	-1.6952657706446697
93	80	-1.6952026980194743
93	81	-1.6962263996312992
93	82	-1.6961334563839439
93	83	-1.6960195533063911
93	84	-1.6958534521434732
93	85	-1.6956393141164423
93	86	-1.6966498968936583
93	87	-1.6976573616236124
93	88	-1.6999617696337901
93	89	-1.6997011779408766
93	90	-1.6993885050104010
93	91	-1.6990413512294327
93	92	-1.6985832588645799
93	93	-1.7008210598341225
93	94	-1.7017746999363552
93	95	-1.7026954851196388
93	96	-1.7037559004555811
93	97	-1.7063865522483790
93	98	-1.7058445305424419
93	99	-1.7052255460851349
94	0	-1.5961441367917979
94	1	-1.5951965847014224
94	2	1.2222365133842195
94	3	-1.6011089298994103
94	4	-1.6000235490591179
94	5	-1.6008672173480398
94	6	-1.6016232220074653
94	7	-1.6023134698217283
94	8	-1.6030018323809436
94	9	1.2246266594626323
94	10	-1.6028860541085708
94	11	-1.6052048935641741
94	12	-1.6074382847072772
94	13	-1.6081391586613052
94	14	-1.6088822803056912
94	15	-1.6095932780593751
94	16	-1.6103398381584189
94	17	-1.6110737485807367
94	18	-1.6130440868127967
94	19	-1.6149718017297803
94	20	1.2362183247588108
94	21	-1.6173991478331793
94	22	-1.6191828365180025
94	23	-1.6209357587744939
94	24	-1.6226525288472802
94	25	-1.6231574471662125
94	26	-1.6236812347091796
94	27	-1.6231046291925568
94	28	-1.6247582668938061
94	29	-1.6263785020323611
94	30	-1.6279536874284304
94	31	-1.6299602776099624
94	32	-1.6290251227679626
94	33	-1.6310860477059794
94	34	-1.6321186329144304
94	35	-1.6321243972486499
94	36	-1.6311390129677124
94	37	-1.6322325133689042
94	38	-1.6343464054029171
94	39	-1.6354143525458471
94	40	-1.6385469865165012
94	41	-1.6396414586981911
94	42	-1.6407285664618010
94	43	-1.6426835911244395
94	44	-1.6446386190771900
94	45	-1.6447556798158445
94	46	-1.6477833391565642
94	47	-1.6488751237480685
94	48	-1.6509015390706576
94	49	-1.6538811777294942
94	50	-1.6558391487105129
94	51	-1.6578889817130429
94	52	-1.6588726956516893
94	53	-1.6608257839233889
94	54	-1.6626386640424098
94	55	-1.6625253646232339
94	56	-1.6653219861439283
94	57	-1.6681713825975240
94	58	-1.6700193582635252
94	59	-1.6718233588435814
94	60	-1.6735671513801176
94	61	-1.6781402929801938
94	62	-1.6807849953738154
94	63	-1.6816716774679781
94	64	-1.6825553428446463
94	65	-1.6843245981650223
94	66	-1.6843248624920959
94	67	-1.6862269612620149
94	68	-1.6881593700529847
94	69	-1.6900513842727130
94	70	-1.6918651899145865
94	71	-1.6928591067061431
94	72	-1.6928978945342101
94	73	-1.6929138955226257
94	74	-1.6938652365903741
94	75	-1.6947903609347601
94	76	-1.6957480612589559
94	77	-1.6966826301468230
94	78	-1.6976347452566598
94	79	-1.6976097201741076
94	80	-1.6975410822842290
94	81	-1.6985852859874586
94	82	-1.6984851884021661
94	83	-1.6983631565129143
94	84	-1.6981881863449093
94	85	-1.6979654407515463
94	86	-1.6989956445131502
94	87	-1.7000235610620014
94	88	1.2942126749466929
94	89	-1.7021108660140014
94	90	-1.7017880956264255
94	91	-1.7014285562544600
94	92	-1.7009559868371251
94	93	-1.7032454543175668
94	94	-1.7042209873437890
94	95	-1.7051603374090740
94	96	-1.7062451513848385
94	97	-1.7089367618664593
94	98	-1.7083817672833128
94	99	-1.7077477889500789
95	0	-1.5960279884745461
95	1	-1.5950466018899385
95	2	-1.5981741331327732
95	3	-1.6011374273854084
95	4	-1.6000136287867466
95	5	-1.6008794142172513
95	6	-1.6016589748551560
95	7	-1.6023713110257893
95	8	-1.6030813015994021
95	9	-1.6022062732701645
95	10	-1.6029575814996349
95	11	-1.6053466368504969
95	12	-1.6076461593196716
95	13	-1.6083664474441344
95	14	-1.6091285451255559
95	15	-1.6098574212344898
95	16	-1.6106225008583273
95	17	-1.6113740657411626
95	18	-1.6134007543257398
95	19	-1.6153824948752269
95	20	-1.6159794969903691
95	21	-1.6178746153525059
95	22	-1.6197080828824530
95	23	-1.6215089715939608
95	24	-1.6232710585013186
95	25	-1.6237864149354460
95	26	-1.6243202877689653
95	27	1.2413201611593783
95	28	-1.6254171438548941
95	29	1.2443351014235220
95	30	1.2457684304817058
95	31	-1.6307514658569862
95	32	-1.6297765623810145
95	33	-1.6318856873547476
95	34	-1.6329386416874070
95	35	-1.6329319279861840
95	36	-1.6319046204606067
95	37	-1.6330166532786323
95	38	-1.6351798936482804
95	39	-1.6362670158214880
95	40	-1.6394794738961596
95	41	-1.6405960099275840
95	42	-1.6426807142349791
95	43	-1.6446789789808283
95	44	-1.6466758550522453
95	45	-1.6467875562613723
95	46	-1.6498849226397565
95	47	-1.6509953193346734
95	48	-1.6530641983241394
95	49	-1.6561120934802700
95	50	-1.6581115064422618
95	51	-1.6611429182587230
95	52	-1.6621431923891543
95	53	-1.6641339566309095
95	54	-1.6659810528649897
95	55	-1.6658614312926003
95	56	-1.6687162440821812
95	57	-1.6716230678531294
95	58	-1.6735046128629902
95	59	-1.6753420754181971
95	60	-1.6771178740784303
95	61	-1.6817817531603561
95	62	-1.6844751490409464
95	63	-1.6853741897914412
95	64	-1.6862699064679922
95	65	-1.6880693408751466
95	66	-1.6880642931492476
95	67	-1.6899951353801463
95	68	-1.6919560610457609
95	69	-1.6938762868767570
95	70	-1.6957503200062212
95	71	-1.6967893890744721
95	72	-1.6968546444548982
95	73	-1.6968982745111831
95	74	-1.6978958519423357
95	75	-1.6988685979659188
95	76	-1.6998756462449331
95	77	-1.7008602751927793
95	78	-1.7018642663228849
95	79	-1.7018735521734210
95	80	-1.7018405061669331
95	81	-1.7029425075980194
95	82	-1.7028803341008578
95	83	-1.7027973170535027
95	84	-1.7026629700398861
95	85	1.2933735281462002
95	86	-1.7035806263370241
95	87	-1.7046782844599895
95	88	-1.7071315214982155
95	89	-1.7069140321902900
95	90	-1.7066460447323526
95	91	-1.7063425742534768
95	92	-1.7059287255828852
95	93	-1.7083267195012399
95	94	-1.7093941834135107
95	95	-1.7104264438180994
95	96	-1.7116137095672181
95	97	-1.7144354579193268
95	98	-1.7139683324298316
95	99	-1.7134273770023571
96	0	-1.5957430300250337
96	1	-1.5947230388827065
96	2	-1.5979479410526594
96	3	-1.6010024163652672
96	4	-1.5998359577409544
96	5	-1.6007246266655055
96	6	-1.6015285685552918
96	7	-1.6022637264967081
96	8	-1.6029960620485333
96	9	-1.6020897939426668
96	10	-1.6028621596592407
96	11	-1.6053257598269408
96	12	-1.6076954487893829
96	13	-1.6084357583472784
96	14	-1.6092174353742439
96	15	-1.6099647262402710
96	16	-1.6107489104231569
96	17	-1.6115186666629575
96	18	-1.6136050497870644
96	19	-1.6156439943333532
96	20	-1.6162545419995722
96	21	-1.6182041159687459
96	22	-1.6200902128534815
96	23	-1.6219417944308783
96	24	-1.6237517555230110
96	25	-1.6242780211847994
96	26	-1.6248224257012744
96	27	-1.6241968644817062
96	28	-1.6259395836096344
96	29	-1.6276460371462553
96	30	-1.6293061372435038
96	31	-1.6314115604119401
96	32	-1.6303917871075650
96	33	-1.6325502748412306
96	34	-1.6336227606451368
96	35	-1.6336004591534596
96	36	-1.6325260037363225
96	37	-1.6336556991517566
96	38	-1.6358696367839307
96	39	-1.6369751240289865
96	40	-1.6402709459873295
96	41	-1.6414089188565915
96	42	-1.6435442859539413
96	43	-1.6455911334757944
96	44	-1.6476351193829388
96	45	-1.6487386251444236
96	46	-1.6519081749979383
96	47	-1.6530363236497021
96	48	-1.6551483781888363
96	49	-1.6582668972821399
96	50	-1.6603083803939405
96	51	-1.6634083497717633
96	52	-1.6644257504658648
96	53	-1.6664588591097491
96	54	-1.6683444299541694
96	55	-1.6682146424044928
96	56	-1.6711360922728284
96	57	-1.6741095112792199
96	58	-1.6760302645533005
96	59	-1.6779074072309845
96	60	-1.6797212396245165
96	61	-1.6844933765512533
96	62	-1.6872450299145889
96	63	-1.6881585095280045
96	64	-1.6890683655508254
96	65	-1.6909037115185204
96	66	-1.6908916602270978
96	67	-1.6928569503565183
96	68	-1.6948521672000978
96	69	-1.6968063007976506
96	70	-1.6987330115319337
96	71	-1.6998059621687531
96	72	-1.6998821118956218
96	73	-1.6999372096877967
96	74	-1.7009682068398477
96	75	-1.7019752344892580
96	76	-1.7030178875242721
96	77	-1.7040382300012309
96	78	-1.7050792549884297
96	79	-1.7051030136054623
96	80	-1.7050848096527129
96	81	-1.7062280118953288
96	82	-1.7061812566956041
96	83	-1.7061137032488800
96	84	-1.7059952436369790
96	85	-1.7058333895893554
96	86	-1.7069755498449282
96	87	-1.7081203539711856
96	88	-1.7106526434741223
96	89	-1.7104566480688026
96	90	-1.7102109368818845
96	91	-1.7099297001827378
96	92	-1.7095391015951114
96	93	-1.7120235661667407
96	94	-1.7131520900210286
96	95	-1.7142444120658764
96	96	-1.7154999675632676
96	97	-1.7184249331084285
96	98	-1.7179977173564298
96	99	-1.7174983625253755
97	0	1.2179305038624255
97	1	-1.5963371023539845
97	2	-1.5995830726883951
97	3	-1.6026578955832660
97	4	-1.6013947984267261
97	5	-1.6022494364713009
97	6	-1.6030238447656597
97	7	1.2227245575484842
97	8	-1.6044373831403662
97	9	-1.6034580818305422
97	10	-1.6042076285955540
97	11	-1.6067006442141858
97	12	-1.6090978503248117
97	13	-1.6098204149589044
97	14	-1.6105855528226656
97	15	-1.6113167643476372
97	16	-1.6120870471559923
97	17	-1.6128433900905579
97	18	-1.6149571893024548
97	19	-1.6170225617364844
97	20	-1.6176190664506438
97	21	-1.6195949788238386
97	22	-1.6215068592097421
97	23	-1.6233834324249878
97	24	-1.6252166046323822
97	25	-1.6257314316374554
97	26	-1.6262647747207344
97	27	-1.6255938914907095
97	28	-1.6273611700056647
97	29	-1.6290915226937497
97	30	-1.6307754751037788
97	31	-1.6329278976937718
97	32	-1.6318626504093730
97	33	-1.6340670917409870
97	34	-1.6351566502763968
97	35	-1.6351169303477111
97	36	-1.6339943016651037
97	37	-1.6351389805680601
97	38	-1.6374001612426652
97	39	-1.6385213831817995
97	40	-1.6418963157115674
97	41	-1.6430531639224097
97	42	-1.6452357676585707
97	43	-1.6473277511028628
97	44	-1.6484018564423333
97	45	-1.6495243765369896
97	46	-1.6527771519533920
97	47	-1.6539239388382361
97	48	-1.6560849153941104
97	49	-1.6592847321772211
97	50	-1.6613737183005213
97	51	-1.6645526283385972
97	52	-1.6655876375376895
97	53	-1.6676683727667223
97	54	-1.6695972050093328
97	55	-1.6694524695483057
97	56	-1.6724502082414519
97	57	-1.6754998871498363
97	58	-1.6774652547888493
97	59	-1.6793873337225824
97	60	-1.6812441985177742
97	61	-1.6861431105559606
97	62	-1.6889621216120179
97	63	-1.6898905705072491
97	64	-1.6908150535780162
97	65	-1.6926910549980563
97	66	-1.6926682143582581
97	67	-1.6946736612901492
97	68	-1.6967089124168628
97	69	-1.6987025470077555
97	70	-1.7006741585192200
97	71	-1.7017688376354103
97	72	-1.7018386799785021
97	73	-1.7018873955227851
97	74	-1.7029383102817950
97	75	-1.7039655630038939
97	76	-1.7050293547820710
97	77	-1.7060703062233540
97	78	-1.7071327506324714
97	79	-1.7071495341790401
97	80	-1.7071237360316323
97	81	-1.7082907099221238
97	82	-1.7082350591433042
97	83	-1.7081575290866080
97	84	1.2955291172850452
97	85	-1.7078558339608523
97	86	-1.7090209684662936
97	87	-1.7101897138126825
97	88	-1.7127844790302398
97	89	-1.7125769088383525
97	90	-1.7123185517298656
97	91	-1.7120226450329119
97	92	-1.7116160280623933
97	93	-1.7141636762578987
97	94	-1.7153202361738991
97	95	-1.7164374847706945
97	96	-1.7177248924228472
97	97	-1.7207254050994982
97	98	-1.7202860206805075
97	99	-1.7197724561543222
98	0	-1.5990680722180464
98	1	-1.5978310994025851
98	2	-1.6010984057076973
98	3	-1.6041938412114449
98	4	-1.6028261359019371
98	5	-1.6036432063873343
98	6	-1.6043847941836853
98	7	-1.6050606285076099
98	8	-1.6057376102532233
98	9	1.2218064127205306
98	10	-1.6054018137254689
98	11	-1.6079248573930638
98	12	-1.6103501297614096
98	13	-1.6110521978369439
98	14	-1.6117986308501200
98	15	-1.6125116496522702
98	16	-1.6147461996584718
98	17	-1.6168973749531350
98	18	-1.6189661905566803
98	19	-1.6209889736976566
98	20	-1.6215135678627632
98	21	-1.6234530014840420
98	22	1.2407305298519615
98	23	-1.6271748383137743
98	24	-1.6289769595378751
98	25	-1.6294343476411244
98	26	1.2443285866707925
98	27	-1.6291583061819177
98	28	-1.6309028660631837
98	29	-1.6326116747721147
98	30	-1.6342755196167165
98	31	-1.6364665357011456
98	32	-1.6353610012872160
98	33	-1.6376026764011844
98	34	-1.6387053787749244
98	35	-1.6386487387368547
98	36	-1.6374830680545456
98	37	-1.6386384303987900
98	38	-1.6409376089230392
98	39	-1.6420700370128676
98	40	1.2521766384099959
98	41	-1.6466813707801780
98	42	-1.6489021330922693
98	43	-1.6499826413447922
98	44	-1.6510702107036828
98	45	-1.6522080218401953
98	46	-1.6555319760608007
98	47	-1.6566935015402959
98	48	-1.6588954022437294
98	49	-1.6621645327280123
98	50	-1.6642931627531425
98	51	-1.6675390100605871
98	52	-1.6685878439160997
98	53	-1.6707083452358731
98	54	-1.6726727312062819
98	55	-1.6725134283159644
98	56	-1.6755758080740184
98	57	-1.6786899807194493
98	58	-1.6806921509178223
98	59	-1.6826515128734358
98	60	-1.6845438399969779
98	61	-1.6895510174767441
98	62	-1.6924270925635576
98	63	-1.6933676737049230
98	64	-1.6943039259028747
98	65	1.2899371510020348
98	66	-1.6961811516375411
98	67	-1.6982196518660202
98	68	-1.7002877204629203
98	69	-1.7023141048693038
98	70	-1.7043546583121192
98	71	-1.7054995994769517
98	72	-1.7055967958519169
98	73	-1.7056741094753427
98	74	-1.7067767004960606
98	75	-1.7078567866917556
98	76	-1.7089753567728583
98	77	-1.7090130054801489
98	78	-1.7090349016123649
98	79	-1.7090440853283775
98	80	-1.7090100254940952
98	81	-1.7102021510508825
98	82	-1.7101365230586434
98	83	-1.7100478713445963
98	84	-1.7099065216036873
98	85	-1.7097214448674887
98	86	-1.7109100007973177
98	87	-1.7121031553520600
98	88	-1.7147637358111745
98	89	-1.7145426981352949
98	90	-1.7142696886119673
98	91	-1.7139574130689497
98	92	-1.7135329340874059
98	93	-1.7161479943426734
98	94	-1.7173340334576823
98	95	-1.7184774891557741
98	96	-1.7197984334075644
98	97	-1.7228795132175379
98	98	-1.7224262797017569
98	99	-1.7218972052816865
99	0	-1.6005848699319616
99	1	-1.5992265089647588
99	2	1.2204463315840270
99	3	-1.6056336951741601
99	4	-1.6041539165103551
99	5	-1.6049313806693006
99	6	-1.6056383180228655
99	7	-1.6062811191899795
99	8	-1.6069269120614300
99	9	-1.6057821557434733
99	10	-1.6064770029334139
99	11	-1.6090315486445275
99	12	-1.6114862409300434
99	13	-1.6121655951629454
99	14	-1.6128912552717167
99	15	-1.6135840560011780
99	16	-1.6158477430577511
99	17	-1.6180268023073154
99	18	1.2349550491782260
99	19	-1.6221730270200099
99	20	-1.6226789863213780
99	21	-1.6246456826143669
99	22	-1.6265500641126556
99	23	-1.6284200156926021
99	24	-1.6302468480595635
99	25	-1.6306895520963451
99	26	-1.6311534870531317
99	27	-1.6303463922932127
99	28	-1.6321168779826871
99	29	-1.6338509106689094
99	30	-1.6355396142478755
99	31	-1.6377819451999622
99	32	-1.6377596963956149
99	33	-1.6400458331824008
99	34	-1.6411637142616149
99	35	-1.6410867588542064
99	36	-1.6398690924029165
99	37	-1.6410368641253101
99	38	-1.6433810944036640
99	39	-1.6445264040745928
99	40	-1.6480440894515900
99	41	-1.6492304701283207
99	42	-1.6514951954963109
99	43	-1.6525890802769858
99	44	-1.6536896317537284
99	45	-1.6548423466236604
99	46	-1.6582408232784061
99	47	-1.6605127012933993
99	48	-1.6627520271684681
99	49	-1.6660853463796488
99	50	-1.6682501516119710
99	51	-1.6715577390530221
99	52	-1.6726186494660875
99	53	-1.6747754463833671
99	54	-1.6767718869982335
99	55	-1.6765979839647360
99	56	-1.6797199210434111
99	57	-1.6828934427361828
99	58	-1.6849288958958279
99	59	-1.6869221146570255
99	60	-1.6888464832473311
99	61	-1.6929658052490704
99	62	-1.6959016336844581
99	63	-1.6968542786842680
99	64	-1.6978019166173925
99	65	-1.6997469078452598
99	66	-1.6997014329394320
99	67	-1.7017729407424875
99	68	-1.7038737646965709
99	69	-1.7059327936276398
99	70	-1.7080456090559979
99	71	-1.7092436348565816
99	72	-1.7093696340845841
99	73	-1.7094770665073387
99	74	-1.7106342510603199
99	75	-1.7117701358424267
99	76	-1.7129465566370323
99	77	-1.7130194258033364
99	78	-1.7130778034363037
99	79	-1.7131238046829000
99	80	-1.7131279301029891
99	81	-1.7143867776660000
99	82	-1.7143615300295010
99	83	-1.7143144245806374
99	84	-1.7142164118408674
99	85	-1.7140768371636053
99	86	-1.7153407890369252
99	87	-1.7166121988701515
99	88	-1.7193855653431791
99	89	-1.7192202372941285
99	90	-1.7190056198977088
99	91	-1.7187540951691909
99	92	-1.7183937429854963
99	93	-1.7195787212815765
99	94	-1.7208338071553104
99	95	-1.7220450550958448
99	96	-1.7234432831223649
99	97	-1.7266451413299448
99	98	-1.7262338208368475
99	99	-1.7257489540891264

